Controlling three-dimensional falling liquid films: from weighted-residual models to direct numerical simulation

We consider the problem of controlling a three-dimensional falling liquid film using same-fluid blowing and suction through the substrate. Building upon recent results for the corresponding two-dimensional problem, we employ a reduced-dimensional weighted-residual model for the film height and downstream flux as the basis for controller design. Linear stability analysis is used to estimate the number of actuators required to stabilise the film, while a linear-quadratic regulator (LQR) framework is used to construct feedback controls for the linearised system. The resulting gain matrix is then combined with observations from direct numerical simulation (DNS) of the three-dimensional Navier-Stokes equations, allowing controls derived from the reduced-dimensional model to be applied directly to the full flow. Through systematic numerical tests, we demonstrate that these controls successfully stabilise the flat-film solution across a physically relevant range of Reynolds numbers and domain configurations. We further show that both the number and placement of actuators play a crucial role in control performance, with spanwise instabilities requiring additional actuator coverage in the cross-stream direction. Although the extension from two to three dimensions substantially increases the cost of controller construction, this cost is incurred entirely offline during the computation of the gain matrix, making the overall framework computationally tractable. Our results demonstrate that LQR feedback controls derived from a three-dimensional weighted-residual model retain predictive value when applied to fully resolved DNS, extending previous two-dimensional control methodologies and helping bridge the gap between theoretical control design and experimentally relevant falling-film flows.

==> data/3d-data/output-100-64x64/actuators/ac-1000.dat <==
x y u
2.0 2.0 -0.05287006432481909
2.0 6.0 -0.04017693072576136
2.0 10.0 -0.04966386024366801
2.0 14.0 -0.06423246831457032
2.0 18.0 -0.05891240948900472
2.0 22.0 -0.04844818391787818
2.0 26.0 -0.05622181271930028
2.0 30.0 -0.06471974114944752
6.0 2.0 -0.02232954225921492
6.0 6.0 0.04331595358349537
6.0 10.0 -0.004826651288386708
6.0 14.0 -0.08491023016330781
6.0 18.0 -0.08644045741353125
6.0 22.0 -0.061623265823745714
6.0 26.0 -0.08035975556784988
6.0 30.0 -0.09150910975317933
10.0 2.0 0.19617744103425339
10.0 6.0 0.2495890362645601
10.0 10.0 0.21369523449140818
10.0 14.0 0.08142234620157318
10.0 18.0 -0.09514927127260604
10.0 22.0 -0.1868591829644028
10.0 26.0 -0.12295618077235601
10.0 30.0 0.04766368840228214
14.0 2.0 -0.03333280550425152
14.0 6.0 -0.1556469964945333
14.0 10.0 -0.06949619053761227
14.0 14.0 0.1381569419863629
14.0 18.0 0.29193800223025423
14.0 22.0 0.33903962785288083
14.0 26.0 0.3082538471089141
14.0 30.0 0.17582615319104908
18.0 2.0 -0.06333449303445028
18.0 6.0 -0.03757469255530639
18.0 10.0 -0.05618530897804282
18.0 14.0 -0.08524208536625037
18.0 18.0 -0.07844270060761718
18.0 22.0 -0.06271541616908519
18.0 26.0 -0.07477518813817723
18.0 30.0 -0.08746861928978898
22.0 2.0 -0.08845906227200341
22.0 6.0 -0.06806766423928182
22.0 10.0 -0.08289221475775303
22.0 14.0 -0.10316529488705989
22.0 18.0 -0.08327783864129035
22.0 22.0 -0.05746549127261602
22.0 26.0 -0.07671996567284192
22.0 30.0 -0.10306137403062424
26.0 2.0 -0.07844105622687703
26.0 6.0 -0.13636262253890616
26.0 10.0 -0.09589457966469833
26.0 14.0 0.0147956125696153
26.0 18.0 0.11919355980749052
26.0 22.0 0.16207153845964137
26.0 26.0 0.13328142670624768
26.0 30.0 0.03783666339920898
30.0 2.0 0.14523908973339134
30.0 6.0 0.15131493372251725
30.0 10.0 0.14895812834127778
30.0 14.0 0.10293811629842646
30.0 18.0 -0.005929689086475287
30.0 22.0 -0.07798338822362234
30.0 26.0 -0.026636049882922532
30.0 30.0 0.08526244160476329


==> data/3d-data/output-100-64x64/actuators/ac-500.dat <==
x y u
2.0 2.0 0.1807597636345743
2.0 6.0 0.27616781225943726
2.0 10.0 0.2099269033338187
2.0 14.0 0.01914558927566736
2.0 18.0 -0.186491702405952
2.0 22.0 -0.28488264813807607
2.0 26.0 -0.2164105225218602
2.0 30.0 -0.02253294063542903
6.0 2.0 0.13928471153881342
6.0 6.0 0.2111128654900099
6.0 10.0 0.16273829322869982
6.0 14.0 0.02663152041222998
6.0 18.0 -0.10966632412164931
6.0 22.0 -0.16936440031458827
6.0 26.0 -0.12585635751627341
6.0 30.0 -0.0017804769821796545
10.0 2.0 0.015301578215637532
10.0 6.0 0.009729464934608013
10.0 10.0 0.015271294499678862
10.0 14.0 0.021949007726699846
10.0 18.0 0.019790724053380712
10.0 22.0 0.017532652867760137
10.0 26.0 0.021544633920028065
10.0 30.0 0.022754524311232628
14.0 2.0 -0.05211455843459259
14.0 6.0 -0.10776848957021817
14.0 10.0 -0.06761404530408947
14.0 14.0 0.03514476417130172
14.0 18.0 0.12850474315184646
14.0 22.0 0.16834005298361243
14.0 26.0 0.14201309593100506
14.0 30.0 0.05507257053846763
18.0 2.0 -0.11544286752895537
18.0 6.0 -0.19954507976511596
18.0 10.0 -0.1405102867206104
18.0 14.0 0.02294306851981759
18.0 18.0 0.1883514504580658
18.0 22.0 0.26405744191320935
18.0 26.0 0.2121473491441766
18.0 30.0 0.056983203304435744
22.0 2.0 -0.14976945422124033
22.0 6.0 -0.21608452932935643
22.0 10.0 -0.17173910291507932
22.0 14.0 -0.02945833147061739
22.0 18.0 0.14343217765197835
22.0 22.0 0.2317456117397311
22.0 26.0 0.16836424327149194
22.0 30.0 0.0038990313213528027
26.0 2.0 -0.0721726968977445
26.0 6.0 -0.0781169234459845
26.0 10.0 -0.07641211201617124
26.0 14.0 -0.05978480240626811
26.0 18.0 -0.028134482166189127
26.0 22.0 -0.0102734601786671
26.0 26.0 -0.02563414839612719
26.0 30.0 -0.05423626901518943
30.0 2.0 0.06484051500613473
30.0 6.0 0.11526574839800831
30.0 10.0 0.07882171394159593
30.0 14.0 -0.029558889503959802
30.0 18.0 -0.15735516172301736
30.0 22.0 -0.22464671083703242
30.0 26.0 -0.17930037915930352
30.0 30.0 -0.05401847066591773


==> data/3d-data/output-100-64x64/actuators/ac-510.dat <==
x y u
2.0 2.0 0.06624101437783275
2.0 6.0 0.1042826598807837
2.0 10.0 0.07720432282474289
2.0 14.0 -0.0019177630340074941
2.0 18.0 -0.0910769611418104
2.0 22.0 -0.13629960845534828
2.0 26.0 -0.10567341061108114
2.0 30.0 -0.01936535204853707
6.0 2.0 0.09162542675142551
6.0 6.0 0.13789309222364965
6.0 10.0 0.10592896180682779
6.0 14.0 0.015816392600076425
6.0 18.0 -0.07716742230786379
6.0 22.0 -0.12003759196477126
6.0 26.0 -0.09011036871240502
6.0 30.0 -0.003326987223953748
10.0 2.0 0.03387922987847329
10.0 6.0 0.050638632335072715
10.0 10.0 0.040048383128757796
10.0 14.0 0.008890789827495978
10.0 18.0 -0.022257176433989962
10.0 22.0 -0.035149621720738634
10.0 26.0 -0.024871528921836417
10.0 30.0 0.002495568550114272
14.0 2.0 -0.02330613929358409
14.0 6.0 -0.04422132236600447
14.0 10.0 -0.02863233103075876
14.0 14.0 0.008923411361702018
14.0 18.0 0.04077024856166618
14.0 22.0 0.05419609823398944
14.0 26.0 0.04625220367096394
14.0 30.0 0.016254022370422623
18.0 2.0 -0.04499328584693559
18.0 6.0 -0.0819939398873126
18.0 10.0 -0.05552001113087388
18.0 14.0 0.014827856460794929
18.0 18.0 0.08227467081278991
18.0 22.0 0.11232811539778947
18.0 26.0 0.09217713866012583
18.0 30.0 0.028819761561767326
22.0 2.0 -0.0648404303703091
22.0 6.0 -0.10527462598491752
22.0 10.0 -0.07723118599920345
22.0 14.0 0.003638055197929294
22.0 18.0 0.08956501151281562
22.0 22.0 0.13043874937220487
22.0 26.0 0.10230496968804845
22.0 30.0 0.020942421515569874
26.0 2.0 -0.054549933997492556
26.0 6.0 -0.07185703399845658
26.0 10.0 -0.061080391222184616
26.0 14.0 -0.020908117077455254
26.0 18.0 0.034374363215107825
26.0 22.0 0.06422670307031435
26.0 26.0 0.042050752669038335
26.0 30.0 -0.010784793495495616
30.0 2.0 0.00381542784304361
30.0 6.0 0.019954315002806228
30.0 10.0 0.007408850313289032
30.0 14.0 -0.024377884546028877
30.0 18.0 -0.054753423915386346
30.0 22.0 -0.06931303832493871
30.0 26.0 -0.06072306986180742
30.0 30.0 -0.030591073994868385


==> data/3d-data/output-100-64x64/actuators/ac-550.dat <==
x y u
2.0 2.0 -0.04713167173740885
2.0 6.0 -0.0776911751204868
2.0 10.0 -0.056200224563359165
2.0 14.0 0.008252327725037641
2.0 18.0 0.08135641543043015
2.0 22.0 0.11859319720788805
2.0 26.0 0.09357639453712083
2.0 30.0 0.022551038122914317
6.0 2.0 -0.05250044254441302
6.0 6.0 -0.06728513985619583
6.0 10.0 -0.05787890977879947
6.0 14.0 -0.020855047334603603
6.0 18.0 0.03259631033861827
6.0 22.0 0.06267408844090536
6.0 26.0 0.040866397720510914
6.0 30.0 -0.011472907434066596
10.0 2.0 -0.02107798957713066
10.0 6.0 -0.02391286548755233
10.0 10.0 -0.02292972905157322
10.0 14.0 -0.020344875856284323
10.0 18.0 -0.02243958787508355
10.0 22.0 -0.026715721253688006
10.0 26.0 -0.024600968716546844
10.0 30.0 -0.020154329856519104
14.0 2.0 0.042140982435008266
14.0 6.0 0.06214931279669404
14.0 10.0 0.047352162089438946
14.0 14.0 0.003238983524480131
14.0 18.0 -0.04987456258321779
14.0 22.0 -0.0785540694942521
14.0 26.0 -0.05975172307031118
14.0 30.0 -0.0069825101691845266
18.0 2.0 0.06765791994223663
18.0 6.0 0.10656421535879705
18.0 10.0 0.07919941635018668
18.0 14.0 0.00837988875457079
18.0 18.0 -0.05502468783606655
18.0 22.0 -0.08132589303155596
18.0 26.0 -0.06365215314791596
18.0 30.0 -0.005504335558486928
22.0 2.0 0.019437528896578286
22.0 6.0 0.03464670280148315
22.0 10.0 0.024550281478312327
22.0 14.0 -0.003614698292460545
22.0 18.0 -0.029255042997447137
22.0 22.0 -0.03926838275914651
22.0 26.0 -0.03171562488660913
22.0 30.0 -0.008834941520627103
26.0 2.0 0.007096834446502862
26.0 6.0 0.003928058825085614
26.0 10.0 0.007038784124600303
26.0 14.0 0.009162461906791127
26.0 18.0 0.004756803834797513
26.0 22.0 0.001294561068048967
26.0 26.0 0.00444479678226527
26.0 30.0 0.00892073358868326
30.0 2.0 -0.007599488372045297
30.0 6.0 -0.02870863397618152
30.0 10.0 -0.012768303308897479
30.0 14.0 0.02258717477530875
30.0 18.0 0.046139663772360964
30.0 22.0 0.05325106447390453
30.0 26.0 0.04958517074449578
30.0 30.0 0.02832529705077588


==> data/3d-data/output-100-64x64/actuators/ac-650.dat <==
x y u
2.0 2.0 -0.04775692477747144
2.0 6.0 -0.0616732109558637
2.0 10.0 -0.052159261148050654
2.0 14.0 -0.029914387348535652
2.0 18.0 -0.017864477628249657
2.0 22.0 -0.01732581217900614
2.0 26.0 -0.017635163012848617
2.0 30.0 -0.026444187650386218
6.0 2.0 0.024239266286281515
6.0 6.0 0.030465745623275645
6.0 10.0 0.025475352921889228
6.0 14.0 0.005431265997412943
6.0 18.0 -0.028862597040208104
6.0 22.0 -0.050144370173630395
6.0 26.0 -0.03573911683029915
6.0 30.0 -0.0005948056563487574
10.0 2.0 0.07578975228498286
10.0 6.0 0.1185733178521716
10.0 10.0 0.08774351080252826
10.0 14.0 0.011592593652498961
10.0 18.0 -0.05357367319485605
10.0 22.0 -0.0793414938496037
10.0 26.0 -0.062444447834182695
10.0 30.0 -0.003314162185345447
14.0 2.0 0.015340869695169637
14.0 6.0 0.03675340316434351
14.0 10.0 0.021530636351977304
14.0 14.0 -0.015874676032015176
14.0 18.0 -0.04543713525215056
14.0 22.0 -0.05568314900971354
14.0 26.0 -0.04868470858987109
14.0 30.0 -0.022620849471718343
18.0 2.0 0.022865476557448014
18.0 6.0 0.03353087162643988
18.0 10.0 0.026374995664582686
18.0 14.0 0.0026610680618195546
18.0 18.0 -0.025635297516461722
18.0 22.0 -0.03934298909382353
18.0 26.0 -0.029589579320523127
18.0 30.0 -0.0028249055854431453
22.0 2.0 0.0184054136282681
22.0 6.0 0.0031813758325615234
22.0 10.0 0.015085738173647173
22.0 14.0 0.03403002296113878
22.0 18.0 0.03311062468476001
22.0 22.0 0.025746808690363606
22.0 26.0 0.031689672291209156
22.0 30.0 0.03549347061770477
26.0 2.0 -0.04328781754801647
26.0 6.0 -0.07518438015180126
26.0 10.0 -0.05248541839391021
26.0 14.0 0.017546831178780253
26.0 18.0 0.10483186984716578
26.0 22.0 0.15180150970385273
26.0 26.0 0.11973161022416731
26.0 30.0 0.0347529329464536
30.0 2.0 -0.06358525284416722
30.0 6.0 -0.08236283274367691
30.0 10.0 -0.06919121082905111
30.0 14.0 -0.024402249225182623
30.0 18.0 0.03559488877870564
30.0 22.0 0.0680424990131126
30.0 26.0 0.045220027029864246
30.0 30.0 -0.01336676889260406


==> data/3d-data/output-100-64x64/actuators/ac-850.dat <==
x y u
2.0 2.0 0.022057584722874203
2.0 6.0 0.06722471461330855
2.0 10.0 0.03454561025490614
2.0 14.0 -0.03490413670899076
2.0 18.0 -0.07138421412745129
2.0 22.0 -0.07579863740856019
2.0 26.0 -0.07372418836296525
2.0 30.0 -0.04535151279370157
6.0 2.0 0.09531914774752606
6.0 6.0 0.09895892884683637
6.0 10.0 0.09777227468360106
6.0 14.0 0.06146407682812371
6.0 18.0 -0.024933225526613645
6.0 22.0 -0.08072591169502842
6.0 26.0 -0.041461738995945296
6.0 30.0 0.04723001322960285
10.0 2.0 -0.031381493937191446
10.0 6.0 -0.0927606994964999
10.0 10.0 -0.050151265977132785
10.0 14.0 0.0696839041040418
10.0 18.0 0.19229364168018181
10.0 22.0 0.24812762254039222
10.0 26.0 0.20994721497145152
10.0 30.0 0.0958234749179963
14.0 2.0 -0.063534190470601
14.0 6.0 -0.062462506709543494
14.0 10.0 -0.06338613885178812
14.0 14.0 -0.050279842061995574
14.0 18.0 -0.00934300413193883
14.0 22.0 0.019736087576147844
14.0 26.0 -0.0012181260401551287
14.0 30.0 -0.044654270223136006
18.0 2.0 -0.0825979266216306
18.0 6.0 -0.08758703200316972
18.0 10.0 -0.08402377332719727
18.0 14.0 -0.06663191288171455
18.0 18.0 -0.03640050025590319
18.0 22.0 -0.018164225948831107
18.0 26.0 -0.030860088696459786
18.0 30.0 -0.061574813127796696
22.0 2.0 -0.03123901095048924
22.0 6.0 -0.06704341602431815
22.0 10.0 -0.04130879505275072
22.0 14.0 0.012052233315604542
22.0 18.0 0.033692635455721195
22.0 22.0 0.03064209235437782
22.0 26.0 0.03408900159299323
22.0 30.0 0.019759031467832408
26.0 2.0 0.11254720496636815
26.0 6.0 0.1444853580167231
26.0 10.0 0.12238838360955957
26.0 14.0 0.05313454836570026
26.0 18.0 -0.029265527384687448
26.0 22.0 -0.07070963501263536
26.0 26.0 -0.04208305740657603
26.0 30.0 0.03677456694197181
30.0 2.0 -0.021008336224056456
30.0 6.0 0.002768420565218771
30.0 10.0 -0.014778970171651213
30.0 14.0 -0.04652292471011875
30.0 18.0 -0.05375882455533544
30.0 22.0 -0.048653036413510806
30.0 26.0 -0.05286043762753832
30.0 30.0 -0.04998288327264012


==> data/3d-data/output-100-64x64/results.dat <==
0.0 0.0
0.2 0.10572945505200004
0.4 0.10563376344700001
0.6 0.105487212709
0.8 0.105285764186
1.0 0.10503147233299999
1.2 0.10472562116599998
1.4 0.104368846333
1.6 0.10396344685299995
1.8 0.103510320334
2.0 0.103010481657
2.2 0.10246534423000002
2.4 0.10187667997100004
2.6 0.101245294026
2.8 0.10057240503699999
3.0 0.09985953601299997
3.2 0.09910718913900002
3.4 0.09831833859999999
3.6 0.09749261884399994
3.8 0.09663266989500002
4.0 0.09573919417799998
4.2 0.09481338467
4.4 0.09385762390800001
4.6 0.09287202505800002
4.8 0.09185851614500001
5.0 0.09081902893199999
5.2 0.08975406771299999
5.4 0.08866588406199999
5.6 0.087555228697
5.8 0.08642478873999997
6.0 0.08527461953700002
6.2 0.08410601144899998
6.4 0.08292199708699999
6.6 0.08172303919700004
6.8 0.08051011660099998
7.0 0.07928574296099998
7.2 0.07805035614300002
7.4 0.07680629052400001
7.6 0.075554363884
7.8 0.07429626199100003
8.0 0.07303334821600006
8.2 0.07176681957199996
8.4 0.07049817915799994
8.6 0.06922915483399997
8.8 0.06796079465799998
9.0 0.06669370429100002
9.2 0.06543080645999999
9.4 0.06417181089500003
9.6 0.06291929785
9.8 0.06167394567699998
10.0 0.06043697698600001
10.2 0.059209188228000004
10.4 0.057992296629999995
10.6 0.05678789577000003
10.8 0.05559627143000004
11.0 0.054419152852000004
11.2 0.053257142416000006
11.4 0.05211145330700001
11.6 0.050983011943000006
11.8 0.04987359861200001
12.0 0.04878416071000001
12.2 0.04771525618799999
12.4 0.046667889999999934
12.6 0.04564295342899997
12.8 0.044640868836000006
13.0 0.043661767557000006
13.2 0.042707021095999984
13.4 0.04177752397199997
13.6 0.04087429163900001
13.8 0.039998473122000014
14.0 0.03915078932800001
14.2 0.03833212641200001
14.4 0.037543200309000026
14.6 0.03678471861200002
14.8 0.036056813033999977
15.0 0.03535959930699996
15.2 0.03469352824999999
15.4 0.03405873702699998
15.6 0.033455356891999966
15.8 0.032884622833
16.0 0.03234531575499999
16.2 0.031839061568
16.4 0.031365682120999994
16.6 0.030925348298999986
16.8 0.030518516175999988
17.0 0.030145576260999958
17.2 0.029806901773999986
17.4 0.02950245011400003
17.6 0.029232383268999983
17.8 0.028997185681000025
18.0 0.02879663130399999
18.2 0.028630773865000007
18.4 0.028499984224999976
18.6 0.02840398273499997
18.8 0.028342672668000002
19.0 0.02831605505800001
19.2 0.02832404491299999
19.4 0.028366336671000004
19.6 0.028442838260999997
19.8 0.02855363938599998
20.0 0.028698017061999984
20.2 0.02887608813100001
20.4 0.029087177367000012
20.6 0.029331296335000017
20.8 0.029607741404000004
21.0 0.029916415824000012
21.2 0.030256973992000013
21.4 0.030629053512000036
21.6 0.031031994070000006
21.8 0.031465444236000034
22.0 0.031929358916
22.2 0.03242248156899999
22.4 0.032945152635
22.6 0.033496429189999996
22.8 0.034075853510000004
23.0 0.034683023889000006
23.2 0.03531745109699998
23.4 0.03597863678499998
23.6 0.03666574464200001
23.8 0.03737839263399998
24.0 0.03811626282699999
24.2 0.038878340765999976
24.4 0.03966421608200002
24.6 0.04047362063299999
24.8 0.04130549551600003
25.0 0.042159530582999996
25.2 0.04303510550199999
25.4 0.043931572174999975
25.6 0.044848484127
25.8 0.04578484237500001
26.0 0.046740359342000035
26.2 0.04771361022500002
26.4 0.048705214285000006
26.6 0.04971328164200001
26.8 0.05073835368499995
27.0 0.05177917438599998
27.2 0.05283563197700002
27.4 0.053906976567
27.6 0.05499213492699998
27.8 0.05609112899099998
28.0 0.05720264268699999
28.2 0.05832634756299998
28.4 0.05946197884399999
28.6 0.060608582237000025
28.8 0.06176511738099999
29.0 0.06293206208100001
29.2 0.06410764705300001
29.4 0.06529235737500001
29.6 0.066484681357
29.8 0.06768477813799996
30.0 0.06889167678399996
30.2 0.07010534064200002
30.4 0.07132464489700002
30.6 0.07254989317999996
30.8 0.07377992909700004
31.0 0.07501425809699999
31.2 0.07625313917999996
31.4 0.07749505960199997
31.6 0.07874018702799995
31.8 0.07998816362599999
32.0 0.08123875299200004
32.2 0.08249076272000003
32.4 0.08374432785699999
32.6 0.08499864788200004
32.8 0.08625405916100007
33.0 0.08750966631100002
33.2 0.08876494199199997
33.4 0.09001979842900001
33.6 0.09127408633000003
33.8 0.09252741176500003
34.0 0.09377889217999998
34.2 0.09502904802700002
34.4 0.096277483242
34.6 0.09752364782699999
34.8 0.09876730085
35.0 0.10000920250099998
35.2 0.10124816414699998
35.4 0.102484253422
35.6 0.103717316124
35.8 0.10494739633399999
36.0 0.106174783988
36.2 0.10739886947699998
36.4 0.10862029913300003
36.6 0.109837705749
36.8 0.11105234099000001
37.0 0.11226356526300005
37.2 0.11347164745899994
37.4 0.11467669604199993
37.6 0.11587791788800003
37.8 0.11707649769000003
38.0 0.118272134704
38.2 0.11946436961900006
38.4 0.12065380635699999
38.6 0.12184000103700005
38.8 0.12302408637000001
39.0 0.12420504738600001
39.2 0.12538371342500004
39.4 0.12655971600999993
39.6 0.12773384078399996
39.8 0.128905875128
40.0 0.13007623021599987
40.2 0.13124476960000003
40.4 0.13241183152899993
40.6 0.133578229914
40.8 0.13474368467199999
41.0 0.13590827016600002
41.2 0.13707249608400005
41.4 0.13823690658199994
41.6 0.13940193104399995
41.8 0.14056723781499997
42.0 0.14173288165700007
42.2 0.14290078285099994
42.4 0.144069406467
42.6 0.145240755177
42.8 0.14641367215099998
43.0 0.14759044835200003
43.2 0.14876949113499993
43.4 0.14995234971500002
43.6 0.15113920862500008
43.8 0.15233095316899997
44.0 0.15352683907000003
44.2 0.15472856982199995
44.4 0.15593548577599994
44.6 0.15714924133
44.8 0.15836881368000003
45.0 0.15959552004
45.2 0.16082929866100001
45.4 0.16207145726700006
45.6 0.16332245586700006
45.8 0.164581337195
46.0 0.165849853205
46.2 0.16712770578
46.4 0.16841538706299997
46.6 0.16971416748700002
46.8 0.17102410653499994
47.0 0.17234467235399997
47.2 0.17367815267499997
47.4 0.17502357917800004
47.6 0.17638239415799997
47.8 0.17775393186400001
48.0 0.17913887886900004
48.2 0.18053843140100004
48.4 0.18195275262299995
48.6 0.18338210294899995
48.8 0.18482680691499997
49.0 0.18628790192199995
49.2 0.18776480773700005
49.4 0.18925949936599998
49.6 0.19077085377100006
49.8 0.19229893209700005
50.0 0.193846104979
50.2 0.19541150904399998
50.4 0.19699544097800004
50.6 0.19859920670800002
50.8 0.20022260847900003
51.0 0.20186628690499997
51.2 0.20352986951300006
51.4 0.20521444416600004
51.6 0.206921282806
51.8 0.20864924584399996
52.0 0.21039901020299992
52.2 0.212170683169
52.4 0.2139660208829999
52.6 0.21578501270700004
52.8 0.21762667013999998
53.0 0.2194927359499999
53.2 0.2213835782059999
53.4 0.22329868787
53.6 0.22523856132800008
53.8 0.2272044606070001
54.0 0.22919616258599992
54.2 0.231213365246
54.4 0.233257366829
54.6 0.23532715931000006
54.8 0.23742503779099988
55.0 0.2395494518020001
55.2 0.241701774489
55.4 0.24388286369700005
55.6 0.24609079996000002
55.8 0.24832795844299999
56.0 0.25059404567300003
56.2 0.252889302378
56.4 0.255213501355
56.6 0.257566695999
56.8 0.259950722639
57.0 0.262364763596
57.2 0.2648084000330001
57.4 0.26728321988200004
57.6 0.26978878096399994
57.8 0.27232556634099997
58.0 0.27489345169299995
58.2 0.277492461634
58.4 0.28012465494399996
58.6 0.28278740686799997
58.8 0.285483142383
59.0 0.28821124789599994
59.2 0.29097147657500005
59.4 0.29376460879400007
59.6 0.2965912014789999
59.8 0.2994515747469999
60.0 0.30234442125999994
60.2 0.30527105785200004
60.4 0.308231375234
60.6 0.311226575449
60.8 0.3142547120989999
61.0 0.31731833180899993
61.2 0.320416557878
61.4 0.3235486123529999
61.6 0.326716113598
61.8 0.3299196394430001
62.0 0.33315702657400004
62.2 0.336429698557
62.4 0.339738985808
62.6 0.34308407018799997
62.8 0.34646433564800005
63.0 0.34988127727100005
63.2 0.3533350213569999
63.4 0.356823667679
63.6 0.36034993808300003
63.8 0.36391303045299994
64.0 0.36751248636799994
64.2 0.3711493605919999
64.4 0.3748248692930002
64.6 0.37853627762199993
64.8 0.38228651906199995
65.0 0.38607314802699993
65.2 0.38989904845900003
65.4 0.39376313238300004
65.6 0.397665981028
65.8 0.401606144525
66.0 0.40558611930699995
66.2 0.4096049423250001
66.4 0.41366316311499995
66.6 0.4177613108270001
66.8 0.42189885224699997
67.0 0.4260751076310001
67.2 0.4302926652760001
67.4 0.4345503535880001
67.6 0.438848598561
67.8 0.443188274941
68.0 0.44756869004
68.2 0.45198955514999994
68.4 0.45645257835100006
68.6 0.46095790324200003
68.8 0.4655049008369999
69.0 0.47009434082100005
69.2 0.474726847878
69.4 0.47940270415499997
69.6 0.48412081157400005
69.8 0.4888823429409999
70.0 0.4936899746069999
70.2 0.49853933435
70.4 0.5034346537609999
70.6 0.5083743776470002
70.8 0.5133595835890001
71.0 0.518389635599
71.2 0.523466246553
71.4 0.5285886918090001
71.6 0.5337576272299999
71.8 0.5389749571110001
72.0 0.5442391672739999
72.2 0.549550253763
72.4 0.5549104812200001
72.6 0.560318818972
72.8 0.565776596903
73.0 0.571283756201
73.2 0.5768407983319999
73.4 0.582448278915
73.6 0.588105526185
73.8 0.593815656736
74.0 0.599575568207
74.2 0.605390005619
74.4 0.611254888045
74.6 0.6171749489109999
74.8 0.623147343297
75.0 0.6291750228269999
75.2 0.6352562430390001
75.4 0.641392764636
75.6 0.6475857352779999
75.8 0.653834440386
76.0 0.6601411259269998
76.2 0.6665040577920001
76.4 0.672925261384
76.6 0.679405519298
76.8 0.685944528462
77.0 0.6925439657850003
77.2 0.699203041583
77.4 0.705923729165
77.6 0.7127054504539999
77.8 0.719549213623
78.0 0.7264567718599999
78.2 0.733427262684
78.4 0.740463260259
78.6 0.7475633656600003
78.8 0.7547285278849999
79.0 0.7619615102049999
79.2 0.7692591475730001
79.4 0.776626643552
79.6 0.784061163479
79.8 0.7915649237419999
80.0 0.7991392157770001
80.2 0.80678337345
80.4 0.814499778518
80.6 0.8222876453139999
80.8 0.8301484713460001
81.0 0.838083247258
81.2 0.8460934829910001
81.4 0.854176468621
81.6 0.8623371136860001
81.8 0.8705741530619999
82.0 0.878888370673
82.2 0.887283047862
82.4 0.895755157351
82.6 0.9043088175930001
82.8 0.912942901567
83.0 0.9216589574919998
83.2 0.930458571057
83.4 0.9393395383629999
83.6 0.9483063731820001
83.8 0.9573595517779998
84.0 0.9664989196839999
84.2 0.9757234822859998
84.4 0.985038612885
84.6 0.9944411276799999
84.8 1.0039353289829998
85.0 1.013519958636
85.2 1.023196528289
85.4 1.032966557633
85.6 1.042828844872
85.8 1.052788735954
86.0 1.0628424060619999
86.2 1.0729932154969999
86.4 1.0832434454139999
86.6 1.093590511801
86.8 1.1040396646909998
87.0 1.1145889078180002
87.2 1.125239985525
87.4 1.135994918858
87.6 1.1468529367359999
87.8 1.1578175391330001
88.0 1.1688866861849996
88.2 1.1800650181549996
88.4 1.191350686836
88.6 1.202747106553
88.8 1.2142531524540001
89.0 1.225871505697
89.2 1.2376019664009998
89.4 1.2494495938
89.6 1.2614097744969999
89.8 1.2734869568549998
90.0 1.2856832623070003
90.2 1.2979959310579998
90.4 1.310429721846
90.6 1.322985448812
90.8 1.335662993492
91.0 1.348465336007
91.2 1.361391591944
91.4 1.3744428687259997
91.6 1.387623622775
91.8 1.4009319894150003
92.0 1.4143712368360002
92.2 1.427941140867
92.4 1.4416449401540001
92.6 1.4554794735960002
92.8 1.469450761713
93.0 1.483560179956
93.2 1.4978060807350002
93.4 1.5121920295659999
93.6 1.526717065514
93.8 1.541383440159
94.0 1.5561946564390001
94.2 1.5711504932399998
94.4 1.586253663458
94.6 1.6015026978729998
94.8 1.616902213208
95.0 1.6324520030110001
95.2 1.64815160785
95.4 1.664008020404
95.6 1.680014452747
95.8 1.696184417967
96.0 1.7125076893060003
96.2 1.7289922209239998
96.4 1.7456353403309999
96.6 1.7624409769699998
96.8 1.7794135770109998
97.0 1.7965506307650003
97.2 1.8138547281149997
97.4 1.831329567973
97.6 1.8489716693479998
97.8 1.8667885060820002
98.0 1.884779003255
98.2 1.902944603418
98.4 1.9212866467179999
98.6 1.9398101904420004
98.8 1.9585107469960004
99.0 1.977397958741
99.2 1.9964664062909998
99.4 2.0157220935539994
99.6 2.035165365708
99.8 2.054797500504
100.0 2.074622915573
100.2 2.010575056352
100.4 1.8146338133330002
100.6 1.6319672031849999
100.8 1.472434786499
101.0 1.3313040858700003
101.2 1.2042460463400002
101.4 1.0890118976290002
101.6 0.985079567333
101.8 0.892826170828
102.0 0.8127195551660001
102.2 0.7447949948549999
102.4 0.6885308830650001
102.6 0.6429984257579999
102.8 0.607033948011
103.0 0.579311497876
103.2 0.558353933302
103.4 0.5425618250869999
103.6 0.5303075282940002
103.8 0.5201031693309999
104.0 0.5107216712170001
104.2 0.501266278855
104.4 0.49117109919400015
104.6 0.48017514402
104.8 0.46831174957700006
105.0 0.4558972365290001
105.2 0.44348859834599985
105.4 0.43177497469500015
105.6 0.4214401305790001
105.8 0.41300371172499994
106.0 0.40669447613399995
106.2 0.40238128297200004
106.4 0.39958494879799994
106.6 0.397611170381
106.8 0.39576217281299997
107.0 0.39356678272299994
107.2 0.390898727166
107.4 0.3879418275190001
107.6 0.385016108882
107.8 0.382382423769
108.0 0.38011490856599994
108.2 0.378094514254
108.4 0.37611945664599994
108.6 0.374055136601
108.8 0.37193252566700014
109.0 0.36995679141799986
109.2 0.368424313939
109.4 0.36759160498200005
109.6 0.367585069931
109.8 0.368385102666
110.0 0.36991385859900006
110.2 0.37213578176099993
110.4 0.375118089444
110.6 0.37900434214900003
110.8 0.3838966021100001
111.0 0.38971298049700004
111.2 0.39610242461399997
111.4 0.40246840605700007
111.6 0.40809743029400003
111.8 0.4123572626690001
112.0 0.4149068512670001
112.2 0.41583395553699987
112.4 0.41567937422
112.6 0.415344937235
112.8 0.415874098421
113.0 0.41817783828699995
113.2 0.4227722761420001
113.4 0.4295948687000001
113.6 0.4379848062409999
113.8 0.44681905648900005
114.0 0.454796333533
114.2 0.46077265197499995
114.4 0.46407497722800006
114.6 0.464678638114
114.8 0.46320777762599996
115.0 0.460760441738
115.2 0.45860086690599994
115.4 0.45783068008400013
115.6 0.459123056738
115.8 0.4625958650850001
116.0 0.4678515921549999
116.2 0.47414062239
116.4 0.480601494705
116.6 0.48648591217899995
116.8 0.49130344989200003
117.0 0.49488755962700004
117.2 0.49734921665700005
117.4 0.4989867880829999
117.6 0.5001692513689999
117.8 0.501236320871
118.0 0.502431136672
118.2 0.503867272477
118.4 0.505513815898
118.6 0.507223605943
118.8 0.5087655621339999
119.0 0.5098843790090001
119.2 0.5103570170739998
119.4 0.5100522221630001
119.6 0.508959122567
119.8 0.50720467147
120.0 0.505023919496
120.2 0.5027161393859999
120.4 0.5005871008110001
120.6 0.4988697982139999
120.8 0.497681238871
121.0 0.49698494398999987
121.2 0.49660048114700006
121.4 0.49624359354300007
121.6 0.49559749118600005
121.8 0.49439377616100005
122.0 0.49249870352100006
122.2 0.4899483047740001
122.4 0.486964753986
122.6 0.48390913503499994
122.8 0.4812057014890001
123.0 0.47924126647199994
123.2 0.47827738007
123.4 0.4783852416259999
123.6 0.47943503598899995
123.8 0.48112052343199996
124.0 0.48303163004900007
124.2 0.4847355186270001
124.4 0.4858665856559999
124.6 0.4861889947820001
124.8 0.485627725875
125.0 0.48427820207599986
125.2 0.482366007361
125.4 0.4801993547050002
125.6 0.478106421045
125.8 0.476373051188
126.0 0.4751932146629999
126.2 0.474646528359
126.4 0.47468643532700006
126.6 0.475165779662
126.8 0.4758684707479999
127.0 0.476557670504
127.2 0.47702792409700007
127.4 0.4771428642449999
127.6 0.4768588019780001
127.8 0.47623920602500003
128.0 0.47544364557400004
128.2 0.47469535405799995
128.4 0.4742448989580001
128.6 0.47432723987199993
128.8 0.4751144965420001
129.0 0.4766818985800001
129.2 0.478989946154
129.4 0.48188903836700003
129.6 0.48513737988399996
129.8 0.48845017280900005
130.0 0.491553865376
130.2 0.494236702404
130.4 0.49639855582700004
130.6 0.498060338122
130.8 0.49935663440999994
131.0 0.500503112925
131.2 0.5017292224000001
131.4 0.5032286788970002
131.6 0.5051059636349998
131.8 0.507355609305
132.0 0.5098597017679999
132.2 0.5124293195480002
132.4 0.5148526586990001
132.6 0.5169545661680001
132.8 0.5186458298909999
133.0 0.5199386139309999
133.2 0.520955110913
133.4 0.521884686331
133.6 0.5229403919689999
133.8 0.52430216389
134.0 0.526070883726
134.2 0.5282467851329999
134.4 0.5307292610819999
134.6 0.533346837804
134.8 0.5359002833039999
135.0 0.5382107238880001
135.2 0.5401647999689999
135.4 0.5417366604849998
135.6 0.542995077622
135.8 0.544076163172
136.0 0.545155264415
136.2 0.5463960766029999
136.4 0.547919170476
136.6 0.549760968917
136.8 0.5518756031129999
137.0 0.5541371750119999
137.2 0.556371679166
137.4 0.558393896994
137.6 0.5600498296580001
137.8 0.561251716006
138.0 0.561999406608
138.2 0.5623800548989999
138.4 0.562552071759
138.6 0.5627137165169998
138.8 0.563057548205
139.0 0.5637338175140001
139.2 0.564817011528
139.4 0.5662879078529999
139.6 0.568045453204
139.8 0.5699248976279999
140.0 0.571742324523
140.2 0.5733332955209998
140.4 0.5745938646590001
140.6 0.575505104061
140.8 0.576137123429
141.0 0.5766394046240001
141.2 0.5771960620959999
141.4 0.5779954218230001
141.6 0.579177914663
141.8 0.580810545449
142.0 0.582872525138
142.2 0.585251893165
142.4 0.587781559065
142.6 0.590271146189
142.8 0.592541922558
143.0 0.594469743338
143.2 0.5960014818339998
143.4 0.597157986422
143.6 0.5980339172979998
143.8 0.598762694703
144.0 0.5994992509329999
144.2 0.6003814611489999
144.4 0.6015150750730002
144.6 0.602955766592
144.8 0.6047054021239999
145.0 0.6067247841200001
145.2 0.608934502991
145.4 0.6112424266809999
145.6 0.613550417635
145.8 0.615778567612
146.0 0.6178679655470001
146.2 0.6197889596070001
146.4 0.6215476800430001
146.6 0.623183096146
146.8 0.624754397105
147.0 0.6263375407690001
147.2 0.6280130017279999
147.4 0.6298434373449999
147.6 0.6318776573129998
147.8 0.6341312512150001
148.0 0.636591711416
148.2 0.6392193869249999
148.4 0.6419570214179999
148.6 0.644745138679
148.8 0.647525672567
149.0 0.650251811433
149.2 0.6528958278000001
149.4 0.655440331682
149.6 0.6578789310909999
149.8 0.660207039296
150.0 0.6624230941599999
150.2 0.664523451132
150.4 0.6665120297340001
150.6 0.6684037680620001
150.8 0.670231711381
151.0 0.6720536168039999
151.2 0.6739445425139998
151.4 0.675993315634
151.6 0.678280793826
151.8 0.680871521388
152.0 0.683778519436
152.2 0.6869734565039999
152.4 0.690366581501
152.6 0.6938257244389999
152.8 0.6971941667470001
153.0 0.700324647633
153.2 0.7031005058270002
153.4 0.705466431719
153.6 0.707444293446
153.8 0.709136751476
154.0 0.71070531378
154.2 0.712351748214
154.4 0.71427626128
154.6 0.716643986711
154.8 0.7195472603120001
155.0 0.7229983840699999
155.2 0.7269069499730001
155.4 0.7311073726539999
155.6 0.7353781886740001
155.8 0.739479800411
156.0 0.743197634287
156.2 0.7463774654349999
156.4 0.748949368621
156.6 0.750944275999
156.8 0.7524840746199999
157.0 0.75376922612
157.2 0.7550409038019998
157.4 0.756541094133
157.6 0.7584820800280001
157.8 0.76100533513
158.0 0.764168158943
158.2 0.767934255628
158.4 0.7721799263989999
158.6 0.77672318289
158.8 0.7813385786429999
159.0 0.7858065540000001
159.2 0.7899372626500001
159.4 0.7935987212540001
159.6 0.796729051782
159.8 0.7993484494759999
160.0 0.801543000226
160.2 0.803462354928
160.4 0.8052870672249999
160.6 0.8072158803740002
160.8 0.8094275503349999
161.0 0.8120720224500001
161.2 0.8152431842529999
161.4 0.818971644622
161.6 0.8232188645760001
161.8 0.82788304336
162.0 0.83280149939
162.2 0.837779047861
162.4 0.8426025298179999
162.6 0.8470750990900002
162.8 0.8510349673840001
163.0 0.8543875938500001
163.2 0.8571212627809999
163.4 0.8593108596669998
163.6 0.861118520655
163.8 0.8627733284770002
164.0 0.8645440109390001
164.2 0.8667015778689999
164.4 0.8694831541310001
164.6 0.87305212729
164.8 0.877476980045
165.0 0.8827010658049999
165.2 0.888562871655
165.4 0.894803422441
165.6 0.9010999950419998
165.8 0.9071168885360001
166.0 0.91254974029
166.2 0.91717213006
166.4 0.9208784885800001
166.6 0.923697442892
166.8 0.925795159359
167.0 0.927457694102
167.2 0.9290479360409998
167.4 0.930954917025
167.6 0.9335356769919999
167.8 0.937060256043
168.0 0.9416614303269999
168.2 0.947322729827
168.4 0.9538673157399999
168.6 0.9609814903770001
168.8 0.9682641885169998
169.0 0.975282876227
169.2 0.9816364325300002
169.4 0.9870198070139998
169.6 0.9912638813400001
169.8 0.9943777885039999
170.0 0.996532583944
170.2 0.9980561467579999
170.4 0.9993712210990001
170.6 1.000949523811
170.8 1.003234551258
171.0 1.0065794209219998
171.2 1.0111960601460002
171.4 1.0171209885280001
171.6 1.0242094866959999
171.8 1.0321548322750003
172.0 1.040525197559
172.2 1.048830713943
172.4 1.05658616646
172.6 1.0633839554730002
172.8 1.068952855332
173.0 1.073192998034
173.2 1.076195548277
173.4 1.078238795945
173.6 1.0797373206459997
173.8 1.0811985811639997
174.0 1.083147871332
174.2 1.086051950671
174.4 1.0902588403360003
174.6 1.095943741402
174.8 1.103078525969
175.0 1.111440381383
175.2 1.120626901629
175.4 1.1301165527419998
175.6 1.1393382884730001
175.8 1.147749520385
176.0 1.1549067675570002
176.2 1.160543006069
176.4 1.1645973309789999
176.6 1.167242898556
176.8 1.168852408165
177.0 1.169969728185
177.2 1.171227531579
177.4 1.173263490153
177.6 1.1766269912810001
177.8 1.1817032907090002
178.0 1.18864493368
178.2 1.197350086632
178.4 1.20746509567
178.6 1.218427182801
178.8 1.229542096357
179.0 1.240083237959
179.2 1.2493892261239998
179.4 1.256968744847
179.6 1.2625690174300002
179.8 1.266232145399
180.0 1.26827792426
180.2 1.269280813656
180.4 1.2699808593449997
180.6 1.2711874528370002
180.8 1.27365833137
181.0 1.277991795079
181.2 1.2845364897079998
181.4 1.2933324152860002
181.6 1.304108165104
181.8 1.316303148439
182.0 1.329148897574
182.2 1.3417726187239998
182.4 1.353332581154
182.6 1.3631155258810002
182.8 1.370666583513
183.0 1.3758411650829998
183.2 1.378841138037
183.4 1.3801873591520004
183.6 1.3806550165709999
183.8 1.381164714908
184.0 1.382653995496
184.2 1.385950952795
184.4 1.3916408714650002
184.6 1.3999967699509999
184.8 1.410917765133
185.0 1.423945890118
185.2 1.4383203386660002
185.4 1.4530815361349998
185.6 1.467202167455
185.8 1.4797323885580003
186.0 1.48992915394
186.2 1.4973743365719998
186.4 1.5020352879449999
186.6 1.5042818038770003
186.8 1.5048342560610002
187.0 1.504684432475
187.2 1.5049396142500002
187.4 1.506696845865
187.6 1.510854406289
187.8 1.5180156623109997
188.0 1.5283615314030001
188.2 1.5416448644529996
188.4 1.557201452529
188.6 1.574031025973
188.8 1.590947442582
189.0 1.606727298296
189.2 1.6202898474870002
189.4 1.6308574262179998
189.6 1.6380653270299999
189.8 1.6420259793809997
190.0 1.6433261388409999
190.2 1.6429505139399998
190.4 1.642151527972
190.6 1.6422802557160001
190.8 1.6445918030120001
191.0 1.6500655796300001
191.2 1.6592703093169998
191.4 1.672252147749
191.6 1.6885381718310002
191.8 1.707178131698
192.0 1.726880760576
192.2 1.74617453959
192.4 1.7636228734700001
192.6 1.7780351012799998
192.8 1.7886205326840003
193.0 1.7951363311119999
193.2 1.797908397425
193.4 1.797820897603
193.6 1.7961846054260002
193.8 1.794569308943
194.0 1.794586833813
194.2 1.7976607591720002
194.4 1.8048164519019998
194.6 1.816535058905
194.8 1.8326627050999997
195.0 1.8524282534789998
195.2 1.8745400302139998
195.4 1.897345924482
195.6 1.9190864095990003
195.8 1.9381104390539998
196.0 1.9531418328660002
196.2 1.9634391839219996
196.4 1.968942372067
196.6 1.9702657109219999
196.8 1.9686391711300004
197.0 1.9657532617770002
197.2 1.963512821386
197.4 1.96378520325
197.6 1.968130641058
197.8 1.977575998139
198.0 1.992458803106
198.2 2.012364498851
198.4 2.036170136146
198.6 2.062188996119
198.8 2.088396212644
199.0 2.112706517546
199.2 2.1332689552620003
199.4 2.14872901627
199.6 2.158438740537
199.8 2.162552482005
200.0 2.162032978875


==> data/3d-data/output-12-64x128/actuators/ac-500.dat <==
x y u
2.0 2.0 -0.09107106393763223
2.0 6.0 0.11033732623136158
2.0 10.0 0.217486562292472
2.0 14.0 0.23859161983643828
2.0 18.0 0.17329328509132308
2.0 22.0 0.013616709994002246
2.0 26.0 -0.2533719290586126
2.0 30.0 -0.622603183492502
2.0 34.0 -1.023540066548196
2.0 38.0 -1.3289407807237474
2.0 42.0 -1.4730922349315803
2.0 46.0 -1.494173271539562
2.0 50.0 -1.4067410929551185
2.0 54.0 -1.1638343487084883
2.0 58.0 -0.7873976407318806
2.0 62.0 -0.39755130576258646
6.0 2.0 0.873947173660512
6.0 6.0 1.2776937105697241
6.0 10.0 1.4981774677922046
6.0 14.0 1.5367769968431058
6.0 18.0 1.3934755630430928
6.0 22.0 1.0613142568960345
6.0 26.0 0.5541453215279526
6.0 30.0 -0.048366991130100366
6.0 34.0 -0.5921340463259339
6.0 38.0 -0.938588230672482
6.0 42.0 -1.079122426893253
6.0 46.0 -1.0965903094203333
6.0 50.0 -1.0127930317750067
6.0 54.0 -0.7520843031965565
6.0 58.0 -0.2752750678740774
6.0 62.0 0.3202565086446913
10.0 2.0 1.2088952679900167
10.0 6.0 1.785401681903954
10.0 10.0 2.095702394006758
10.0 14.0 2.1419469559680255
10.0 18.0 1.9299888096891706
10.0 22.0 1.4464291011614518
10.0 26.0 0.738290861442096
10.0 30.0 -0.030582842823762255
10.0 34.0 -0.648209548538671
10.0 38.0 -1.0024247243227724
10.0 42.0 -1.1385669349275307
10.0 46.0 -1.1545802759221793
10.0 50.0 -1.0706905001377651
10.0 54.0 -0.8059629173429317
10.0 58.0 -0.27967647618493835
10.0 62.0 0.4555360439654107
14.0 2.0 0.010943983224180647
14.0 6.0 0.052121971109100884
14.0 10.0 -0.030237713318631086
14.0 14.0 -0.06343352264547576
14.0 18.0 0.002110748351171983
14.0 22.0 0.01835377517232302
14.0 26.0 -0.12835745090211514
14.0 30.0 -0.36664090879254574
14.0 34.0 -0.5542470506661048
14.0 38.0 -0.6359054039828862
14.0 42.0 -0.6515721895924129
14.0 46.0 -0.6534156702690976
14.0 50.0 -0.6496751212886902
14.0 54.0 -0.597506099367254
14.0 58.0 -0.4412745414507425
14.0 62.0 -0.19596616266882572
18.0 2.0 -0.6528656900368878
18.0 6.0 -1.1694352759932243
18.0 10.0 -1.5551780260242518
18.0 14.0 -1.6250616044583093
18.0 18.0 -1.3449173659627336
18.0 22.0 -0.849023031155876
18.0 26.0 -0.35457981480897227
18.0 30.0 0.0035955157453510106
18.0 34.0 0.22051655143973792
18.0 38.0 0.3402712427621897
18.0 42.0 0.39516929195639094
18.0 46.0 0.39977130771301034
18.0 50.0 0.3573877432182746
18.0 54.0 0.2608786640860504
18.0 58.0 0.08701449251493797
18.0 62.0 -0.20820031348851856
22.0 2.0 -0.14702675327262335
22.0 6.0 -0.7273572861038454
22.0 10.0 -1.0528151990421222
22.0 14.0 -1.1017070417277162
22.0 18.0 -0.8793004118153616
22.0 22.0 -0.38175357328588755
22.0 26.0 0.2960691599308312
22.0 30.0 0.9659311636017975
22.0 34.0 1.4821368352386686
22.0 38.0 1.8028415683039736
22.0 42.0 1.953791246006153
22.0 46.0 1.9721049907822596
22.0 50.0 1.8663683234267818
22.0 54.0 1.6092833755755593
22.0 58.0 1.1661545816230794
22.0 62.0 0.5459713156913649
26.0 2.0 -0.19799294773958237
26.0 6.0 -0.7287366116051106
26.0 10.0 -0.9677469738934416
26.0 14.0 -0.9989622757378022
26.0 18.0 -0.8479474878084611
26.0 22.0 -0.43349103991365556
26.0 26.0 0.26563151279446756
26.0 30.0 1.0806025890496032
26.0 34.0 1.760984097188056
26.0 38.0 2.1673299969249147
26.0 42.0 2.3314228775288073
26.0 46.0 2.3538254501078026
26.0 50.0 2.2564463391919514
26.0 54.0 1.9526622412804038
26.0 58.0 1.367930185828183
26.0 62.0 0.5754558216635284
30.0 2.0 -0.5678777691649359
30.0 6.0 -0.635654276439841
30.0 10.0 -0.6364339909477048
30.0 14.0 -0.6304384496223019
30.0 18.0 -0.6344250419871182
30.0 22.0 -0.5992397623391195
30.0 26.0 -0.49087120243439786
30.0 30.0 -0.38700241618263365
30.0 34.0 -0.43360953253707035
30.0 38.0 -0.6601686112544631
30.0 42.0 -0.8966500380853862
30.0 46.0 -0.9346789388535613
30.0 50.0 -0.737232873715093
30.0 54.0 -0.4747625929608654
30.0 58.0 -0.35961199060640214
30.0 62.0 -0.4346452076941427


==> data/3d-data/output-12-64x128/actuators/ac-510.dat <==
x y u
2.0 2.0 -0.31790362524394133
2.0 6.0 -0.30700912192911545
2.0 10.0 -0.2768991586108077
2.0 14.0 -0.26850663633361704
2.0 18.0 -0.2921880268397541
2.0 22.0 -0.31538461264472806
2.0 26.0 -0.30990099009536115
2.0 30.0 -0.3161685926123805
2.0 34.0 -0.419405844123228
2.0 38.0 -0.6246915277231858
2.0 42.0 -0.8088325996134533
2.0 46.0 -0.8386230787766971
2.0 50.0 -0.6916754944984193
2.0 54.0 -0.47315631195890584
2.0 58.0 -0.32871924674229475
2.0 62.0 -0.30187461276790284
6.0 2.0 -0.009306458736940873
6.0 6.0 0.0854809126673117
6.0 10.0 0.1342712479769235
6.0 14.0 0.14381825700302908
6.0 18.0 0.11456410507588656
6.0 22.0 0.04082714933493607
6.0 26.0 -0.08680991690809581
6.0 30.0 -0.26504422745566486
6.0 34.0 -0.4464757383327634
6.0 38.0 -0.5557416732979222
6.0 42.0 -0.5802581952431265
6.0 46.0 -0.5818965759295417
6.0 50.0 -0.5774827039178372
6.0 54.0 -0.5059297725320486
6.0 58.0 -0.3448906716444116
6.0 62.0 -0.157973555523098
10.0 2.0 0.45050824772848275
10.0 6.0 0.6300097319992657
10.0 10.0 0.7252653793412795
10.0 14.0 0.7422440495003821
10.0 18.0 0.6815222915156676
10.0 22.0 0.5360028483369272
10.0 26.0 0.3035689802243941
10.0 30.0 0.013651730244637499
10.0 34.0 -0.25629573232930425
10.0 38.0 -0.42604222426044
10.0 42.0 -0.4886567096904272
10.0 46.0 -0.49500131376774903
10.0 50.0 -0.4588736651791577
10.0 54.0 -0.33367273105647377
10.0 58.0 -0.09696851367807505
10.0 62.0 0.19286457116648542
14.0 2.0 0.5958829703760153
14.0 6.0 0.886464248616252
14.0 10.0 1.0307188122120612
14.0 14.0 1.050689056131323
14.0 18.0 0.9551321309030245
14.0 22.0 0.7175562667063471
14.0 26.0 0.34915038820354966
14.0 30.0 -0.05527794744812241
14.0 34.0 -0.36803684589890284
14.0 38.0 -0.5291274226092937
14.0 42.0 -0.5787257301926476
14.0 46.0 -0.5830876562391729
14.0 50.0 -0.5551146287191624
14.0 54.0 -0.4415611969042562
14.0 58.0 -0.18244805547704548
14.0 62.0 0.20088906655202013
18.0 2.0 -0.07815448220844504
18.0 6.0 -0.1297401392097489
18.0 10.0 -0.24785593207548567
18.0 14.0 -0.2817789874530726
18.0 18.0 -0.18950469533283718
18.0 22.0 -0.10097081842783012
18.0 26.0 -0.12046017861896441
18.0 30.0 -0.20556297868821216
18.0 34.0 -0.2647510953910288
18.0 38.0 -0.2719942718759578
18.0 42.0 -0.25906511885684413
18.0 46.0 -0.2568370797228404
18.0 50.0 -0.2696554465081184
18.0 54.0 -0.2736766788418282
18.0 58.0 -0.23066553238842558
18.0 62.0 -0.13961114597072177
22.0 2.0 -0.3027487556400825
22.0 6.0 -0.5722550959019979
22.0 10.0 -0.7677446598445115
22.0 14.0 -0.8011569855858008
22.0 18.0 -0.6595098560813055
22.0 22.0 -0.4024875367315254
22.0 26.0 -0.14607283462448462
22.0 30.0 0.03107156448803358
22.0 34.0 0.12999136204346254
22.0 38.0 0.18060775144818722
22.0 42.0 0.2025341316559962
22.0 46.0 0.20410888709860794
22.0 50.0 0.18699552479970288
22.0 54.0 0.14661973656255747
22.0 58.0 0.0691071218415257
22.0 62.0 -0.07378164003872623
26.0 2.0 -0.04250675019052123
26.0 6.0 -0.31696460118589714
26.0 10.0 -0.4605398599106105
26.0 14.0 -0.4806704919019774
26.0 18.0 -0.38574429660600784
26.0 22.0 -0.15504095445983263
26.0 26.0 0.16998868296495073
26.0 30.0 0.4829246293971196
26.0 34.0 0.7085758934527788
26.0 38.0 0.8366497026879419
26.0 42.0 0.890844814115799
26.0 46.0 0.8963973689775888
26.0 50.0 0.858703546909377
26.0 54.0 0.7592779488071102
26.0 58.0 0.5715585854025103
26.0 62.0 0.288265902028871
30.0 2.0 -0.15194874352851584
30.0 6.0 -0.4078065358077576
30.0 10.0 -0.5032781657418491
30.0 14.0 -0.5133837683623912
30.0 18.0 -0.4586043170938412
30.0 22.0 -0.2701834833609798
30.0 26.0 0.08843688683704261
30.0 30.0 0.5212474277503439
30.0 34.0 0.8712695473454231
30.0 38.0 1.0561105575356913
30.0 42.0 1.1113021938926597
30.0 46.0 1.116910139546583
30.0 50.0 1.089980022160705
30.0 54.0 0.9629621357640966
30.0 58.0 0.6716690093766791
30.0 62.0 0.25296649485128764


==> data/3d-data/output-12-64x128/actuators/ac-550.dat <==
x y u
2.0 2.0 -0.16896277257404785
2.0 6.0 -0.20374941896016913
2.0 10.0 -0.2751265574369983
2.0 14.0 -0.29344782405712877
2.0 18.0 -0.2346336477931082
2.0 22.0 -0.177912104625692
2.0 26.0 -0.18419001087541448
2.0 30.0 -0.22833011331043201
2.0 34.0 -0.2608012103528271
2.0 38.0 -0.2681799533987609
2.0 42.0 -0.2651499352500243
2.0 46.0 -0.26466675332224865
2.0 50.0 -0.26847232730214243
2.0 54.0 -0.2671788732431391
2.0 58.0 -0.2437217786698938
2.0 62.0 -0.19760639848773548
6.0 2.0 0.05889794626526605
6.0 6.0 0.0320745912528904
6.0 10.0 3.814248527478706e-05
6.0 14.0 -0.005601289516034294
6.0 18.0 0.021588395211339345
6.0 22.0 0.05542520498767698
6.0 26.0 0.06664569593623554
6.0 30.0 0.05282504604717295
6.0 34.0 0.03383211894749071
6.0 38.0 0.02499141052834767
6.0 42.0 0.024570425642626497
6.0 46.0 0.024043979293084456
6.0 50.0 0.02172929713535439
6.0 54.0 0.02517446879782884
6.0 58.0 0.04063304113018945
6.0 62.0 0.05900414917150198
10.0 2.0 0.10067653248669445
10.0 6.0 -0.01436861337849099
10.0 10.0 -0.07404621084125008
10.0 14.0 -0.08325495374744707
10.0 18.0 -0.04530425929248212
10.0 22.0 0.05035175747973537
10.0 26.0 0.18930323688672784
10.0 30.0 0.33127698677796563
10.0 34.0 0.4475127197488378
10.0 38.0 0.5285665512785623
10.0 42.0 0.5719593923934525
10.0 46.0 0.5777464570997676
10.0 50.0 0.5465728269414614
10.0 54.0 0.47878409787175
10.0 58.0 0.3760898503171513
10.0 62.0 0.243656300050022
14.0 2.0 -0.18601732400588092
14.0 6.0 -0.2790794939603635
14.0 10.0 -0.30518922424628964
14.0 14.0 -0.3072940989206839
14.0 18.0 -0.29620737570206906
14.0 22.0 -0.23400293713243078
14.0 26.0 -0.09237464992065553
14.0 30.0 0.09549011415215951
14.0 34.0 0.2548089544913267
14.0 38.0 0.3337973810113264
14.0 42.0 0.3472509670473898
14.0 46.0 0.34801938194938525
14.0 50.0 0.34814062850124533
14.0 54.0 0.30022250531347766
14.0 58.0 0.1681017898267912
14.0 62.0 -0.018634091933906787
18.0 2.0 -0.25513198515533486
18.0 6.0 -0.26044442840447934
18.0 10.0 -0.2542724310463187
18.0 14.0 -0.2519863123020659
18.0 18.0 -0.2572404585812514
18.0 22.0 -0.2574311094873597
18.0 26.0 -0.24125800277561424
18.0 30.0 -0.22208236768565576
18.0 34.0 -0.23193034256402828
18.0 38.0 -0.2812785429091147
18.0 42.0 -0.33544646792966604
18.0 46.0 -0.34606514651768794
18.0 50.0 -0.3033583910572972
18.0 54.0 -0.24673991369391493
18.0 58.0 -0.22178396251642096
18.0 62.0 -0.23438297693005747
22.0 2.0 0.011861099841677906
22.0 6.0 -0.007477663871352992
22.0 10.0 -0.014029421600619943
22.0 14.0 -0.01336794192216724
22.0 18.0 -0.007637455618232664
22.0 22.0 0.008478960760740312
22.0 26.0 0.03513893142120862
22.0 30.0 0.062147292779177334
22.0 34.0 0.08460274590933095
22.0 38.0 0.11054455272737958
22.0 42.0 0.13694818152330357
22.0 46.0 0.14151240716175065
22.0 50.0 0.11833851676363717
22.0 54.0 0.08882413994428184
22.0 58.0 0.06510619067762384
22.0 62.0 0.039670583889615016
26.0 2.0 0.29246955072702885
26.0 6.0 0.3920162704902803
26.0 10.0 0.4590595411105151
26.0 14.0 0.47237246541895317
26.0 18.0 0.4259605899123631
26.0 22.0 0.3367832412010584
26.0 26.0 0.22189489190822814
26.0 30.0 0.08967565849042153
26.0 34.0 -0.04079425188673594
26.0 38.0 -0.13698088696820515
26.0 42.0 -0.18272245784499053
26.0 46.0 -0.18770164630254116
26.0 50.0 -0.15633114928401665
26.0 54.0 -0.0781410333603157
26.0 58.0 0.0413536611226184
26.0 62.0 0.17286816604397381
30.0 2.0 0.18304831899844343
30.0 6.0 0.3437645105364958
30.0 10.0 0.42786749949766695
30.0 14.0 0.43885010225116583
30.0 18.0 0.3804085471975041
30.0 22.0 0.24507564447302546
30.0 26.0 0.05050910402432368
30.0 30.0 -0.14342731499168676
30.0 34.0 -0.27412477397911633
30.0 38.0 -0.32568068496644753
30.0 42.0 -0.33101708733167334
30.0 46.0 -0.32986135458888743
30.0 50.0 -0.3294829979299402
30.0 54.0 -0.29851686864583893
30.0 58.0 -0.19653713085621466
30.0 62.0 -0.019528239741264275


==> data/3d-data/output-12-64x128/actuators/ac-650.dat <==
x y u
2.0 2.0 -0.017819737361118394
2.0 6.0 0.006565278096284556
2.0 10.0 0.024223230230681837
2.0 14.0 0.02727671335979035
2.0 18.0 0.014034131555283514
2.0 22.0 -0.009215881585192424
2.0 26.0 -0.034427610606732335
2.0 30.0 -0.05731710650629088
2.0 34.0 -0.07611909589482926
2.0 38.0 -0.08887653470209472
2.0 42.0 -0.09483319086594455
2.0 46.0 -0.095407581404889
2.0 50.0 -0.09111657851824595
2.0 54.0 -0.08055154783392253
2.0 58.0 -0.06359726725539938
2.0 62.0 -0.04212940813068397
6.0 2.0 -0.037314742411083957
6.0 6.0 -0.03354663832004699
6.0 10.0 -0.030498602423185382
6.0 14.0 -0.030004210797165663
6.0 18.0 -0.03246110207574869
6.0 22.0 -0.03612523291252819
6.0 26.0 -0.03956737123351494
6.0 30.0 -0.04257103825042036
6.0 34.0 -0.0441156607652008
6.0 38.0 -0.04264427928771159
6.0 42.0 -0.039620096871338675
6.0 46.0 -0.03913369054444289
6.0 50.0 -0.0421052067314389
6.0 54.0 -0.044719963477744915
6.0 58.0 -0.04401037207109422
6.0 62.0 -0.040948063902888646
10.0 2.0 0.043476036441055285
10.0 6.0 0.038444591236272724
10.0 10.0 0.031063519432291367
10.0 14.0 0.029655104643617862
10.0 18.0 0.03599481105872113
10.0 22.0 0.04325030523488552
10.0 26.0 0.04366255592958006
10.0 30.0 0.03680521816318452
10.0 34.0 0.028656215085901
10.0 38.0 0.023985156649995856
10.0 42.0 0.02262633719630491
10.0 46.0 0.022394624696621804
10.0 50.0 0.022795630372489287
10.0 54.0 0.025693133626675968
10.0 58.0 0.032583783620543164
10.0 62.0 0.04063074995924701
14.0 2.0 0.04280090157456562
14.0 6.0 0.034564046119589194
14.0 10.0 0.027082331510362094
14.0 14.0 0.025564130582282216
14.0 18.0 0.0311889192836421
14.0 22.0 0.03965266884256269
14.0 26.0 0.04642319966705715
14.0 30.0 0.051512677762916806
14.0 34.0 0.05730506207685825
14.0 38.0 0.06368960214602053
14.0 42.0 0.06816189681636112
14.0 46.0 0.06895961280744274
14.0 50.0 0.06585471898213784
14.0 54.0 0.059991833786350396
14.0 58.0 0.05384978961156821
14.0 62.0 0.04873225789775018
18.0 2.0 -0.059820156986893795
18.0 6.0 -0.07199813644056643
18.0 10.0 -0.07777857425169121
18.0 14.0 -0.07886909955789873
18.0 18.0 -0.07566023488666125
18.0 22.0 -0.06637079939315524
18.0 26.0 -0.0503412249503963
18.0 30.0 -0.03028751803442632
18.0 34.0 -0.010425432913608729
18.0 38.0 0.0059472059734912396
18.0 42.0 0.016191820390139285
18.0 46.0 0.017990426399678898
18.0 50.0 0.010916427095863938
18.0 54.0 -0.0031333730336883456
18.0 58.0 -0.02163641118286207
18.0 62.0 -0.04183228629677431
22.0 2.0 -0.04770584956684075
22.0 6.0 -0.049618398018707335
22.0 10.0 -0.048405697771290716
22.0 14.0 -0.047881848122508425
22.0 18.0 -0.04896210013473922
22.0 22.0 -0.048362132814725234
22.0 26.0 -0.043603082537124735
22.0 30.0 -0.037430659493989535
22.0 34.0 -0.03510682712878435
22.0 38.0 -0.03805352828089057
22.0 42.0 -0.04236970297490799
22.0 46.0 -0.043300811848686324
22.0 50.0 -0.03992763961154152
22.0 54.0 -0.03600724583706057
22.0 58.0 -0.03641612160113595
22.0 62.0 -0.04184235888840589
26.0 2.0 0.030803767443623203
26.0 6.0 0.023942587006006766
26.0 10.0 0.01979297999029409
26.0 14.0 0.019295098864819792
26.0 18.0 0.022682254426528145
26.0 22.0 0.028990435793365965
26.0 26.0 0.03754453179339452
26.0 30.0 0.04714227249871038
26.0 34.0 0.05410891870086264
26.0 38.0 0.05511118381976336
26.0 42.0 0.052262173486642034
26.0 46.0 0.05130494495973206
26.0 50.0 0.05362384188200407
26.0 54.0 0.05423945749370422
26.0 58.0 0.049044479920551026
26.0 62.0 0.039836856083957276
30.0 2.0 0.04596899274144458
30.0 6.0 0.051382255719906365
30.0 10.0 0.05397184540235073
30.0 14.0 0.05437358525220429
30.0 18.0 0.05274840603338017
30.0 22.0 0.048276037375831804
30.0 26.0 0.0411578504490025
30.0 30.0 0.0332560300804824
30.0 34.0 0.026129427425386972
30.0 38.0 0.020187636762239634
30.0 42.0 0.016223265877842386
30.0 46.0 0.015733756505273516
30.0 50.0 0.018982071241900652
30.0 54.0 0.024510126258544575
30.0 58.0 0.031125153560015655
30.0 62.0 0.038587590596585494


==> data/3d-data/output-12-64x128/actuators/ac-850.dat <==
x y u
2.0 2.0 0.003093897807542963
2.0 6.0 0.002909056047613247
2.0 10.0 0.002771691865672745
2.0 14.0 0.0027508611408213497
2.0 18.0 0.0028595585092653494
2.0 22.0 0.0030414498445906725
2.0 26.0 0.003219276379375951
2.0 30.0 0.0033289247958762985
2.0 34.0 0.003322348677220474
2.0 38.0 0.0032001207128249543
2.0 42.0 0.003057157603199633
2.0 46.0 0.00302460293272582
2.0 50.0 0.0031323457062205308
2.0 54.0 0.003273041622921166
2.0 58.0 0.003324243897704839
2.0 62.0 0.003252197712123086
6.0 2.0 -0.0018257598358809256
6.0 6.0 -0.001853534930093609
6.0 10.0 -0.0019020495295847888
6.0 14.0 -0.0019201275956061046
6.0 18.0 -0.0018959634061173195
6.0 22.0 -0.0018714573867457264
6.0 26.0 -0.0018901360022105657
6.0 30.0 -0.00195824591077692
6.0 34.0 -0.002057787060424053
6.0 38.0 -0.0021627884872259424
6.0 42.0 -0.0022341201432195873
6.0 46.0 -0.0022336581614850774
6.0 50.0 -0.002157094933382197
6.0 54.0 -0.0020407612805013195
6.0 58.0 -0.0019296340050316127
6.0 62.0 -0.0018520383274552407
10.0 2.0 -0.0029253963883846146
10.0 6.0 -0.002602493502640697
10.0 10.0 -0.002385689515609645
10.0 14.0 -0.00235166752066909
10.0 18.0 -0.0025149487872373737
10.0 22.0 -0.0028139754560715644
10.0 26.0 -0.0031607266786378516
10.0 30.0 -0.0034735179810886567
10.0 34.0 -0.0036755317250909266
10.0 38.0 -0.0037301070299732993
10.0 42.0 -0.003695770999652085
10.0 46.0 -0.003680997346448311
10.0 50.0 -0.0037115058314174812
10.0 54.0 -0.003697243353591349
10.0 58.0 -0.0035479427372460915
10.0 62.0 -0.003267623731718786
14.0 2.0 0.0020541679851115925
14.0 6.0 0.00222654258416366
14.0 10.0 0.0023661702076648206
14.0 14.0 0.002401464869166555
14.0 18.0 0.0023151592626746813
14.0 22.0 0.002163906627085109
14.0 26.0 0.0020123081048632474
14.0 30.0 0.0018879814824296433
14.0 34.0 0.0018011247893811341
14.0 38.0 0.001758376238015546
14.0 42.0 0.001745319504757131
14.0 46.0 0.0017336396437569975
14.0 50.0 0.0017189112927086712
14.0 54.0 0.0017295369239932238
14.0 58.0 0.0017908499721409378
14.0 62.0 0.001902647646821134
18.0 2.0 0.003010368430247834
18.0 6.0 0.0029006765672209495
18.0 10.0 0.0028376892932798293
18.0 14.0 0.0028299564048478226
18.0 18.0 0.0028784767655669953
18.0 22.0 0.0029765009703414595
18.0 26.0 0.0031084925847121945
18.0 30.0 0.003231732220987584
18.0 34.0 0.0032735510511188526
18.0 38.0 0.0031979059868616315
18.0 42.0 0.0030806188674235412
18.0 46.0 0.0030521443774663096
18.0 50.0 0.003142543211600995
18.0 54.0 0.0032437059259847086
18.0 58.0 0.003244759288838722
18.0 62.0 0.0031437787920782275
22.0 2.0 -0.0017703620217210665
22.0 6.0 -0.0017372044807990247
22.0 10.0 -0.0017265864497231392
22.0 14.0 -0.0017347318482419682
22.0 18.0 -0.0017589011265563
22.0 22.0 -0.0018014957897956822
22.0 26.0 -0.0018613047983646739
22.0 30.0 -0.001941269331570771
22.0 34.0 -0.0020557580947868914
22.0 38.0 -0.002199234456355813
22.0 42.0 -0.002313455068247508
22.0 46.0 -0.002323396148006046
22.0 50.0 -0.002215336187937192
22.0 54.0 -0.0020546157317880547
22.0 58.0 -0.001916984397807315
22.0 62.0 -0.0018268648400582585
26.0 2.0 -0.0031708218949716453
26.0 6.0 -0.0031995117666586735
26.0 10.0 -0.0032162215816158458
26.0 14.0 -0.003221872897076923
26.0 18.0 -0.0032155975057505505
26.0 22.0 -0.003196183357440638
26.0 26.0 -0.003158783283315995
26.0 30.0 -0.0030789731328345906
26.0 34.0 -0.0029120688982466813
26.0 38.0 -0.0026590484621213605
26.0 42.0 -0.002432237154852814
26.0 46.0 -0.0023857514718311976
26.0 50.0 -0.0025538349156445524
26.0 54.0 -0.002810801847469528
26.0 58.0 -0.00301280919994916
26.0 62.0 -0.0031202411981815174
30.0 2.0 0.0015343700868520284
30.0 6.0 0.0013574225682013543
30.0 10.0 0.0012564535886624324
30.0 14.0 0.0012472736051564383
30.0 18.0 0.0013326194754333222
30.0 22.0 0.0015006439010161713
30.0 26.0 0.0017298403276295178
30.0 30.0 0.0020016919395558623
30.0 34.0 0.0023022582257976494
30.0 38.0 0.0025938253908931548
30.0 42.0 0.002793140600293164
30.0 46.0 0.0028145608764381077
30.0 50.0 0.0026444505459200197
30.0 54.0 0.0023566409907961744
30.0 58.0 0.0020466327157627265
30.0 62.0 0.00176786299561528


==> data/3d-data/output-12-64x128/results.dat <==
0.0 0.0
0.2 0.211363782803
0.4 0.21094361630200004
0.6 0.210303628663
0.8 0.20945773627700004
1.0 0.20842703811700003
1.2 0.20723059566600002
1.4 0.20588918520799993
1.6 0.20442348828799994
1.8 0.20285439916699993
2.0 0.2012018476670001
2.2 0.19948649740999996
2.4 0.19772717467699996
2.6 0.19594406430600006
2.8 0.194156259883
3.0 0.19238155044200014
3.2 0.19063721887800006
3.4 0.188940496389
3.6 0.18730590158899996
3.8 0.18574853514999995
4.0 0.18428274162499997
4.2 0.18291962625999997
4.4 0.18167135377499993
4.6 0.180547989498
4.8 0.179559408405
5.0 0.17871380625400002
5.2 0.1780179161030001
5.4 0.17747999599800002
5.6 0.17710397880200002
5.8 0.17689452497200003
6.0 0.176854219323
6.2 0.17698553692500008
6.4 0.17729030896000003
6.6 0.17777075176700005
6.8 0.17842864124399993
7.0 0.17926339045300002
7.2 0.18027638603599994
7.4 0.18146628199800008
7.6 0.18283045161100003
7.8 0.18436846197700002
8.0 0.18607714185299995
8.2 0.187953669117
8.4 0.18999507373100005
8.6 0.19219822057500002
8.8 0.19455831595900003
9.0 0.19707251859600006
9.2 0.19973720727099997
9.4 0.20254844926299992
9.6 0.20550314771499995
9.8 0.208596807268
10.0 0.21182575166299988
10.2 0.21518644112600005
10.4 0.21867602652399998
10.6 0.22229053232899992
10.8 0.22602661055299997
11.0 0.22988078816199997
11.2 0.23385122240000003
11.4 0.237933460724
11.6 0.242125797945
11.8 0.24642522899300004
12.0 0.25082871019099995
12.2 0.2553350072359999
12.4 0.25994116151800006
12.6 0.26464558846100006
12.8 0.269444958398
13.0 0.27433963273800005
13.2 0.2793274518490001
13.4 0.28440745124300004
13.6 0.289577554089
13.8 0.294838514062
14.0 0.300187798073
14.2 0.30562493555600007
14.4 0.311150701305
14.6 0.31676407118800004
14.8 0.322465047563
15.0 0.328255105887
15.2 0.3341320409229999
15.4 0.340099371432
15.6 0.34615512828000006
15.8 0.3523002099789999
16.0 0.35853794764399993
16.2 0.3648676268090001
16.4 0.371289748013
16.6 0.37780809015700006
16.8 0.384422828439
17.0 0.39113508336299996
17.2 0.3979468277729999
17.4 0.40486076961799994
17.6 0.411877688828
17.8 0.419000946202
18.0 0.4262313887260001
18.2 0.4335713216789999
18.4 0.44102535645600005
18.6 0.44859178343399997
18.8 0.45627774047999997
19.0 0.46408194999299995
19.2 0.4720085131299999
19.4 0.48006010711299996
19.6 0.48823835851900005
19.8 0.49654847143600006
20.0 0.5049916962000001
20.2 0.513569760038
20.4 0.5222887953360003
20.6 0.531148748712
20.8 0.540153502203
21.0 0.5493070041369998
21.2 0.5586103958
21.4 0.568068771584
21.6 0.5776852443030001
21.8 0.5874609655599999
22.0 0.5974014149270002
22.2 0.607509718543
22.4 0.617787156176
22.6 0.6282388227709998
22.8 0.638867464679
23.0 0.649676564065
23.2 0.6606706904590001
23.4 0.6718506873860001
23.6 0.6832231701949999
23.8 0.6947881822159999
24.0 0.7065522202250001
24.2 0.7185177865450001
24.4 0.730688668192
24.6 0.743069340576
24.8 0.7556619326239997
25.0 0.768471121054
25.2 0.7814999685009999
25.4 0.7947535854489999
25.6 0.8082350071819999
25.8 0.8219492395620001
26.0 0.8358993144289999
26.2 0.8500901137230001
26.4 0.8645242570860001
26.6 0.879206441032
26.8 0.8941434924960001
27.0 0.9093372583529999
27.2 0.9247902984590001
27.4 0.940512122632
27.6 0.9565028186219999
27.8 0.9727707927300002
28.0 0.9893152579779998
28.2 1.006146397681
28.4 1.023266943573
28.6 1.0406812140219999
28.8 1.0583948421459999
29.0 1.076411730067
29.2 1.0947402572149998
29.4 1.1133813451730001
29.6 1.132342342396
29.8 1.151630017731
30.0 1.1712481599850002
30.2 1.191203035701
30.4 1.211499963331
30.6 1.232145604576
30.8 1.2531444068700002
31.0 1.274502138236
31.2 1.2962251462280001
31.4 1.3183205315439999
31.6 1.340795797551
31.8 1.363654733766
32.0 1.386905328516
32.2 1.410553879666
32.4 1.4346074843149998
32.6 1.459070354546
32.8 1.4839539637599999
33.0 1.5092620405160002
33.2 1.5350036460979997
33.4 1.5611837625320002
33.6 1.5878123881389998
33.8 1.61489630315
34.0 1.6424416859810003
34.2 1.670461019158
34.4 1.69895524811
34.6 1.7279383321529997
34.8 1.757416413561
35.0 1.7873979604340002
35.2 1.817891513237
35.4 1.8489060419019996
35.6 1.8804499471449998
35.8 1.912533447634
36.0 1.9451640567130002
36.2 1.978350682096
36.4 2.012103149416
36.6 2.046434320425
36.8 2.0813498944439996
37.0 2.116861116546
37.2 2.15297705893
37.4 2.189711964429
37.6 2.2270752067590003
37.8 2.2650739748300004
38.0 2.3037176367820003
38.2 2.343026096039
38.4 2.3829986203830003
38.6 2.423656185369
38.8 2.465009912893
39.0 2.5070642688499998
39.2 2.5498381690560006
39.4 2.593340047043
39.6 2.6375821164750004
39.8 2.682580884408
40.0 2.72834576154
40.2 2.7748899910529996
40.4 2.8222287960509997
40.6 2.8703736642199997
40.8 2.9193352955719996
41.0 2.9691351819
41.2 3.019781468172
41.4 3.071287874398
41.6 3.12367358642
41.8 3.176953552911
42.0 3.231136534455
42.2 3.286242644758
42.4 3.3422870617490004
42.6 3.399286221593
42.8 3.4572537561539995
43.0 3.5162044542299995
43.2 3.5761609384170003
43.4 3.637137625685
43.6 3.699146607217
43.8 3.762214702948
44.0 3.826351640859
44.2 3.891580872732
44.4 3.9579141175989996
44.6 4.025376206121
44.8 4.093982632566
45.0 4.163756473206
45.2 4.234713644840999
45.4 4.306873428686
45.6 4.380259628924
45.8 4.454888440227
46.0 4.530782522075
46.2 4.607967263693
46.4 4.686458780437
46.6 4.766280081525
46.8 4.847455453824
47.0 4.930004629974
47.2 5.013950048639
47.4 5.099319711377
47.6 5.18613486387
47.8 5.274415983009
48.0 5.364193668562001
48.2 5.455489315153
48.4 5.548326682012
48.6 5.642735295719
48.8 5.738737970389
49.0 5.836362829966
49.2 5.935636803676999
49.4 6.036582499899
49.6 6.139238274156
49.8 6.243623666563
50.0 6.349769034057
50.2 6.4577049992169995
50.4 6.567462857552
50.6 6.679063964611999
50.8 6.792548297447
51.0 6.9079463371730006
51.2 7.025280947731
51.4 7.1445907762930005
51.6 7.265908673738999
51.8 7.389267034675
52.0 7.514694817613
52.2 7.6422307465429995
52.4 7.7719111467860005
52.6 7.903761848799
52.8 8.037828955571001
53.0 8.17414777228
53.2 8.312744266512
53.4 8.453663542698
53.6 8.596945453419
53.8 8.742617909336001
54.0 8.890738374794001
54.2 9.041324332253001
54.4 9.194431557874001
54.6 9.350096527810999
54.8 9.508357208105
55.0 9.669264635746
55.2 9.832847157997
55.4 9.999158287444
55.6 10.168240581553
55.8 10.340138871838
56.0 10.514892946615998
56.2 10.692553916969
56.4 10.873163311371002
56.6 11.056772214168998
56.8 11.243427159254999
57.0 11.433182343937
57.2 11.626075242441
57.4 11.822165676823001
57.6 12.021495121004
57.8 12.224127651595001
58.0 12.430106669452
58.2 12.639479114892001
58.4 12.852307645177001
58.6 13.068649199217
58.8 13.288547236547998
59.0 13.512068690631999
59.2 13.739260329582999
59.4 13.970184750796
59.6 14.204898922015
59.8 14.443464493991
60.0 14.685933221328
60.2 14.932371078471
60.4 15.182843121656
60.6 15.437405457675002
60.8 15.696116804683001
61.0 15.959046398727999
61.2 16.226264664818
61.4 16.497825010897
61.6 16.773796473890002
61.8 17.054250316709002
62.0 17.339242380038
62.2 17.628850488451
62.4 17.923147810038003
62.6 18.222195135225
62.8 18.526076209503998
63.0 18.834842402725997
63.2 19.148585143361004
63.4 19.467366241055
63.6 19.791258947583
63.8 20.120346039291
64.0 20.454703811966
64.2 20.794402329798
64.4 21.139521391559
64.6 21.490130430525
64.8 21.846329758796003
65.0 22.208186203068
65.2 22.575770229938
65.4 22.949178986779
65.6 23.328489767063
65.8 23.713781013561004
66.0 24.105136248162
66.2 24.502654030314
66.4 24.906400482216
66.6 25.316480749488
66.8 25.732956401536
67.0 26.155939581936
67.2 26.585501383648
67.4 27.021738979273
67.6 27.464748486456998
67.8 27.914600357479003
68.0 28.371395812769002
68.2 28.835233873641
68.4 29.306197859863005
68.6 29.784373047768003
68.8 30.269871258149003
69.0 30.762761365276
69.2 31.263164700130005
69.4 31.771150092293997
69.6 32.286822624653
69.8 32.810284481409994
70.0 33.341625084068
70.2 33.880947554502
70.4 34.428327058145
70.6 34.983877528307
70.8 35.547697978241004
71.0 36.119868362489996
71.2 36.700496914761004
71.4 37.289692801838996
71.6 37.887524593369
71.8 38.494104718681996
72.0 39.109541752240006
72.2 39.733905973762006
72.4 40.367314702687
72.6 41.009849565373
72.8 41.661625351239
73.0 42.322724114774005
73.2 42.99323445593401
73.4 43.673265675017994
73.6 44.362900425823
73.8 45.062233872347996
74.0 45.771366908483
74.2 46.490379007848006
74.4 47.219373999268996
74.6 47.958432248026
74.8 48.70764368558899
75.0 49.4670927966
75.2 50.236877736782006
75.4 51.017062271927
75.6 51.807751113934
75.8 52.609017880813
76.0 53.420933632809
76.2 54.243597631423995
76.4 55.077066550211
76.6 55.921430211886005
76.8 56.776745206502
77.0 57.643088827021
77.2 58.520523845398
77.4 59.409133752221
77.6 60.308955499218
77.8 61.220067630911004
78.0 62.142528124668
78.2 63.076370372192
78.4 64.021669768137
78.6 64.978457340801
78.8 65.946785688057
79.0 66.926682996062
79.2 67.918212732516
79.4 68.921384519504
79.6 69.93623120173301
79.8 70.962786717358
80.0 72.001061132597
80.2 73.05109104807701
80.4 74.11285589902201
80.6 75.18638061133399
80.8 76.271684375958
81.0 77.36874415826802
81.2 78.477543551584
81.4 79.598094058269
81.6 80.73036881659499
81.8 81.87432702648701
82.0 83.02996241916199
82.2 84.197233310506
82.4 85.37611008788801
82.6 86.566501442336
82.8 87.76839820089799
83.0 88.98172634779401
83.2 90.206414163914
83.4 91.44241729669099
83.6 92.68960237396999
83.8 93.94793546916802
84.0 95.21730509973901
84.2 96.49760921733301
84.4 97.788728290634
84.6 99.090576011318
84.8 100.40300928356501
85.0 101.725901714019
85.2 103.059135037942
85.4 104.40255852306998
85.6 105.756011417304
85.8 107.11935268727999
86.0 108.49241783423
86.2 109.87502839144699
86.4 111.267013274577
86.6 112.668161139338
86.8 114.078321800264
87.0 115.49727797830799
87.2 116.924801561924
87.4 118.360709790482
87.6 119.804774700472
87.8 121.25675732052699
88.0 122.716438871462
88.2 124.18356977765099
88.4 125.65792807942898
88.6 127.139235901728
88.8 128.62724314288002
89.0 130.12169455179
89.2 131.622354532357
89.4 133.128895084683
89.6 134.641062637128
89.8 136.15857998424298
90.0 137.681156745953
90.2 139.20853133995502
90.4 140.740377523835
90.6 142.27641297845
90.8 143.81633372769602
91.0 145.359868681064
91.2 146.906680089335
91.4 148.456515928176
91.6 150.00901174425297
91.8 151.56389691257402
92.0 153.12085948739
92.2 154.679617770572
92.4 156.23982891205998
92.6 157.80123259437602
92.8 159.363508079568
93.0 160.926350897952
93.2 162.489490123975
93.4 164.052602187545
93.6 165.61542792431902
93.8 167.177676090945
94.0 168.739053460224
94.2 170.299280172287
94.4 171.858126781056
94.6 173.415267348471
94.8 174.97050929925598
95.0 176.523534892539
95.2 178.074160479368
95.4 179.62211641370598
95.6 181.16717464932398
95.8 182.709125829025
96.0 184.247752223013
96.2 185.782839527626
96.4 187.314197967093
96.6 188.84164764041202
96.8 190.365011894728
97.0 191.884130050497
97.2 193.39882276238401
97.4 194.90898179389802
97.6 196.414443273444
97.8 197.915089326211
98.0 199.41081602662
98.2 200.901511516948
98.4 202.387093478876
98.6 203.867465351789
98.8 205.3425818183
99.0 206.812341941207
99.2 208.27676677187299
99.4 209.735758139157
99.6 211.189335286335
99.8 212.63746583063798
100.0 214.080160537359
100.2 205.287788361619
100.4 180.87891738052798
100.6 158.474940579678
100.8 138.935809723589
101.0 121.825621713842
101.2 107.048323349162
101.4 94.65057760761599
101.6 84.562386195279
101.8 76.542397577801
102.0 70.286615096176
102.2 65.519853187998
102.4 61.97986499121
102.6 59.362547198719
102.8 57.317251247841
103.0 55.505940191499
103.2 53.684926171141
103.4 51.760173892792
103.6 49.788080230620004
103.8 47.919853773762995
104.0 46.315884662195
104.2 45.070609814527
104.4 44.177551637324996
104.6 43.53821298634401
104.8 43.000591859050004
105.0 42.408919792424996
105.2 41.64682442287
105.4 40.662064041412
105.6 39.469557968021
105.8 38.137954646638
106.0 36.7656752982
106.2 35.452156614371006
106.4 34.270592939539995
106.6 33.249861422704996
106.8 32.3711578811
107.0 31.578520528328
107.2 30.798831248919
107.4 29.964713618570997
107.6 29.034615689482997
107.8 28.004322021948
108.0 26.906731945047
108.2 25.799642574622
108.4 24.745875425875
108.6 23.792703539556
108.8 22.958100257517003
109.0 22.228103707739
109.2 21.565285015617
109.4 20.9239757131
109.6 20.265948122257
109.8 19.571363248887
110.0 18.842103710359
110.2 18.097566415448
110.4 17.365807921299
110.6 16.673533840967
110.8 16.038277059436002
111.0 15.464722636946998
111.2 14.945392565904001
111.4 14.464756146769998
111.6 14.004830509885
111.8 13.550355814089999
112.0 13.092272949407999
112.2 12.628918513133002
112.4 12.165059269206001
112.6 11.709501924576
112.8 11.272025900414999
113.0 10.860413711140001
113.2 10.478524739976999
113.4 10.125482878827999
113.6 9.796355399098998
113.8 9.483805129736
114.0 9.180234104343
114.2 8.879805213611
114.4 8.579694382029
114.6 8.280429137844
114.8 7.985195240049
115.0 7.6985026952719995
115.2 7.424673177131
115.4 7.166546898789001
115.6 6.924784809905001
115.8 6.697887249721
116.0 6.4827786992280005
116.2 6.275776594892
116.4 6.073564905487
116.6 5.873983441703
116.8 5.676356745337
117.0 5.481466547836
117.2 5.291078256794
117.4 5.107306355875
117.6 4.931982938682
117.8 4.766115931054
118.0 4.609664109403
118.2 4.461568163629
118.4 4.320072710079
118.6 4.183187037845
118.8 4.049183894033
119.0 3.917005070605
119.2 3.7864626460819997
119.4 3.6581946155389997
119.6 3.533399505397
119.8 3.413413676396
120.0 3.299276427923
120.2 3.1914231438860003
120.4 3.089508636663
120.6 2.9925412320039997
120.8 2.899148344106
121.0 2.807985894189
121.2 2.7181024218810004
121.4 2.6291783095599994
121.6 2.5415655322990007
121.8 2.456087571567
122.0 2.373750345258
122.2 2.295362244742
122.4 2.221265737041
122.6 2.151249064539
122.8 2.084598394962
123.0 2.020349201799
123.2 1.957581784886
123.4 1.8956809958319998
123.6 1.834487128478
123.8 1.774292560398
124.0 1.7156740258689998
124.2 1.6592723112519998
124.4 1.605560913594
124.6 1.554679444137
124.8 1.506414349187
125.0 1.4602727526850001
125.2 1.4156511036840003
125.4 1.3720248143929998
125.6 1.3290806173490002
125.8 1.286786099582
126.0 1.24535052255
126.2 1.205119879386
126.4 1.1664374868990002
126.6 1.1295172638870001
126.8 1.0943859380039997
127.0 1.0608731479490001
127.2 1.0286857024379998
127.4 0.9974896261769999
127.6 0.9670145966849999
127.8 0.9371230802560001
128.0 0.907812806578
128.2 0.8792094426840001
128.4 0.8514841960219999
128.6 0.8247989769470001
128.8 0.7992400058319998
129.0 0.7747945101479999
129.2 0.7513611874199999
129.4 0.72877794656
129.6 0.7068777773359998
129.8 0.6855246201480001
130.0 0.664650172937
130.2 0.6442549564130001
130.4 0.6243934649759999
130.6 0.605145983163
130.8 0.5865835751890001
131.0 0.56874124039
131.2 0.5516078132940001
131.4 0.5351276985619999
131.6 0.519217199629
131.8 0.5037881131670001
132.0 0.4887702088510001
132.2 0.4741219900089999
132.4 0.4598369448430002
132.6 0.445939700812
132.8 0.432464841338
133.0 0.41944486992499996
133.2 0.406897380622
133.4 0.394815927477
133.6 0.38316887052599996
133.8 0.3719109711600001
134.0 0.360994272839
134.2 0.35037574237400004
134.4 0.34003096078999995
134.6 0.329953226343
134.8 0.32015186405699997
135.0 0.31064405148999996
135.2 0.30144679421599996
135.4 0.292566843989
135.6 0.28399915489899996
135.8 0.275725917163
136.0 0.267720834176
136.2 0.25995275749400004
136.4 0.25240158277400004
136.6 0.24504866231199998
136.8 0.23788913188299998
137.0 0.23092913492699998
137.2 0.22417584149199998
137.4 0.21763667519399998
137.6 0.21131519358700004
137.8 0.20520541816799992
138.0 0.19929731960899993
138.2 0.19357241145100001
138.4 0.18801655710799997
138.6 0.18261376007099994
138.8 0.177356745263
139.0 0.17224080808999997
139.2 0.16726845017099995
139.4 0.162443427162
139.6 0.157767505696
139.8 0.15324037791300002
140.0 0.148859442595
140.2 0.14461686754599995
140.4 0.14050301349200006
140.6 0.13650812037
140.8 0.13262436929999996
141.0 0.12884626337200006
141.2 0.12517184353300004
141.4 0.12160046100200003
141.6 0.11813351995899997
141.8 0.11477096152199998
142.0 0.11151306130799996
142.2 0.10835579656499998
142.4 0.10529505681500001
142.6 0.10232486571299998
142.8 0.09944002552
143.0 0.09663576939600002
143.2 0.09390882360699997
143.4 0.09125668898200007
143.6 0.08867906571499999
143.8 0.08617572006100002
144.0 0.08374654534700002
144.2 0.08139026091199998
144.4 0.07910488420700001
144.6 0.07688813466600004
144.8 0.07473580205200006
145.0 0.072644725573
145.2 0.07061193724400003
145.4 0.06863537411100003
145.6 0.06671319611499998
145.8 0.06484449984600002
146.0 0.06302967264199999
146.2 0.061267111013999995
146.4 0.059556451798000044
146.6 0.05789622602799998
146.8 0.05628472978900004
147.0 0.05471964794600002
147.2 0.05319865775700003
147.4 0.05171968206899997
147.6 0.05028194185600002
147.8 0.048883318694999976
148.0 0.047523820567
148.2 0.046203279616
148.4 0.04492029900999996
148.6 0.04367426754899999
148.8 0.042464268655000026
149.0 0.041289526106999985
149.2 0.04014765584799999
149.4 0.03903797697300002
149.6 0.03795897383200001
149.8 0.036909588168
150.0 0.03588917075099998
150.2 0.034897125823999973
150.4 0.03393307311300001
150.6 0.03299627491999999
150.8 0.032086253645999985
151.0 0.031202065846999957
151.2 0.030342848197999966
151.4 0.029507953410000006
151.6 0.028696200204000002
151.8 0.02790673863499999
152.0 0.02713888049699999
152.2 0.026392450438000002
152.4 0.025666671313000024
152.6 0.024961227894999993
152.8 0.024275289663000008
153.0 0.023608912253999994
153.2 0.022961144646000027
153.4 0.022331520987999988
153.6 0.021719460561
153.8 0.021124606241999966
154.0 0.020545689670999998
154.2 0.019982941924999997
154.4 0.01943561723299999
154.6 0.01890321032500001
154.8 0.01838563635999999
155.0 0.01788260576100001
155.2 0.01739354214199999
155.4 0.016918100474000004
155.6 0.01645592226900001
155.8 0.016006457310999995
156.0 0.015569258107000009
156.2 0.015144290524000023
156.4 0.014730863612000017
156.6 0.014328845186000016
156.8 0.013937721919
157.0 0.013557409062999971
157.2 0.013187626803999996
157.4 0.012828200531000011
157.6 0.012478605281999998
157.8 0.01213884065600001
158.0 0.011808030009000022
158.2 0.01148661511000001
158.4 0.011173944971000008
158.6 0.01086969741199998
158.8 0.010573806233000001
159.0 0.010286052698999997
159.2 0.010006279358999986
159.4 0.009734127833999991
159.6 0.009469524991000015
159.8 0.00921207766200001
160.0 0.008961723722000003
160.2 0.008718367473000005
160.4 0.008481617817000008
160.6 0.008251143626000011
160.8 0.008027074583999991
161.0 0.0078091327490000025
161.2 0.007597068753000009
161.4 0.007390816769999996
161.6 0.007190332754999997
161.8 0.006995311181999994
162.0 0.006805585857999995
162.2 0.006621098267999995
162.4 0.006441620304000004
162.6 0.006266897044000014
162.8 0.006097050584000009
163.0 0.005931846213000006
163.2 0.005771103762999993
163.4 0.005614745727000003
163.6 0.005462720901000013
163.8 0.0053147140010000055
164.0 0.005170750620000001
164.2 0.005030730125000003
164.4 0.004894592890999987
164.6 0.004762159210999993
164.8 0.004633351800999998
165.0 0.0045079309130000005
165.2 0.004385957262999999
165.4 0.004267329421999986
165.6 0.004151826287000001
165.8 0.004039627329000003
166.0 0.003930313023999998
166.2 0.003824087005
166.4 0.0037207400480000117
166.6 0.0036201857090000004
166.8 0.003522334654000001
167.0 0.0034270861870000034
167.2 0.003334504022000002
167.4 0.0032444363699999975
167.6 0.003156819853999997
167.8 0.0030715580259999963
168.0 0.0029885591789999954
168.2 0.002907879595
168.4 0.0028293401560000016
168.6 0.002752949631999989
168.8 0.002678628637000003
169.0 0.0026062808870000076
169.2 0.0025359996410000037
169.4 0.002467556703000003
169.6 0.0024009910280000032
169.8 0.002336128401999994
170.0 0.002273084959999997
170.2 0.002211852203999995
170.4 0.002152124671000002
170.6 0.0020940704920000023
170.8 0.0020376420110000118
171.0 0.0019827105879999993
171.2 0.001929123234000005
171.4 0.0018771550370000035
171.6 0.0018265297109999995
171.8 0.0017772994969999993
172.0 0.0017293809519999994
172.2 0.0016827966980000049
172.4 0.001637398186000001
172.6 0.0015933315059999998
172.8 0.0015503979919999997
173.0 0.001508613070000006
173.2 0.001467954337000003
173.4 0.0014284131940000043
173.6 0.0013899190840000021
173.8 0.0013524641750000056
174.0 0.0013160282899999998
174.2 0.001280550856000005
174.4 0.0012461145820000003
174.6 0.001212532397000002
174.8 0.0011798979470000015
175.0 0.001148160975999999
175.2 0.0011171685199999892
175.4 0.0010871427099999969
175.6 0.001057840239000003
175.8 0.0010293439980000024
176.0 0.001001647760999998
176.2 0.0009746914020000068
176.4 0.0009484424490000112
176.6 0.0009229019209999996
176.8 0.0008980547420000026
177.0 0.0008739159480000055
177.2 0.0008503868059999999
177.4 0.0008274979880000006
177.6 0.0008052390019999975


==> data/3d-data/output-12-64x64/actuators/ac-1000.dat <==
x y u
2.0 2.0 4.658146733043498e-05
2.0 6.0 4.0551614257373514e-05
2.0 10.0 4.470848907433644e-05
2.0 14.0 5.690333755668867e-05
2.0 18.0 6.970003458946295e-05
2.0 22.0 7.577537943989892e-05
2.0 26.0 7.132245013211884e-05
2.0 30.0 5.9385191478133494e-05
6.0 2.0 1.8329388605509896e-06
6.0 6.0 -6.137353749444582e-07
6.0 10.0 1.0695600461435814e-06
6.0 14.0 5.737416888726486e-06
6.0 18.0 1.1051243084607791e-05
6.0 22.0 1.3507459977943423e-05
6.0 26.0 1.1822493728701765e-05
6.0 30.0 6.839530068809724e-06
10.0 2.0 -4.673430118996426e-05
10.0 6.0 -4.1021195111276676e-05
10.0 10.0 -4.505982480810139e-05
10.0 14.0 -5.61205973552445e-05
10.0 18.0 -6.76270842100259e-05
10.0 22.0 -7.30522442780496e-05
10.0 26.0 -6.949236568125523e-05
10.0 30.0 -5.8565480722368805e-05
14.0 2.0 5.586140201392932e-06
14.0 6.0 8.327387179468963e-06
14.0 10.0 6.3186853624973195e-06
14.0 14.0 1.4035572533572567e-06
14.0 18.0 -3.3467908054164915e-06
14.0 22.0 -5.610144800593212e-06
14.0 26.0 -4.033501106370246e-06
14.0 30.0 4.018986866299655e-07
18.0 2.0 5.8487638248325445e-05
18.0 6.0 5.3271066217773546e-05
18.0 10.0 5.681921807485254e-05
18.0 14.0 6.75101383638789e-05
18.0 18.0 7.88863659234963e-05
18.0 22.0 8.415598822919464e-05
18.0 26.0 8.052741815147682e-05
18.0 30.0 6.975777887251294e-05
22.0 2.0 3.3330212782284808e-06
22.0 6.0 2.123969991286694e-06
22.0 10.0 3.029804469300199e-06
22.0 14.0 5.855871853465046e-06
22.0 18.0 8.526234469498804e-06
22.0 22.0 1.0036547284525755e-05
22.0 26.0 8.915260980954521e-06
22.0 30.0 6.279874257763808e-06
26.0 2.0 -5.821661455849382e-05
26.0 6.0 -5.20775402417276e-05
26.0 10.0 -5.620365863684609e-05
26.0 14.0 -6.80020430492176e-05
26.0 18.0 -8.065486016197855e-05
26.0 22.0 -8.6410667826583e-05
26.0 26.0 -8.239787326159889e-05
26.0 30.0 -7.07600077974195e-05
30.0 2.0 -1.2074724003535053e-05
30.0 6.0 -1.0272361733272677e-05
30.0 10.0 -1.1442139352881453e-05
30.0 14.0 -1.4859562851626502e-05
30.0 18.0 -1.825485606887184e-05
30.0 22.0 -1.991477269578628e-05
30.0 26.0 -1.889707746904445e-05
30.0 30.0 -1.5693445467285686e-05


==> data/3d-data/output-12-64x64/actuators/ac-500.dat <==
x y u
2.0 2.0 -0.6495868163475507
2.0 6.0 -0.7306057105199008
2.0 10.0 -0.6742739910421391
2.0 14.0 -0.511484694763046
2.0 18.0 -0.33502420860939935
2.0 22.0 -0.2503098018439437
2.0 26.0 -0.30937837208336283
2.0 30.0 -0.47585889270901494
6.0 2.0 -0.4857334775932828
6.0 6.0 -0.4932365252050235
6.0 10.0 -0.488101212408532
6.0 14.0 -0.4716269190615255
6.0 18.0 -0.45117330214294293
6.0 22.0 -0.4404267645921546
6.0 26.0 -0.4479611905204453
6.0 30.0 -0.46767884846386404
10.0 2.0 -0.13482779761872557
10.0 6.0 -0.09928714528122322
10.0 10.0 -0.12401095725104458
10.0 14.0 -0.19541330208411184
10.0 18.0 -0.27294145639696055
10.0 22.0 -0.3102724478608263
10.0 26.0 -0.28422044705838984
10.0 30.0 -0.21102857576126055
14.0 2.0 0.2729034386268787
14.0 6.0 0.34322656187284983
14.0 10.0 0.2943505923548868
14.0 14.0 0.15259676779348724
14.0 18.0 -0.002255911984497448
14.0 22.0 -0.07716337563898559
14.0 26.0 -0.02489053971130973
14.0 30.0 0.12144543113621369
18.0 2.0 0.6182385086343681
18.0 6.0 0.7132106473652804
18.0 10.0 0.6471278509014508
18.0 14.0 0.45736083290104923
18.0 18.0 0.2531890156755153
18.0 22.0 0.15556771391305274
18.0 26.0 0.22361401380398807
18.0 30.0 0.41603041069261915
22.0 2.0 0.6487529673342756
22.0 6.0 0.7096795231496492
22.0 10.0 0.6672518286415174
22.0 14.0 0.5461759791781913
22.0 18.0 0.41722130227090864
22.0 22.0 0.3560692739338155
22.0 26.0 0.3986634595656222
22.0 30.0 0.5199663847326781
26.0 2.0 0.1664812401985418
26.0 6.0 0.10968920594377408
26.0 10.0 0.1494844830456648
26.0 14.0 0.2570724585460947
26.0 18.0 0.3625491776855533
26.0 22.0 0.40949403888236313
26.0 26.0 0.37699059889682085
26.0 30.0 0.2792366258883343
30.0 2.0 -0.4413349118401953
30.0 6.0 -0.5751114943281753
30.0 10.0 -0.4816893403018273
30.0 14.0 -0.22136384478736698
30.0 18.0 0.046069993292099015
30.0 22.0 0.16948322747645939
30.0 26.0 0.08373422779387449
30.0 30.0 -0.16622636866182505


==> data/3d-data/output-12-64x64/actuators/ac-510.dat <==
x y u
2.0 2.0 -0.29231047649699915
2.0 6.0 -0.36899069156234193
2.0 10.0 -0.31542621505557533
2.0 14.0 -0.16658409575884803
2.0 18.0 -0.014468860625589336
2.0 22.0 0.05540233430299486
2.0 26.0 0.006878414502571734
2.0 30.0 -0.13514977117582355
6.0 2.0 -0.3335893384529767
6.0 6.0 -0.36974042021339953
6.0 10.0 -0.34467008667898724
6.0 14.0 -0.27064069665447427
6.0 18.0 -0.18794599797019423
6.0 22.0 -0.14741087057678892
6.0 26.0 -0.17572849299572763
6.0 30.0 -0.2541402247952155
10.0 2.0 -0.21395275284070558
10.0 6.0 -0.21375657550567834
10.0 10.0 -0.21395734072634723
10.0 14.0 -0.21315662193985102
10.0 18.0 -0.21008708299448975
10.0 22.0 -0.20782841782548606
10.0 26.0 -0.20944415444931302
10.0 30.0 -0.21269929806660304
14.0 2.0 -0.03382934470458248
14.0 6.0 -0.016853242973059332
14.0 10.0 -0.028653587085750373
14.0 14.0 -0.06295768818139306
14.0 18.0 -0.10057044168656698
14.0 22.0 -0.11881145533738471
14.0 26.0 -0.10607300118953769
14.0 30.0 -0.07050353768071385
18.0 2.0 0.16617477932578026
18.0 6.0 0.2006937379200261
18.0 10.0 0.17672417264535606
18.0 14.0 0.10666828566540472
18.0 18.0 0.029238434244160196
18.0 22.0 -0.008548848046122461
18.0 26.0 0.01784226834089208
18.0 30.0 0.091165694869531
22.0 2.0 0.3375442794878667
22.0 6.0 0.3894474036293674
22.0 10.0 0.3533298021373578
22.0 14.0 0.2496800357616883
22.0 18.0 0.13822901708637125
22.0 22.0 0.08495007063170548
22.0 26.0 0.12208772668818071
22.0 30.0 0.2271148523063039
26.0 2.0 0.3281693470522457
26.0 6.0 0.36301259961508914
26.0 10.0 0.3387440004765597
26.0 14.0 0.2696041879388925
26.0 18.0 0.19614907841429877
26.0 22.0 0.16138278556782498
26.0 26.0 0.18559427665598782
26.0 30.0 0.25465996532567003
30.0 2.0 0.02133697222054759
30.0 6.0 -0.017059031861806483
30.0 10.0 0.009906976227803031
30.0 14.0 0.08130479871572044
30.0 18.0 0.14888819152568106
30.0 22.0 0.17809468077005636
30.0 26.0 0.15793422901526177
30.0 30.0 0.09571780941235788


==> data/3d-data/output-12-64x64/actuators/ac-550.dat <==
x y u
2.0 2.0 0.03750590525265472
2.0 6.0 0.04915715839123257
2.0 10.0 0.04105045158578262
2.0 14.0 0.01776970282392577
2.0 18.0 -0.007276805118648781
2.0 22.0 -0.019251132715121543
2.0 26.0 -0.010905345992981753
2.0 30.0 0.012698584686371667
6.0 2.0 0.17860099847494215
6.0 6.0 0.2109679363595497
6.0 10.0 0.18839468354721867
6.0 14.0 0.12481168982731253
6.0 18.0 0.0583553285421565
6.0 22.0 0.027260880442167436
6.0 26.0 0.048891800297804607
6.0 30.0 0.11120329106999424
10.0 2.0 0.1706957021167844
10.0 6.0 0.19006280550499555
10.0 10.0 0.1765605639342686
10.0 14.0 0.13839234942116718
10.0 18.0 0.09823916154183197
10.0 22.0 0.07934453034082457
10.0 26.0 0.09249729926151895
10.0 30.0 0.13019470478869244
14.0 2.0 -0.011137114695756106
14.0 6.0 -0.034278905678863436
14.0 10.0 -0.01803755234526887
14.0 14.0 0.025248323447666837
14.0 18.0 0.06652232284724638
14.0 22.0 0.0844093969793429
14.0 26.0 0.0720599136894795
14.0 30.0 0.03402839272266091
18.0 2.0 -0.09998340741194091
18.0 6.0 -0.12477739451644186
18.0 10.0 -0.10746497875098966
18.0 14.0 -0.059152796182339054
18.0 18.0 -0.009406176813735439
18.0 22.0 0.013592649697920869
18.0 26.0 -0.0023915342097626992
18.0 30.0 -0.04890805027056584
22.0 2.0 -0.10320888690327042
22.0 6.0 -0.10969942775187502
22.0 10.0 -0.1052458620444394
22.0 14.0 -0.09094963570668214
22.0 18.0 -0.0731670228470093
22.0 22.0 -0.06381957949279518
22.0 26.0 -0.0703894197464404
22.0 30.0 -0.08754300600340625
26.0 2.0 -0.10465254824205583
26.0 6.0 -0.1105939398921015
26.0 10.0 -0.1065031957653167
26.0 14.0 -0.09374940575366726
26.0 18.0 -0.07841465653808503
26.0 22.0 -0.07050876858365478
26.0 26.0 -0.0760544330629537
26.0 30.0 -0.09077239876126864
30.0 2.0 -0.07125865745102367
30.0 6.0 -0.07600201785146211
30.0 10.0 -0.07270717732769369
30.0 14.0 -0.06310134251802368
30.0 18.0 -0.05251079478585291
30.0 22.0 -0.0473464643577993
30.0 26.0 -0.05095325510973419
30.0 30.0 -0.06097947258557902


==> data/3d-data/output-12-64x64/actuators/ac-650.dat <==
x y u
2.0 2.0 -0.0195668546849624
2.0 6.0 -0.022214948352500798
2.0 10.0 -0.02037553825627524
2.0 14.0 -0.01501147881727756
2.0 18.0 -0.009111739502461217
2.0 22.0 -0.006246717839338773
2.0 26.0 -0.008246662447622673
2.0 30.0 -0.01382783986122614
6.0 2.0 0.00013507169899519816
6.0 6.0 -0.00021564060517059204
6.0 10.0 2.9257226444492045e-05
6.0 14.0 0.0007155367457830429
6.0 18.0 0.0014267146917069926
6.0 22.0 0.0017569507944648762
6.0 26.0 0.0015271545008957777
6.0 30.0 0.0008613763263411229
10.0 2.0 0.025347407682657613
10.0 6.0 0.028922498737970204
10.0 10.0 0.026435761142167634
10.0 14.0 0.019261210554868576
10.0 18.0 0.01149120016055798
10.0 22.0 0.007759727237402493
10.0 26.0 0.010361900364675332
10.0 30.0 0.017693015110184614
14.0 2.0 0.02192903379509928
14.0 6.0 0.025203456211548153
14.0 10.0 0.022921105958265027
14.0 14.0 0.016453920225973723
14.0 18.0 0.009638126782258512
14.0 22.0 0.006431262903093488
14.0 26.0 0.008663338505740671
14.0 30.0 0.015062970063063851
18.0 2.0 -0.004003335507787265
18.0 6.0 -0.005549210430017282
18.0 10.0 -0.004478244603400749
18.0 14.0 -0.0012692415526462868
18.0 18.0 0.0023977643584546056
18.0 22.0 0.00422623987476973
18.0 26.0 0.0029460891308483238
18.0 30.0 -0.0005454080281560128
22.0 2.0 -0.008330374811878129
22.0 6.0 -0.010805183465731658
22.0 10.0 -0.00908154784819144
22.0 14.0 -0.0041493871532422115
22.0 18.0 0.0011280138254555062
22.0 22.0 0.003639882011507899
22.0 26.0 0.0018891216424779904
22.0 30.0 -0.003079879977062912
26.0 2.0 -0.001907066712711287
26.0 6.0 -0.0013494490644919309
26.0 10.0 -0.0017299194739330537
26.0 14.0 -0.0030177723052111985
26.0 18.0 -0.004717359075201844
26.0 22.0 -0.005641051211772498
26.0 26.0 -0.004989411223437832
26.0 30.0 -0.003335502497358079
30.0 2.0 -0.01377043470117027
30.0 6.0 -0.014249109375659014
30.0 10.0 -0.01391408235845251
30.0 14.0 -0.013011749062941403
30.0 18.0 -0.012137676803824755
30.0 22.0 -0.011754447660566781
30.0 26.0 -0.012018654120129422
30.0 30.0 -0.012825850758470505


==> data/3d-data/output-12-64x64/actuators/ac-850.dat <==
x y u
2.0 2.0 0.00015035512345583905
2.0 6.0 0.00019535985763881016
2.0 10.0 0.00016419703039955122
2.0 14.0 7.31044547080894e-05
2.0 18.0 -2.7426623396691837e-05
2.0 22.0 -7.640431060194215e-05
2.0 26.0 -4.224478048580551e-05
2.0 30.0 5.2812617204703885e-05
6.0 2.0 -0.0005775640513336578
6.0 6.0 -0.000525799569066884
6.0 10.0 -0.0005618069566226588
6.0 14.0 -0.0006647750124302134
6.0 18.0 -0.0007742102006088702
6.0 22.0 -0.0008262271195243929
6.0 26.0 -0.0007901838216964824
6.0 30.0 -0.0006871140012393009
10.0 2.0 -0.0004625479714135416
10.0 6.0 -0.0005275480662198856
10.0 10.0 -0.00048209961185550533
10.0 14.0 -0.00035100002943402853
10.0 18.0 -0.00020863086036706293
10.0 22.0 -0.00014038466159043957
10.0 26.0 -0.00018829109971782288
10.0 30.0 -0.0003226054644125131
14.0 2.0 0.0003089262651823217
14.0 6.0 0.00023318590598644224
14.0 10.0 0.0002857227709459225
14.0 14.0 0.00043573441355297817
14.0 18.0 0.0005955199058345817
14.0 22.0 0.0006711889463643364
14.0 26.0 0.0006183655588925705
14.0 30.0 0.00046857556663971637
18.0 2.0 0.00040136289583076026
18.0 6.0 0.00045653972626497877
18.0 10.0 0.0004180326518245658
18.0 14.0 0.00030681720405451994
18.0 18.0 0.00018513424857718829
18.0 22.0 0.00012627571639592432
18.0 26.0 0.0001672048176346211
18.0 30.0 0.0002822040196586796
22.0 2.0 -0.00011056757493875828
22.0 6.0 -3.479084563783649e-05
22.0 10.0 -8.742949464058612e-05
22.0 14.0 -0.00023717769887676308
22.0 18.0 -0.0003957262002878358
22.0 22.0 -0.00047093176849748343
22.0 26.0 -0.0004188686495562018
22.0 30.0 -0.0002697860594780761
26.0 2.0 -8.980739296355586e-05
26.0 6.0 -0.00012475608770865063
26.0 10.0 -0.00010081949391812954
26.0 14.0 -2.9544215866312056e-05
26.0 18.0 5.037494223944723e-05
26.0 22.0 8.974412620143187e-05
26.0 26.0 6.234256444820113e-05
26.0 30.0 -1.3380991728658109e-05
30.0 2.0 0.0003789882947882773
30.0 6.0 0.0003272305466889493
30.0 10.0 0.00036322635302463006
30.0 14.0 0.0004657425471580004
30.0 18.0 0.0005741219717325395
30.0 22.0 0.0006252912855981776
30.0 26.0 0.0005898915032459465
30.0 30.0 0.00048809050128467116


==> data/3d-data/output-12-64x64/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 14.569797863584999
100.4 12.829891848869
100.6 11.256771838939
100.8 9.888271973090001
101.0 8.692350452004
101.2 7.663584963174
101.4 6.7943784314630005
101.6 6.062829222607
101.8 5.441473547302
102.0 4.910740082778
102.2 4.460004402588
102.4 4.0810643787280005
102.6 3.765064907813
102.8 3.5026385917980005
103.0 3.2831542452380003
103.2 3.095411413542
103.4 2.9307998677870004
103.6 2.7850158199949995
103.8 2.6569051562189996
104.0 2.545798460074
104.2 2.449254166289
104.4 2.363299907548
104.6 2.284797394839
104.8 2.2127840340139997
105.0 2.1472185430820003
105.2 2.087071987124
105.4 2.030165822351
105.6 1.9745546117759996
105.8 1.919515946252
106.0 1.8651922620990002
106.2 1.8116993207800003
106.4 1.7588741699150001
106.6 1.7065823184059998
106.8 1.654880432818
107.0 1.603815845448
107.2 1.553211381049
107.4 1.5027854426490002
107.6 1.4523982753890001
107.8 1.4021588743649995
108.0 1.3523252615980002
108.2 1.3031670863809999
108.4 1.254924226201
108.6 1.2077797295539998
108.8 1.161834674329
109.0 1.1171064673609998
109.2 1.073568255046
109.4 1.0312412912800002
109.6 0.9901936870910002
109.8 0.9505161436380001
110.0 0.9122649940280001
110.2 0.8754687791420002
110.4 0.840136361048
110.6 0.80625319407
110.8 0.7737691874170001
111.0 0.74259681845
111.2 0.712645985338
111.4 0.6838539424330001
111.6 0.656190875763
111.8 0.6296503697280001
112.0 0.60422121062
112.2 0.5798781202710002
112.4 0.5565701980150001
112.6 0.5342384494069999
112.8 0.5128201559930001
113.0 0.492265831354
113.2 0.47253736610299996
113.4 0.453607404074
113.6 0.435451709957
113.8 0.4180441051340001
114.0 0.4013536422
114.2 0.385349468218
114.4 0.36999996627399995
114.6 0.3552815309380001
114.8 0.34116921779
115.0 0.32764255930600006
115.2 0.31468022363700004
115.4 0.30225877115300004
115.6 0.2903499214659999
115.8 0.27892591739500017
116.0 0.267959639532
116.2 0.2574301271520001
116.4 0.24732131398299995
116.6 0.23762190347300008
116.8 0.22832235544100002
117.0 0.21940603031100012
117.2 0.21085878362100008
117.4 0.20265938918099996
117.6 0.19478772282999998
117.8 0.18722674329799996
118.0 0.17995975179099993
118.2 0.17297683350499993
118.4 0.16626941840999998
118.6 0.15982906635800004
118.8 0.15364682204200003
119.0 0.1477126029280001
119.2 0.14201549858199997
119.4 0.136545333275
119.6 0.13129012135099996
119.8 0.12624106081899994
120.0 0.12138973332900005
120.2 0.116728196724
120.4 0.11224899566100001
120.6 0.10794542110000006
120.8 0.10380960099099998
121.0 0.09983681050100007
121.2 0.09601943797399998
121.4 0.09235223434700005
121.6 0.08882989451099998
121.8 0.08544593155499994
122.0 0.08219475456599995
122.2 0.07906998607900001
122.4 0.07606658630900007
122.6 0.07317882184700004
122.8 0.07040233471999997
123.0 0.06773332070300002
123.2 0.06516785641500002
123.4 0.06270254222199996
123.6 0.060333850128
123.8 0.05805768537500003
124.0 0.05587014150500005
124.2 0.053766821137000015
124.4 0.051745147824000005
124.6 0.04980022459699997
124.8 0.04793027821899997
125.0 0.04613194310100001
125.2 0.04440277399400005
125.4 0.04274020660299996
125.6 0.04114193413399998
125.8 0.039605537902
126.0 0.03812806999600002
126.2 0.03670771959699996
126.4 0.035341513680000006
126.6 0.034027585123000026
126.8 0.032763994172999994
127.0 0.03154835491999999
127.2 0.03037892765200001
127.4 0.029253749488999996
127.6 0.02817159418700002
127.8 0.027130848285000023
128.0 0.026129625600999996
128.2 0.025166645158000003
128.4 0.02424034159000002
128.6 0.023349043549999997
128.8 0.02249165031399998
129.0 0.021666698303000012
129.2 0.020872834093999988
129.4 0.020108420705999972
129.6 0.019373080205999982
129.8 0.01866529559500001
130.0 0.017984476117000027
130.2 0.017329145960000014
130.4 0.016698604461999975
130.6 0.01609163761599998
130.8 0.015507721961000002
131.0 0.014945523001000008
131.2 0.014404181590000013
131.4 0.01388305905299999
131.6 0.013381366810999985
131.8 0.01289839014600002
132.0 0.012433418838000018
132.2 0.011985882873999994
132.4 0.011554902355000009
132.6 0.011139854096999998
132.8 0.010740296293000001
133.0 0.010355450903000007
133.2 0.009985081653000005
133.4 0.009628254952999987
133.6 0.00928462991899999
133.8 0.008953608032000009
134.0 0.008634803724000004
134.2 0.008327709305000004
134.4 0.008032089031000007
134.6 0.007747222739999994
134.8 0.007472684727999997
135.0 0.007208367187000006
135.2 0.0069537064369999905
135.4 0.006708367100000006
135.6 0.0064719013960000005
135.8 0.006244127966000003
136.0 0.006024645423000005
136.2 0.005813135228000012
136.4 0.005609271768000003
136.6 0.0054128898319999764
136.8 0.005223581209999991
137.0 0.005041114616999994
137.2 0.004865339074999999
137.4 0.0046958648339999985
137.6 0.004532433407000012
137.8 0.004375007880000006
138.0 0.004223187168999993
138.2 0.004076885119
138.4 0.003935735610999999
138.6 0.0037997341289999972
138.8 0.003668533194999995
139.0 0.0035421644870000015
139.2 0.003420202093
139.4 0.0033026858669999997
139.6 0.0031892724769999985
139.8 0.0030799126199999955
140.0 0.0029744696000000015
140.2 0.0028727224800000036
140.4 0.002774664437999997
140.6 0.002679950353000011
140.8 0.002588749750000009
141.0 0.0025006218719999906
141.2 0.002415762972999999
141.4 0.002333751915
141.6 0.0022546667580000054
141.8 0.0021784261680000026
142.0 0.002104793440000001
142.2 0.0020337884310000025
142.4 0.0019652938659999977
142.6 0.0018991873819999986
142.8 0.0018353070940000085
143.0 0.0017737160450000007
143.2 0.0017142152789999985
143.4 0.0016568674639999977
143.6 0.0016015162549999982
143.8 0.0015480499709999967
144.0 0.001496433465999999
144.2 0.001446629389999999
144.4 0.001398553450000001
144.6 0.001352107699000004
144.8 0.0013072831149999957
145.0 0.001263941526000002
145.2 0.0012221870360000007
145.4 0.0011818047029999964
145.6 0.0011427800889999983
145.8 0.0011051427730000042
146.0 0.0010687892590000017
146.2 0.0010336959449999989
146.4 0.0009997963040000032
146.6 0.0009670230320000042
146.8 0.0009353775120000023
147.0 0.0009047899970000049
147.2 0.0008752899259999965
147.4 0.0008467446449999966
147.6 0.0008191768150000044
147.8 0.0007925788139999991
148.0 0.0007668420560000024
148.2 0.0007419410910000022
148.4 0.000717893025999999
148.6 0.000694692710999998
148.8 0.000672240810999996
149.0 0.000650576115000006
149.2 0.0006296137509999996
149.4 0.0006093631329999994
149.6 0.0005897715769999975
149.8 0.0005708371329999989
150.0 0.0005525379910000007
150.2 0.0005348750259999981
150.4 0.0005177647230000047
150.6 0.0005012409739999972
150.8 0.0004852590020000034
151.0 0.000469782608
151.2 0.0004548109149999997
151.4 0.0004403955550000021
151.6 0.00042642989599999835
151.8 0.00041289541000000057
152.0 0.0003997993760000016
152.2 0.0003871741599999999
152.4 0.0003749494029999996
152.6 0.0003631311509999991
152.8 0.00035168159300000095
153.0 0.0003406106789999977
153.2 0.0003299099149999999
153.4 0.00031954351799999645
153.6 0.0003095181460000014
153.8 0.0002998445719999987
154.0 0.0002904616439999987
154.2 0.0002813914980000008
154.4 0.0002726201309999988
154.6 0.0002641036259999963
154.8 0.0002558785069999997
155.0 0.00024792162599999887
155.2 0.00024024183400000353
155.4 0.00023275208999999937
155.6 0.00022555447800000163
155.8 0.00021857173200000074
156.0 0.0002118171490000013
156.2 0.00020528622499999894
156.4 0.00019893452100000077
156.6 0.00019281297700000086
156.8 0.00018687825200000042
157.0 0.00018112400700000096
157.2 0.00017555197999999904
157.4 0.0001701736139999993
157.6 0.00016496270800000072
157.8 0.00015989942500000212
158.0 0.00015501356199999896
158.2 0.00015028330999999946
158.4 0.00014568897099999974
158.6 0.0001412475990000008
158.8 0.00013693561700000017
159.0 0.00013279077900000137
159.2 0.00012874461200000083
159.4 0.0001248325430000012
159.6 0.00012104486900000135
159.8 0.00011738588099999983
160.0 0.00011381737500000088
160.2 0.00011037165600000017
160.4 0.00010705333300000128
160.6 0.00010381257000000064
160.8 0.00010070006200000262
161.0 9.764923800000054e-05
161.2 9.471877700000077e-05
161.4 9.186209900000035e-05
161.6 8.910900700000011e-05
161.8 8.643845800000157e-05
162.0 8.38432850000002e-05
162.2 8.132838999999984e-05
162.4 7.889928899999931e-05
162.6 7.653867799999891e-05
162.8 7.424643499999888e-05
163.0 7.20349559999999e-05
163.2 6.988253799999853e-05
163.4 6.780461900000023e-05
163.6 6.578426400000124e-05
163.8 6.382181400000039e-05
164.0 6.193422000000012e-05
164.2 6.009419000000053e-05
164.4 5.8305506000000545e-05
164.6 5.6582318000000364e-05
164.8 5.490445899999984e-05
165.0 5.328013899999869e-05
165.2 5.1713538999999226e-05
165.4 5.018655399999877e-05
165.6 4.870365400000057e-05
165.8 4.725589799999913e-05
166.0 4.5870367999998516e-05
166.2 4.452135599999905e-05
166.4 4.3210241000000136e-05
166.6 4.194126999999977e-05
166.8 4.070406600000014e-05
167.0 3.95130599999987e-05
167.2 3.835347099999887e-05
167.4 3.723362200000036e-05
167.6 3.6145376999998873e-05
167.8 3.5085373999999685e-05
168.0 3.405318899999868e-05
168.2 3.306401700000003e-05
168.4 3.2091011999998815e-05
168.6 3.116347999999929e-05
168.8 3.0254417999999416e-05
169.0 2.9367450999999074e-05
169.2 2.8518290000000024e-05
169.4 2.7685185999999396e-05
169.6 2.6880884999998202e-05
169.8 2.6098157999998576e-05
170.0 2.5341295000000332e-05
170.2 2.460621499999886e-05
170.4 2.3892827000000078e-05
170.6 2.3200362999999645e-05
170.8 2.2535180999998816e-05
171.0 2.1878098999999374e-05
171.2 2.124154699999917e-05
171.4 2.063331600000045e-05
171.6 2.0036469000000334e-05
171.8 1.945571799999965e-05
172.0 1.8897291999999442e-05
172.2 1.834573499999916e-05
172.4 1.782490099999981e-05
172.6 1.7307105999999826e-05
172.8 1.6810252999999928e-05
173.0 1.6328117999999932e-05
173.2 1.5859700999999488e-05
173.4 1.5405591000000314e-05
173.6 1.4959723999999665e-05
173.8 1.453524099999993e-05
174.0 1.4114138999999657e-05
174.2 1.3715324999999149e-05
174.4 1.3318468999999273e-05
174.6 1.2937559999999634e-05
174.8 1.256756899999985e-05
175.0 1.2208235999999906e-05
175.2 1.1859982999999622e-05
175.4 1.152167499999923e-05
175.6 1.1193194999999711e-05
175.8 1.087492499999968e-05
176.0 1.0559591999999276e-05
176.2 1.0259051999999692e-05
176.4 9.96805499999932e-06
176.6 9.68191199999945e-06
176.8 9.41127400000015e-06
177.0 9.141664999999936e-06
177.2 8.883937999999812e-06
177.4 8.628823999999878e-06
177.6 8.382986999999722e-06
177.8 8.147727999999337e-06
178.0 7.91768799999948e-06
178.2 7.692140999999081e-06
178.4 7.472794999999903e-06
178.6 7.264291999999653e-06
178.8 7.058207000000137e-06
179.0 6.85677799999981e-06
179.2 6.662195000000041e-06
179.4 6.474788999999871e-06
179.6 6.291255000000043e-06
179.8 6.113914999999467e-06
180.0 5.941805999999747e-06
180.2 5.772772000000144e-06
180.4 5.614317000000047e-06
180.6 5.448024999999898e-06
180.8 5.2979419999998116e-06
181.0 5.149688000000055e-06
181.2 5.004979999999988e-06
181.4 4.8618989999998295e-06
181.6 4.725364e-06
181.8 4.5945549999997606e-06
182.0 4.462022999999863e-06
182.2 4.340655000000016e-06
182.4 4.217020999999886e-06
182.6 4.099365999999563e-06
182.8 3.98128899999956e-06
183.0 3.870034999999462e-06
183.2 3.762887999999361e-06
183.4 3.6565449999998046e-06
183.6 3.55212599999938e-06
183.8 3.454800000000157e-06
184.0 3.357782999999701e-06
184.2 3.264769999999667e-06
184.4 3.173799999999733e-06
184.6 3.083902999999498e-06
184.8 2.9955519999998277e-06
185.0 2.912783999999826e-06
185.2 2.833513999999882e-06
185.4 2.750508000000018e-06
185.6 2.6751849999997273e-06
185.8 2.601646999999381e-06
186.0 2.528165000000023e-06
186.2 2.4576460000000356e-06
186.4 2.389835999999942e-06
186.6 2.3231909999998543e-06
186.8 2.25743200000027e-06
187.0 2.1956439999998036e-06
187.2 2.1322979999999914e-06
187.4 2.0738769999998325e-06
187.6 2.016767000000347e-06
187.8 1.960142000000122e-06
188.0 1.906477999999716e-06
188.2 1.8540609999996654e-06
188.4 1.8011219999998536e-06
188.6 1.7505379999999767e-06
188.8 1.701440999999872e-06
189.0 1.6549379999998435e-06
189.2 1.6092109999998559e-06
189.4 1.5628599999998467e-06
189.6 1.5211879999998717e-06
189.8 1.4770039999999823e-06
190.0 1.437933000000007e-06
190.2 1.39701000000017e-06
190.4 1.3587050000004427e-06
190.6 1.320904000000484e-06
190.8 1.284899000000176e-06
191.0 1.248739000000039e-06
191.2 1.214723999999827e-06
191.4 1.1807350000000685e-06
191.6 1.1483269999998731e-06
191.8 1.1162739999998038e-06
192.0 1.0847469999998715e-06
192.2 1.055951000000113e-06
192.4 1.0254289999999904e-06
192.6 9.981840000002035e-07
192.8 9.697700000002935e-07
193.0 9.429680000000702e-07
193.2 9.17563000000311e-07
193.4 8.908889999998593e-07
193.6 8.664280000001557e-07
193.8 8.427719999998215e-07
194.0 8.2017300000007e-07
194.2 7.963630000002115e-07
194.4 7.750250000000674e-07
194.6 7.534030000001962e-07
194.8 7.331520000001054e-07
195.0 7.128009999999185e-07
195.2 6.927309999996452e-07
195.4 6.737740000001207e-07
195.6 6.555210000000622e-07
195.8 6.377419999998337e-07
196.0 6.194260000002736e-07
196.2 6.024370000000729e-07
196.4 5.857250000002115e-07
196.6 5.703549999999266e-07
196.8 5.542219999999745e-07
197.0 5.385719999998483e-07
197.2 5.239980000001017e-07
197.4 5.096849999997069e-07
197.6 4.959780000001353e-07
197.8 4.821909999997408e-07
198.0 4.682139999995442e-07
198.2 4.5606499999997994e-07
198.4 4.435979999998491e-07
198.6 4.3249499999970286e-07
198.8 4.1977799999973685e-07
199.0 4.0708200000000415e-07
199.2 3.9692099999975125e-07
199.4 3.8520999999967484e-07
199.6 3.7526399999971316e-07
199.8 3.641069999997852e-07
200.0 3.547289999997344e-07


==> data/3d-data/output-15-64x128/actuators/ac-500.dat <==
x y u
2.0 2.0 1.3826484697336068
2.0 6.0 1.95675601216813
2.0 10.0 2.2676374817279
2.0 14.0 2.3187511031421026
2.0 18.0 2.112118395921354
2.0 22.0 1.6351059339530036
2.0 26.0 0.9136795392296146
2.0 30.0 0.07430650069034311
2.0 34.0 -0.6646601228544444
2.0 38.0 -1.1274792876260693
2.0 42.0 -1.3168327175795014
2.0 46.0 -1.3389920987904258
2.0 50.0 -1.2197395368731203
2.0 54.0 -0.8659316588460546
2.0 58.0 -0.21938576536966192
2.0 62.0 0.6029410273957415
6.0 2.0 0.8834314680303037
6.0 6.0 1.356810464042303
6.0 10.0 1.547217911658361
6.0 14.0 1.5583158670341024
6.0 18.0 1.4284968307395771
6.0 22.0 1.0573593848019716
6.0 26.0 0.4311556143061246
6.0 30.0 -0.2506642963636518
6.0 34.0 -0.7384368933862349
6.0 38.0 -0.9565990244394478
6.0 42.0 -1.0085857674100598
6.0 46.0 -1.0133059525100676
6.0 50.0 -0.9902178782588789
6.0 54.0 -0.8449262913939298
6.0 58.0 -0.4486067622803781
6.0 62.0 0.19739398830572125
10.0 2.0 -0.7961084582028816
10.0 6.0 -1.2397773531959584
10.0 10.0 -1.6571442568629466
10.0 14.0 -1.7468042288381782
10.0 18.0 -1.4389317874572098
10.0 22.0 -0.9711825067482556
10.0 26.0 -0.6194932608919732
10.0 30.0 -0.4419171658083666
10.0 34.0 -0.35047231732549355
10.0 38.0 -0.284647556767619
10.0 42.0 -0.24439141265779546
10.0 46.0 -0.24198143552719853
10.0 50.0 -0.277654876963937
10.0 54.0 -0.3380553336320609
10.0 58.0 -0.4100940478174693
10.0 62.0 -0.5293987448501843
14.0 2.0 -0.36701395504692547
14.0 6.0 -0.8875874262771313
14.0 10.0 -1.1979164468171866
14.0 14.0 -1.2441946492306242
14.0 18.0 -1.0275199062897185
14.0 22.0 -0.566438498735526
14.0 26.0 0.010204746061106214
14.0 30.0 0.5275199227643528
14.0 34.0 0.898322698116583
14.0 38.0 1.1219348073773527
14.0 42.0 1.2262263666029125
14.0 46.0 1.2355855879415296
14.0 50.0 1.1562699436480013
14.0 54.0 0.9732231248808587
14.0 58.0 0.6595755131085022
14.0 62.0 0.1981361559303545
18.0 2.0 -0.0733107132768115
18.0 6.0 -0.7477477695671846
18.0 10.0 -1.0834886489504685
18.0 14.0 -1.1299368903371658
18.0 18.0 -0.9103122558055048
18.0 22.0 -0.3602250021429778
18.0 26.0 0.47887598985756924
18.0 30.0 1.3803418573965849
18.0 34.0 2.1035470741002182
18.0 38.0 2.5425623182357224
18.0 42.0 2.7315440931104806
18.0 46.0 2.7541325479478527
18.0 50.0 2.629783440580242
18.0 54.0 2.2900240119981605
18.0 58.0 1.6705973775253107
18.0 62.0 0.8178719117971873
22.0 2.0 -0.48238845672765657
22.0 6.0 -0.8457296824070231
22.0 10.0 -0.9666251666807677
22.0 14.0 -0.9751892583320583
22.0 18.0 -0.9061869971345566
22.0 22.0 -0.6516404944143932
22.0 26.0 -0.12973329231439107
22.0 30.0 0.5149475566073025
22.0 34.0 0.9801308678823744
22.0 38.0 1.1067476535702092
22.0 42.0 1.0373464588700072
22.0 46.0 1.0257536881017129
22.0 50.0 1.1204876890027298
22.0 54.0 1.1041843413650425
22.0 58.0 0.7566764750363237
22.0 62.0 0.13087089675686095
26.0 2.0 -0.5329129611146789
26.0 6.0 -0.41260343989098286
26.0 10.0 -0.33575897713100467
26.0 14.0 -0.3169045406561448
26.0 18.0 -0.36256385766890153
26.0 22.0 -0.46254121366079926
26.0 26.0 -0.6196864874904191
26.0 30.0 -0.8793729107941177
26.0 34.0 -1.2659521423147597
26.0 38.0 -1.6680484604554562
26.0 42.0 -1.914975036911211
26.0 46.0 -1.952809364085196
26.0 50.0 -1.7826223005015547
26.0 54.0 -1.4225076425560155
26.0 58.0 -1.0149647243824245
26.0 62.0 -0.714777698943997
30.0 2.0 0.430062919172883
30.0 6.0 0.7102361871311162
30.0 10.0 0.8587619555752461
30.0 14.0 0.8879017451860589
30.0 18.0 0.7983363129064731
30.0 22.0 0.5765954259035103
30.0 26.0 0.2122585258076431
30.0 30.0 -0.2566137762204936
30.0 34.0 -0.701379607790863
30.0 38.0 -0.9708647519807974
30.0 42.0 -1.0524978430477627
30.0 46.0 -1.0602475573236008
30.0 50.0 -1.0247857436462224
30.0 54.0 -0.839200954084323
30.0 58.0 -0.45301463226380023
30.0 62.0 0.019860914677438946


==> data/3d-data/output-15-64x128/actuators/ac-510.dat <==
x y u
2.0 2.0 0.2552032209215075
2.0 6.0 0.3716263368568428
2.0 10.0 0.43167357501283643
2.0 14.0 0.444007828277183
2.0 18.0 0.4091295108815256
2.0 22.0 0.31905954788054974
2.0 26.0 0.1622262531664495
2.0 30.0 -0.053111835846286135
2.0 34.0 -0.2646603175786092
2.0 38.0 -0.386535201298268
2.0 42.0 -0.41121834212632113
2.0 46.0 -0.4107855499689485
2.0 50.0 -0.4053179157127793
2.0 54.0 -0.3273665213425808
2.0 58.0 -0.14541335703662323
2.0 62.0 0.07469356697260639
6.0 2.0 0.6906092050606314
6.0 6.0 0.9663757299197779
6.0 10.0 1.1048601214518388
6.0 14.0 1.1268198587245009
6.0 18.0 1.0378269598182959
6.0 22.0 0.8145803986205495
6.0 26.0 0.45242162586653645
6.0 30.0 0.010551869279309359
6.0 34.0 -0.38505589074290414
6.0 38.0 -0.6243316672959005
6.0 42.0 -0.7121606639558489
6.0 46.0 -0.7207395177162792
6.0 50.0 -0.6669031753839293
6.0 54.0 -0.4879998111093211
6.0 58.0 -0.14336597577978066
6.0 62.0 0.29290717018999657
10.0 2.0 0.3928495004118103
10.0 6.0 0.5968993169987556
10.0 10.0 0.6345954822796729
10.0 14.0 0.6243852155456696
10.0 18.0 0.6053766733593924
10.0 22.0 0.4669630977855281
10.0 26.0 0.16377255213081018
10.0 30.0 -0.17289202757117625
10.0 34.0 -0.3817669178016123
10.0 38.0 -0.43711957128432594
10.0 42.0 -0.4247528483468357
10.0 46.0 -0.4213095661269637
10.0 50.0 -0.43798688851009676
10.0 54.0 -0.416842506880172
10.0 58.0 -0.26277234560303675
10.0 62.0 0.049206033936699964
14.0 2.0 -0.48233075104814116
14.0 6.0 -0.7875784565452316
14.0 10.0 -1.0543912391186798
14.0 14.0 -1.1067244611229201
14.0 18.0 -0.9096339198259701
14.0 22.0 -0.5961611208771411
14.0 26.0 -0.343676349823277
14.0 30.0 -0.20294873194811494
14.0 34.0 -0.12533425302265078
14.0 38.0 -0.07546916781362265
14.0 42.0 -0.04965303835750133
14.0 46.0 -0.04781071310243359
14.0 50.0 -0.06884523613585362
14.0 54.0 -0.11204160627049137
14.0 58.0 -0.17552641275349148
14.0 62.0 -0.2800619699596378
18.0 2.0 -0.11670240876508123
18.0 6.0 -0.3508313246066582
18.0 10.0 -0.47575684421191466
18.0 14.0 -0.4916589424125001
18.0 18.0 -0.40784281693388763
18.0 22.0 -0.20648450278312427
18.0 26.0 0.05879052096809674
18.0 30.0 0.28962331990173107
18.0 34.0 0.4424841932494785
18.0 38.0 0.5265995232498221
18.0 42.0 0.5621740815555041
18.0 46.0 0.5643263826035884
18.0 50.0 0.5365549801665264
18.0 54.0 0.46898307811814166
18.0 58.0 0.34350110840529585
18.0 62.0 0.1426669878358915
22.0 2.0 -0.08189345060293576
22.0 6.0 -0.4258241430747532
22.0 10.0 -0.5811703134734085
22.0 14.0 -0.6007088947448027
22.0 18.0 -0.504576048616082
22.0 22.0 -0.23250297627761832
22.0 26.0 0.20548451902576412
22.0 30.0 0.669330556176625
22.0 34.0 1.0156967451151169
22.0 38.0 1.1945262996381274
22.0 42.0 1.2486924536343942
22.0 46.0 1.2521482943783788
22.0 50.0 1.2211508703944198
22.0 54.0 1.0953077016497974
22.0 58.0 0.8122920697495204
22.0 62.0 0.3832250315752208
26.0 2.0 -0.3069477343297481
26.0 6.0 -0.44091437939360695
26.0 10.0 -0.4543061625364075
26.0 14.0 -0.44907534972356195
26.0 18.0 -0.4499240813631349
26.0 22.0 -0.37550168102376225
26.0 26.0 -0.14680927049869558
26.0 30.0 0.16297015657906477
26.0 34.0 0.35846660386368534
26.0 38.0 0.34254313859541063
26.0 42.0 0.23348069647183195
26.0 46.0 0.2158973441969695
26.0 50.0 0.3234221093319536
26.0 54.0 0.40113917180203545
26.0 58.0 0.2798124303608517
26.0 62.0 -0.01968814289258794
30.0 2.0 -0.23301741651128424
30.0 6.0 -0.14456246425276184
30.0 10.0 -0.09268774109562175
30.0 14.0 -0.08143201691710862
30.0 18.0 -0.11277312281630975
30.0 22.0 -0.1843509646130735
30.0 26.0 -0.29827289172994526
30.0 30.0 -0.46974711970372296
30.0 34.0 -0.6860103855841654
30.0 38.0 -0.8601291117854998
30.0 42.0 -0.9291730122523087
30.0 46.0 -0.9382894673421764
30.0 50.0 -0.9040981584949238
30.0 54.0 -0.769245216927024
30.0 58.0 -0.5569085078538899
30.0 62.0 -0.36541842038970035


==> data/3d-data/output-15-64x128/actuators/ac-550.dat <==
x y u
2.0 2.0 0.15885586384922684
2.0 6.0 0.04395280619811681
2.0 10.0 -0.028050149907542718
2.0 14.0 -0.04032919766505395
2.0 18.0 0.007764531083793991
2.0 22.0 0.11193926941097695
2.0 26.0 0.23322440585970725
2.0 30.0 0.3309058161776507
2.0 34.0 0.4044998131818996
2.0 38.0 0.46420426007014004
2.0 42.0 0.5022027312466206
2.0 46.0 0.5065594802812754
2.0 50.0 0.4758870811604083
2.0 54.0 0.4207507141281167
2.0 58.0 0.3537728420785522
2.0 62.0 0.2702180962451538
6.0 2.0 -0.15374558615807998
6.0 6.0 -0.3263974856465747
6.0 10.0 -0.3863605712062443
6.0 14.0 -0.39261673355939597
6.0 18.0 -0.3621589141237299
6.0 22.0 -0.23889272026002725
6.0 26.0 0.0040997946171867986
6.0 30.0 0.29885307327392696
6.0 34.0 0.5392821369871423
6.0 38.0 0.6627429764450811
6.0 42.0 0.6905540549402693
6.0 46.0 0.6927440992284543
6.0 50.0 0.6854870663763892
6.0 54.0 0.606032685052188
6.0 58.0 0.4069031335801111
6.0 62.0 0.1215445785674088
10.0 2.0 -0.3357265009222349
10.0 6.0 -0.32654269422716575
10.0 10.0 -0.2963015433897616
10.0 14.0 -0.28849194780300247
10.0 18.0 -0.31299302919172234
10.0 22.0 -0.3354227105743397
10.0 26.0 -0.3177069372747312
10.0 30.0 -0.27582822529556056
10.0 34.0 -0.274936647243995
10.0 38.0 -0.34618131883248937
10.0 42.0 -0.43334756130571583
10.0 46.0 -0.44980175444544235
10.0 50.0 -0.3782100090008742
10.0 54.0 -0.29034508946421655
10.0 58.0 -0.26479726893984934
10.0 62.0 -0.3013534890979802
14.0 2.0 -0.0978256798469715
14.0 6.0 -0.1303324962627604
14.0 10.0 -0.14059873507246526
14.0 14.0 -0.14010402704298328
14.0 18.0 -0.13182783656668803
14.0 22.0 -0.10600899625101384
14.0 26.0 -0.0553762892632105
14.0 30.0 0.009758278664964828
14.0 34.0 0.07438185629282654
14.0 38.0 0.13873096989985043
14.0 42.0 0.1928653820137076
14.0 46.0 0.20138377063723018
14.0 50.0 0.15535676985298602
14.0 54.0 0.08896759803031354
14.0 58.0 0.02400177681994843
14.0 62.0 -0.041394155079654917
18.0 2.0 0.26591459619457203
18.0 6.0 0.32412844876618496
18.0 10.0 0.37304622649519614
18.0 14.0 0.3856142312193637
18.0 18.0 0.35292219710241457
18.0 22.0 0.297896072232951
18.0 26.0 0.2322031673958434
18.0 30.0 0.13529626876389858
18.0 34.0 3.3217091908420426e-06
18.0 38.0 -0.13007507597387452
18.0 42.0 -0.20397305248761238
18.0 46.0 -0.21239108973822962
18.0 50.0 -0.15872846718881986
18.0 54.0 -0.04504943182976137
18.0 58.0 0.09064444160258278
18.0 62.0 0.19658058342215168
22.0 2.0 0.3780338875258813
22.0 6.0 0.5984428259469834
22.0 10.0 0.7140641968532115
22.0 14.0 0.7299661415601983
22.0 18.0 0.6503590901756902
22.0 22.0 0.4653003728716274
22.0 26.0 0.1930982911669093
22.0 30.0 -0.09347095097517624
22.0 34.0 -0.30096140448956343
22.0 38.0 -0.38643164490667403
22.0 42.0 -0.3927920690977116
22.0 46.0 -0.3903019553281114
22.0 50.0 -0.39248616849173035
22.0 54.0 -0.3414035877531477
22.0 58.0 -0.17574232839824933
22.0 62.0 0.09152571393848358
26.0 2.0 -0.1743838065354293
26.0 6.0 -0.19778595848396927
26.0 10.0 -0.2911817821337085
26.0 14.0 -0.31910043724370785
26.0 18.0 -0.24178949730836596
26.0 22.0 -0.18200471828241416
26.0 26.0 -0.21930440928623826
26.0 30.0 -0.29412182459048786
26.0 34.0 -0.32613244597998536
26.0 38.0 -0.3101981685612842
26.0 42.0 -0.2869225660939057
26.0 46.0 -0.28324800251154403
26.0 50.0 -0.3021921343792322
26.0 54.0 -0.3253213227880498
26.0 58.0 -0.3115925592062742
26.0 62.0 -0.24177884580523057
30.0 2.0 0.005218043672062571
30.0 6.0 0.01235789533679059
30.0 10.0 -0.00426023566171109
30.0 14.0 -0.0070162392146079985
30.0 18.0 0.012224081025557498
30.0 22.0 0.019626826171706767
30.0 26.0 -0.011789837439749207
30.0 30.0 -0.06582848563218258
30.0 34.0 -0.10754318622350649
30.0 38.0 -0.12440103780185727
30.0 42.0 -0.12741249248389974
30.0 46.0 -0.12833604720707387
30.0 50.0 -0.1290408340008969
30.0 54.0 -0.12097191554271565
30.0 58.0 -0.09023972742764767
30.0 62.0 -0.038290380987441884


==> data/3d-data/output-15-64x128/actuators/ac-650.dat <==
x y u
2.0 2.0 0.11098209803609818
2.0 6.0 0.11094181128265992
2.0 10.0 0.10210839673739054
2.0 14.0 0.10040513346065233
2.0 18.0 0.1094141683723274
2.0 22.0 0.11541515709468596
2.0 26.0 0.10513107855613824
2.0 30.0 0.08165993225430437
2.0 34.0 0.057788265580555456
2.0 38.0 0.04053759284672283
2.0 42.0 0.030464972598289942
2.0 46.0 0.028733920898809145
2.0 50.0 0.035711004655296585
2.0 54.0 0.04969092328912028
2.0 58.0 0.07041285797661995
2.0 62.0 0.09462827151625257
6.0 2.0 0.033472519520206155
6.0 6.0 0.004186674006669569
6.0 10.0 -0.017658586120534593
6.0 14.0 -0.02222751986007791
6.0 18.0 -0.007183357115759834
6.0 22.0 0.01992143814837581
6.0 26.0 0.04945173147176353
6.0 30.0 0.07719642205135299
6.0 34.0 0.1030080893275004
6.0 38.0 0.12536554109459655
6.0 42.0 0.1398709461300226
6.0 46.0 0.14232022788630969
6.0 50.0 0.13209173096476448
6.0 54.0 0.11259210084093506
6.0 58.0 0.08850296779754076
6.0 62.0 0.062200844381794684
10.0 2.0 -0.1261471620551769
10.0 6.0 -0.1451688317246538
10.0 10.0 -0.15199330970209052
10.0 14.0 -0.15314034251412662
10.0 18.0 -0.15009873572660057
10.0 22.0 -0.13673413285216895
10.0 26.0 -0.10972790311203384
10.0 30.0 -0.07657404187000126
10.0 34.0 -0.04833430631246155
10.0 38.0 -0.029104229751272727
10.0 42.0 -0.01818152421871452
10.0 46.0 -0.016144798181452244
10.0 50.0 -0.023287835218397123
10.0 54.0 -0.0386774283316922
10.0 58.0 -0.06311333873623383
10.0 62.0 -0.09534002938017702
14.0 2.0 -0.05722140861258003
14.0 6.0 -0.048743805353664044
14.0 10.0 -0.036814103699779846
14.0 14.0 -0.03379464699538458
14.0 18.0 -0.042276201542093925
14.0 22.0 -0.05291644887568957
14.0 26.0 -0.053004286623224664
14.0 30.0 -0.04125501694056966
14.0 34.0 -0.031086509798906446
14.0 38.0 -0.03401051575924054
14.0 42.0 -0.044324147302726796
14.0 46.0 -0.04705275316934536
14.0 50.0 -0.03874079444655626
14.0 54.0 -0.03223405730150025
14.0 58.0 -0.038749328840590076
14.0 62.0 -0.052209711170766525
18.0 2.0 0.06401543660989001
18.0 6.0 0.04467503708527426
18.0 10.0 0.03182670898697019
18.0 14.0 0.029998905349264637
18.0 18.0 0.04015405680659471
18.0 22.0 0.0582400303098975
18.0 26.0 0.08050851049188439
18.0 30.0 0.10423130955467669
18.0 34.0 0.1228915120047175
18.0 38.0 0.12958542479361151
18.0 42.0 0.12721956616130525
18.0 46.0 0.1260061690031317
18.0 50.0 0.1283261126006972
18.0 54.0 0.12511562347666233
18.0 58.0 0.10980684217803659
18.0 62.0 0.08689567226337379
22.0 2.0 0.0765976270808646
22.0 6.0 0.09692430306048991
22.0 10.0 0.1091875936039683
22.0 14.0 0.111396087832886
22.0 18.0 0.10275882112365198
22.0 22.0 0.08470266239160991
22.0 26.0 0.05851176680383683
22.0 30.0 0.024736657635068972
22.0 34.0 -0.013344661735027775
22.0 38.0 -0.04735381416716099
22.0 42.0 -0.06787834157876352
22.0 46.0 -0.07016222833245037
22.0 50.0 -0.05411506316847867
22.0 54.0 -0.02334866650846484
22.0 58.0 0.013976682452774614
22.0 62.0 0.048799194302767926
26.0 2.0 -0.05471003823837155
26.0 6.0 -0.016485779030999848
26.0 10.0 0.012940599136417019
26.0 14.0 0.01784766884486149
26.0 18.0 -0.005211306011493043
26.0 22.0 -0.042981836381839875
26.0 26.0 -0.0805300215755065
26.0 30.0 -0.1117406806747196
26.0 34.0 -0.13344841120874656
26.0 38.0 -0.14173821758367566
26.0 42.0 -0.14006318241645543
26.0 46.0 -0.13918495016019128
26.0 50.0 -0.14162996132017736
26.0 54.0 -0.13739481809981924
26.0 58.0 -0.1192994862416672
26.0 62.0 -0.09027459385157792
30.0 2.0 -0.045453294033968264
30.0 6.0 -0.04654266380436945
30.0 10.0 -0.051005142365755894
30.0 14.0 -0.052145397284160844
30.0 18.0 -0.0484278511573093
30.0 22.0 -0.044870877009055433
30.0 26.0 -0.04776806064770055
30.0 30.0 -0.05509615194201711
30.0 34.0 -0.05583795433876
30.0 38.0 -0.04438569304780697
30.0 42.0 -0.030314194913979853
30.0 46.0 -0.02805760324547175
30.0 50.0 -0.040356889727001875
30.0 54.0 -0.05510169668491827
30.0 58.0 -0.05879911803004102
30.0 62.0 -0.051760436191379953


==> data/3d-data/output-15-64x128/actuators/ac-850.dat <==
x y u
2.0 2.0 0.010224624418871777
2.0 6.0 0.0111945706867808
2.0 10.0 0.01194540747995681
2.0 14.0 0.012131971094892684
2.0 18.0 0.011694509646948178
2.0 22.0 0.010856794323062977
2.0 26.0 0.010098741835577744
2.0 30.0 0.009880530555489972
2.0 34.0 0.01023829773362958
2.0 38.0 0.01077957375247049
2.0 42.0 0.011108484107085856
2.0 46.0 0.011087933069260788
2.0 50.0 0.010725593861136239
2.0 54.0 0.010116420913594968
2.0 58.0 0.009581966980975678
2.0 62.0 0.009569957041043804
6.0 2.0 0.010879892667974338
6.0 6.0 0.010808317507016867
6.0 10.0 0.010795833565867784
6.0 14.0 0.01079851823784486
6.0 18.0 0.010809351101835684
6.0 22.0 0.010849668839805445
6.0 26.0 0.01098017919386983
6.0 30.0 0.011124793896111807
6.0 34.0 0.010970411781044475
6.0 38.0 0.010351305952029414
6.0 42.0 0.009654125368524391
6.0 46.0 0.009506316884386721
6.0 50.0 0.010050809077687121
6.0 54.0 0.010773344516979705
6.0 58.0 0.011115170732480618
6.0 62.0 0.011043337962530337
10.0 2.0 -0.009277681744491693
10.0 6.0 -0.009887744914749667
10.0 10.0 -0.010448632480385413
10.0 14.0 -0.010602790554349793
10.0 18.0 -0.010282830090063916
10.0 22.0 -0.009741766521148797
10.0 26.0 -0.009427343908442324
10.0 30.0 -0.009683377623847871
10.0 34.0 -0.010442745629042054
10.0 38.0 -0.011265880202105009
10.0 42.0 -0.011744158110711314
10.0 46.0 -0.01174239338836695
10.0 50.0 -0.011269854304670566
10.0 54.0 -0.01042178318192824
10.0 58.0 -0.009532947387698068
10.0 62.0 -0.009080232924673214
14.0 2.0 -0.01232402296095695
14.0 6.0 -0.013013661349942054
14.0 10.0 -0.013449124177517386
14.0 14.0 -0.013543347031549198
14.0 18.0 -0.013266669705333637
14.0 22.0 -0.012664708513749246
14.0 26.0 -0.011825341457301835
14.0 30.0 -0.010728622758583287
14.0 34.0 -0.009237939232974267
14.0 38.0 -0.007472575427157994
14.0 42.0 -0.0060812016347601364
14.0 46.0 -0.00583526135386566
14.0 50.0 -0.006890222007509417
14.0 54.0 -0.00862091792490364
14.0 58.0 -0.010240843016682993
14.0 62.0 -0.011436559714350461
18.0 2.0 0.008997445189622533
18.0 6.0 0.009044025398263671
18.0 10.0 0.009159433721075149
18.0 14.0 0.009229631605942527
18.0 18.0 0.009239293447088693
18.0 22.0 0.00924893487975679
18.0 26.0 0.009458877088992354
18.0 30.0 0.010105593509711488
18.0 34.0 0.011152887619007314
18.0 38.0 0.012207084926190437
18.0 42.0 0.012837715740201113
18.0 46.0 0.012853313894419485
18.0 50.0 0.012256406441668533
18.0 54.0 0.01119941960369054
18.0 58.0 0.010057007149083214
18.0 62.0 0.009271063676511048
22.0 2.0 0.011500260621850299
22.0 6.0 0.010816161816901931
22.0 10.0 0.010217267394094776
22.0 14.0 0.010131443075979213
22.0 18.0 0.010634122227538779
22.0 22.0 0.011352198194713848
22.0 26.0 0.011864988215962817
22.0 30.0 0.011989888593194862
22.0 34.0 0.011700333959153177
22.0 38.0 0.011100376338172704
22.0 42.0 0.010538592697764623
22.0 46.0 0.010440609912309577
22.0 50.0 0.010888199825721825
22.0 54.0 0.011523885531327549
22.0 58.0 0.01192585049401923
22.0 62.0 0.01191502533849272
26.0 2.0 -0.01014802493458113
26.0 6.0 -0.010555867675376663
26.0 10.0 -0.01086268933284983
26.0 14.0 -0.010966820576367286
26.0 18.0 -0.010860429233057162
26.0 22.0 -0.010573711179707863
26.0 26.0 -0.010343810297456745
26.0 30.0 -0.010528867203699353
26.0 34.0 -0.0111889683935987
26.0 38.0 -0.011962425393028064
26.0 42.0 -0.01243363977514413
26.0 46.0 -0.012426266978290898
26.0 50.0 -0.011945752597095901
26.0 54.0 -0.01112930429119743
26.0 58.0 -0.010329381881720766
26.0 62.0 -0.009969586516153515
30.0 2.0 -0.009850960912167726
30.0 6.0 -0.008399736695708346
30.0 10.0 -0.00734537248759668
30.0 14.0 -0.007166243412127777
30.0 18.0 -0.007960477510449638
30.0 22.0 -0.009325593710616868
30.0 26.0 -0.010808098072624912
30.0 30.0 -0.012167990149578702
30.0 34.0 -0.013204122536843
30.0 38.0 -0.013740289856430454
30.0 42.0 -0.0138671340074519
30.0 46.0 -0.013867839215728178
30.0 50.0 -0.013811355061855116
30.0 54.0 -0.013450281616201053
30.0 58.0 -0.012586517579569322
30.0 62.0 -0.011316161754645754


==> data/3d-data/output-15-64x128/results.dat <==
0.0 0.0
0.2 0.21138697443899998
0.4 0.21102576388
0.6 0.21047256372999995
0.8 0.209737639954
1.0 0.20883547805100006
1.2 0.20778016125100007
1.4 0.20658777722699995
1.6 0.20527213099999997
1.8 0.20384925118200004
2.0 0.20233287540900002
2.2 0.20073960470599997
2.4 0.1990833162
2.6 0.19738063398599998
2.8 0.19564680821500002
3.0 0.19389460118199997
3.2 0.1921407759590001
3.4 0.19039756579600003
3.6 0.18868037290099998
3.8 0.18700145314500005
4.0 0.18537355112699994
4.2 0.18380862973899997
4.4 0.182318496858
4.6 0.180913097309
4.8 0.179604043617
5.0 0.17839936295399997
5.2 0.17730844882399996
5.4 0.176338836015
5.6 0.17549824478000003
5.8 0.17479368621900004
6.0 0.17423208833700002
6.2 0.17381863497200006
6.4 0.17355689710099997
6.6 0.17345006905599997
6.8 0.173501814482
7.0 0.17371429770000002
7.2 0.17409133043199998
7.4 0.17463441244699998
7.6 0.1753460109649999
7.8 0.17622729294600006
8.0 0.17727980612599992
8.2 0.178502398562
8.4 0.179895815597
8.6 0.18145793754699996
8.8 0.18318988511400003
9.0 0.18508750881499997
9.2 0.18715000486700004
9.4 0.18937572806499992
9.6 0.19176171670699999
9.8 0.1943062896459999
10.0 0.19700626093099996
10.2 0.199859210646
10.4 0.20286150099499994
10.6 0.20601197157299997
10.8 0.209307481882
11.0 0.21274497700199999
11.2 0.21632264790599998
11.4 0.22003635245600006
11.6 0.22388494390900002
11.8 0.22786519781600006
12.0 0.23197464949200003
12.2 0.23621026502300002
12.4 0.24057154218300003
12.6 0.24505386960999992
12.8 0.249656150505
13.0 0.254377175843
13.2 0.259213565619
13.4 0.26416339055599997
13.6 0.26922650525700004
13.8 0.2743991318119998
14.0 0.2796800898159999
14.2 0.28506958210299993
14.4 0.290565583719
14.6 0.296166518975
14.8 0.3018710676719999
15.0 0.3076810282229999
15.2 0.31359231496300005
15.4 0.319607034135
15.6 0.32572363493699996
15.8 0.33194198947799997
16.0 0.33826239244199996
16.2 0.344685437736
16.4 0.351209204446
16.6 0.35783671281900004
16.8 0.36456746699699993
17.0 0.37140209523299994
17.2 0.378342565082
17.4 0.38538784060900005
17.6 0.39254170444900005
17.8 0.399803764209
18.0 0.407176685007
18.2 0.4146614259130001
18.4 0.42225958371000005
18.6 0.4299742013339999
18.8 0.43780595309799997
19.0 0.4457583392150001
19.2 0.45383217901500006
19.4 0.462031178236
19.6 0.470357483292
19.8 0.47881286123200006
20.0 0.48740276318299997
20.2 0.4961257300969999
20.4 0.504987812726
20.6 0.5139908021319999
20.8 0.5231387855800002
21.0 0.532434046805
21.2 0.5418801641259998
21.4 0.5514798242419998
21.6 0.561238608792
21.8 0.5711560044649999
22.0 0.581239986364
22.2 0.591490837642
22.4 0.6019140160629999
22.6 0.612512856922
22.8 0.6232915755459999
23.0 0.634253616669
23.2 0.645402942757
23.4 0.6567421207189998
23.6 0.6682780600800002
23.8 0.680012748947
24.0 0.691952111223
24.2 0.704097706622
24.4 0.716456607297
24.6 0.7290315307349999
24.8 0.741826521513
25.0 0.7548463872
25.2 0.7680962864329999
25.4 0.7815799932309999
25.6 0.7953041438859998
25.8 0.809269421958
26.0 0.8234829089760002
26.2 0.837949943523
26.4 0.852674379674
26.6 0.8676610265840001
26.8 0.8829164549380001
27.0 0.8984408353290001
27.2 0.9142464388799999
27.4 0.9303311282450002
27.6 0.9467045194439998
27.8 0.9633704692559999
28.0 0.9803353889100003
28.2 0.9976043453929997
28.4 1.0151826138709996
28.6 1.033075176031
28.8 1.051288560592
29.0 1.0698262813660002
29.2 1.0886967686790001
29.4 1.1079049399860001
29.6 1.1274577252200002
29.8 1.1473594203579998
30.0 1.1676173476339997
30.2 1.1882375652319999
30.4 1.209226799539
30.6 1.2305898569020002
30.8 1.252335942541
31.0 1.2744706614120003
31.2 1.2970006300769996
31.4 1.319932221313
31.6 1.34327392809
31.8 1.3670317449559999
32.0 1.391211818041
32.2 1.415827162966
32.4 1.440877648841
32.6 1.466374229916
32.8 1.4923277306069997
33.0 1.5187421348110002
33.2 1.545628414468
33.4 1.5729905147069998
33.6 1.600840776713
33.8 1.629187250117
34.0 1.6580370243800002
34.2 1.687400216975
34.4 1.717283090388
34.6 1.7477004544680002
34.8 1.7786553205219997
35.0 1.8101614842229998
35.2 1.842227601146
35.4 1.8748635316820002
35.6 1.908077214774
35.8 1.9418814429540001
36.0 1.976285137278
36.2 2.0113005231320003
36.4 2.0469370224320005
36.6 2.083204684947
36.8 2.1201170133050002
37.0 2.157683346209
37.2 2.1959139404290005
37.4 2.2348232922039997
37.6 2.274426227709
37.8 2.314724540826
38.0 2.35574255985
38.2 2.3974854314079996
38.4 2.4399682476690003
38.6 2.4832051872620005
38.8 2.5272044463089998
39.0 2.5719854936380004
39.2 2.617560769513
39.4 2.6639427464959997
39.6 2.711144267359
39.8 2.7591853779049997
40.0 2.808073761017
40.2 2.8578304737870006
40.4 2.908467716016
40.6 2.96000081215
40.8 3.012443947953
41.0 3.06581924988
41.2 3.120137806521
41.4 3.17541663993
41.6 3.231675523351
41.8 3.28893043473
42.0 3.347198406951
42.2 3.406495905853
42.4 3.466841501327
42.6 3.5282554892560003
42.8 3.5907571996920007
43.0 3.6543637809010003
43.2 3.719094821545
43.4 3.784970134961
43.6 3.8520101256880004
43.8 3.920236536528
44.0 3.9896674715129996
44.2 4.0603296666799995
44.4 4.132235195074
44.6 4.205414058491
44.8 4.279885878044
45.0 4.355672129981
45.2 4.432799668894
45.4 4.51128766788
45.6 4.591163713216
45.8 4.672447854871
46.0 4.755166979285
46.2 4.839348334365
46.4 4.925014608466
46.6 5.012189344823
46.8 5.100906849574001
47.0 5.191190230691
47.2 5.2830606047219995
47.4 5.376554492508
47.6 5.471694961882999
47.8 5.56851447202
48.0 5.667041550064001
48.2 5.767300788484
48.4 5.86933145896
48.6 5.973155307254
48.8 6.078810519951
49.0 6.186325812255999
49.2 6.295734568848
49.4 6.40706336613
49.6 6.520356942150001
49.8 6.635637961516
50.0 6.752950967177
50.2 6.872326027649999
50.4 6.993800276401
50.6 7.11741084824
50.8 7.243186576631999
51.0 7.371174762131
51.2 7.501415259985
51.4 7.633936169439
51.6 7.768782192502
51.8 7.9059978994449995
52.0 8.045620751741
52.2 8.187688760949001
52.4 8.332246725824
52.6 8.479339521224
52.8 8.629008408027
53.0 8.781299351521
53.2 8.936254771430999
53.4 9.093924178502
53.6 9.254346795946999
53.8 9.417581173887
54.0 9.583667223053
54.2 9.752651602855
54.4 9.924592689562001
54.6 10.099530255221001
54.8 10.277524945323
55.0 10.458627472093
55.2 10.642879910981002
55.4 10.830348977552
55.6 11.021088227719
55.8 11.215142556932001
56.0 11.412576224903
56.2 11.613445497386998
56.4 11.817807463720001
56.6 12.025724959076001
56.8 12.237252906132
57.0 12.452454964448002
57.2 12.671385377366999
57.4 12.894116670314002
57.6 13.120715349994999
57.8 13.351232413556001
58.0 13.58574310304
58.2 13.824312600466001
58.4 14.067007300325
58.6 14.313899543125
58.8 14.565051917041998
59.0 14.820541310286
59.2 15.080439066943999
59.4 15.344817997567002
59.6 15.61374833401
59.8 15.887311620393
60.0 16.16558017782
60.2 16.448624448441997
60.4 16.73653991949
60.6 17.029394700967
60.8 17.327271173787
61.0 17.630259191421
61.2 17.938420981545
61.4 18.251862068276
61.6 18.570656722438997
61.8 18.894898691093
62.0 19.224673389487002
62.2 19.560069921294996
62.4 19.901167805167997
62.6 20.248076324998998
62.8 20.600880096435
63.0 20.95967549773
63.2 21.324553332186
63.4 21.695615778865
63.6 22.072950232716
63.8 22.456668025646
64.0 22.846866112063
64.2 23.243634911815
64.4 23.647101263967997
64.6 24.05735126607
64.8 24.474484096193
65.0 24.89862753589
65.2 25.329880767368
65.4 25.768339842505
65.6 26.214128719311
65.8 26.667364994527997
66.0 27.128144409938002
66.2 27.59659303895
66.4 28.072824852969
66.6 28.556953201419
66.8 29.049103754247994
67.0 29.549389524585997
67.2 30.057921733069
67.4 30.574842678861003
67.6 31.100264083731
67.8 31.634299370244
68.0 32.177094375109
68.2 32.728763714221
68.4 33.289445179822
68.6 33.85925292443
68.8 34.438324092715
69.0 35.02678156666799
69.2 35.624767010089
69.4 36.23241867294
69.6 36.849845990787
69.8 37.477208339943
70.0 38.114619560338994
70.2 38.762235871118
70.4 39.420182564071006
70.6 40.088609869146
70.8 40.767627099772
71.0 41.457402704719
71.2 42.158063815716
71.4 42.869758346962
71.6 43.59260904338001
71.8 44.326771572961995
72.0 45.072380600272
72.2 45.829585552043
72.4 46.598517035883006
72.6 47.37933748215001
72.8 48.17216474846499
73.0 48.977151055532
73.2 49.794427598545
73.4 50.624157231447
73.6 51.46645235829
73.8 52.32148067746
74.0 53.189353589122994
74.2 54.070245081365
74.4 54.964269805688005
74.6 55.871561758249996
74.8 56.79226654654801
75.0 57.726515580873
75.2 58.674444704108
75.4 59.636198070747994
75.6 60.61188091781
75.8 61.601640000212996
76.0 62.605589357941994
76.2 63.623870983728
76.4 64.656600351064
76.6 65.703891849753
76.8 66.765862699745
77.0 67.84262941693599
77.2 68.93431137719
77.4 70.041001263705
77.6 71.162814863427
77.8 72.29984807267701
78.0 73.452208361114
78.2 74.619979047396
78.4 75.803248751999
78.6 77.002115360931
78.8 78.216638043827
79.0 79.446908422115
79.2 80.692990197077
79.4 81.95494525904101
79.6 83.23284374226401
79.8 84.52672331926999
80.0 85.83663493420599
80.2 87.162617250582
80.4 88.504705181701
80.6 89.862920060308
80.8 91.237302331908
81.0 92.62784046934999
81.2 94.034525579765
81.4 95.45738933803
81.6 96.896400423103
81.8 98.351535577844
82.0 99.82275793605399
82.2 101.310038518025
82.4 102.813334908073
82.6 104.332554143088
82.8 105.867666773944
83.0 107.41856709385002
83.2 108.985186977377
83.4 110.567414333126
83.6 112.165135607679
83.8 113.778218508192
84.0 115.406563074584
84.2 117.04998520839601
84.4 118.70836987378401
84.6 120.381507180655
84.8 122.069254564554
85.0 123.77138070191201
85.2 125.487720903678
85.4 127.218021404851
85.6 128.96206442387
85.8 130.719613246554
86.0 132.490412163103
86.2 134.27421404989
86.4 136.070690431331
86.6 137.879597335889
86.8 139.700583657594
87.0 141.533389978761
87.2 143.377631577253
87.4 145.23301466427
87.6 147.099161059223
87.8 148.975713664415
88.0 150.862279363171
88.2 152.758501935474
88.4 154.66396420945802
88.6 156.578265032135
88.8 158.500978623968
89.0 160.43170903796698
89.2 162.36998071728
89.4 164.3153808878
89.6 166.267434811615
89.8 168.22572062678103
90.0 170.189724538174
90.2 172.15900161926302
90.4 174.133074649942
90.6 176.11144963875898
90.8 178.09367008680897
91.0 180.079223639789
91.2 182.067625858044
91.4 184.058372873298
91.6 186.05099930769302
91.8 188.04499111887
92.0 190.039876056926
92.2 192.035144430582
92.4 194.03033053041202
92.6 196.024920446316
92.8 198.018490057137
93.0 200.010531246101
93.2 202.000577026062
93.4 203.988189379703
93.6 205.972914091906
93.8 207.954306264081
94.0 209.931974332961
94.2 211.905433008957
94.4 213.874313661039
94.6 215.83825193643202
94.8 217.79681898610403
95.0 219.749693766118
95.2 221.69652279291
95.4 223.636928621336
95.6 225.57063873935198
95.8 227.497362988735
96.0 229.41680117063402
96.2 231.32866335609597
96.4 233.232745495558
96.6 235.12879403729698
96.8 237.016640181101
97.0 238.896049053263
97.2 240.766894461593
97.4 242.62902551164495
97.6 244.482274657294
97.8 246.326581335411
98.0 248.16181292355697
98.2 249.987963194445
98.4 251.804949962124
98.6 253.612753383147
98.8 255.41138950783596
99.0 257.200844006525
99.2 258.98116816978
99.4 260.752409542093
99.6 262.51463864531297
99.8 264.26798167224104
100.0 266.012502824602
100.2 254.828075460439
100.4 223.493629478332
100.6 194.78006035103
100.8 170.519147718837
101.0 150.373016399705
101.2 133.98215366358002
101.4 120.94518368864999
101.6 110.690226917778
101.8 102.494997892003
102.0 95.64329657284699
102.2 89.60884980857
102.4 84.13824687675
102.6 79.208676586427
102.8 74.921653785234
103.0 71.40106212546101
103.2 68.72786572472
103.4 66.904127924069
103.6 65.832714840748
103.8 65.31647909319
104.0 65.091771771341
104.2 64.888059802572
104.4 64.481227856529
104.6 63.722104623901004
104.8 62.549422792231994
105.0 60.999775366042
105.2 59.207741589559
105.4 57.378547901739
105.6 55.730490090806995
105.8 54.426753698037
106.0 53.523187680522994
106.2 52.951745957016
106.4 52.544805917928
106.6 52.091213445394004
106.8 51.40340183464
107.0 50.371985097312
107.2 48.991750448197
107.4 47.354792474902
107.6 45.616670715317
107.8 43.948227865327
108.0 42.487649297808005
108.2 41.305865602719
108.4 40.394094709987
108.6 39.675028098612
108.8 39.032279020551
109.0 38.347315887048005
109.2 37.531896129644
109.4 36.547638954663
109.6 35.409852485028
109.8 34.177906127864006
110.0 32.936066809445
110.2 31.770037599661997
110.4 30.744475868324997
110.6 29.887046240901
110.8 29.183216575061003
111.0 28.583127457584002
111.2 28.018271139849997
111.4 27.422462179927
111.6 26.750676327058002
111.8 25.989990689734
112.0 25.160162591196002
112.2 24.304526448584
112.4 23.474841023065
112.6 22.715288466645
112.8 22.050429852249998
113.0 21.480353575341
113.2 20.983541371602996
113.4 20.525782109318
113.6 20.071606214656
113.8 19.594545125783
114.0 19.083157152218
114.2 18.541698688769003
114.4 17.986172185098
114.6 17.437697925779
114.8 16.915763366544
115.0 16.433119092325
115.2 15.993514006051
115.4 15.592345629959
115.6 15.21928324149
115.8 14.861946090591
116.0 14.509241030911003
116.2 14.153706239232001
116.4 13.79236363631
116.6 13.426393301454999
116.8 13.059918560981998
117.0 12.698506280611
117.2 12.347696720761
117.4 12.011915767378
117.6 11.693775597645999
117.8 11.393836171236
118.0 11.110718921874
118.2 10.841506026255
118.4 10.582310798611001
118.6 10.329011452275001
118.8 10.077958010203
119.0 9.826678433806
119.2 9.57433976268
119.4 9.321955754613
119.6 9.072124533122
119.8 8.828423297014
120.0 8.59450456318
120.2 8.373124873979
120.4 8.165368996951
120.6 7.970290356331001
120.8 7.7851127305270005
121.0 7.605910504644001
121.2 7.428623960658999
121.4 7.2501490671980005
121.6 7.069121434782
121.8 6.886254790563
122.0 6.704059338909
122.2 6.526024266985999
122.4 6.355643730083999
122.6 6.1953449332509996
122.8 6.04584040268
123.0 5.905961910879
123.2 5.773024644074
123.4 5.643608194444999
123.6 5.514526523962001
123.8 5.383679545448
124.0 5.250551058051
124.2 5.1162480189720005
124.4 4.983075943577
124.6 4.8538156148519995
124.8 4.73088527224
125.0 4.615658701216
125.2 4.5081315548909995
125.4 4.406967001689
125.6 4.3099308438129995
125.8 4.214544544771001
126.0 4.118776880007999
126.2 4.021556983218
126.4 3.923011446102
126.6 3.824315988949
126.8 3.727287308737
127.0 3.6338193755149995
127.2 3.5453210970710005
127.4 3.462336625513
127.6 3.3844346871949993
127.8 3.31038607187
128.0 3.2385358015090002
128.2 3.1672913047480002
128.4 3.0955539349050003
128.6 3.0229724433919998
128.8 2.9499753852900006
129.0 2.877579156826
129.2 2.8070468115410003
129.4 2.739502103761
129.6 2.675599253934
129.8 2.615381348021
130.0 2.558284110423
130.2 2.503347879333
130.4 2.449497009881
130.6 2.395834205153
130.8 2.341894329822
131.0 2.287698103665
131.2 2.233718548187
131.4 2.180693054262
131.6 2.129379316216
131.8 2.080339342565
132.0 2.033783836564
132.2 1.989536479562
132.4 1.9471084467509998
132.6 1.905855972201
132.8 1.865159521902
133.0 1.8246009493620003
133.2 1.784036610205
133.4 1.7436209166829997
133.6 1.7037211166989996
133.8 1.6647856967199999
134.0 1.627213410735
134.2 1.5912330320679997
134.4 1.556858760605
134.6 1.523883910728
134.8 1.491967849066
135.0 1.46073563131
135.2 1.429869332011
135.4 1.3991874669969997
135.6 1.368686939183
135.8 1.338507269476
136.0 1.3088823835199999
136.2 1.280063401152
136.4 1.252236046129
136.6 1.2254825971980003
136.8 1.199751381839
137.0 1.1748925854449999
137.2 1.150691448181
137.4 1.126935696865
137.6 1.1034651202390002
137.8 1.08021064882
138.0 1.057196031798
138.2 1.034525110439
138.4 1.0123380870179999
138.6 0.990767780615
138.8 0.9699056839279999
139.0 0.9497687516600001
139.2 0.9303055630249999
139.4 0.911407367698
139.6 0.8929416988030001
139.8 0.8747876206260001
140.0 0.856864382286
140.2 0.839149407925
140.4 0.8216688494809998
140.6 0.804496650253
140.8 0.7877195330479999
141.0 0.7714076885120001
141.2 0.7556007779230001
141.4 0.740296408053
141.6 0.725445367988
141.8 0.710970298988
142.0 0.696790030302
142.2 0.6828350576309998
142.4 0.6690668567039999
142.6 0.6554816433250001
142.8 0.642109833812
143.0 0.6289996533790002
143.2 0.6162035966980002
143.4 0.603756345699
143.6 0.591674115362
143.8 0.5799392592050001
144.0 0.568513190921
144.2 0.557341444516
144.4 0.5463802179459999
144.6 0.535585814934
144.8 0.5249438752169999
145.0 0.5144652748879999
145.2 0.504169279001
145.4 0.4940887423560001
145.6 0.4842538303050001
145.8 0.47467971390499997
146.0 0.465366067458
146.2 0.45629377350099987
146.4 0.4474348211110001
146.6 0.438755978862
146.8 0.4302279752650001
147.0 0.42183294867699994
147.2 0.413568630238
147.4 0.4054402177770001
147.6 0.39746745042399995
147.8 0.38966703632199995
148.0 0.38205358355400004
148.2 0.374632045052
148.4 0.36739621836799996
148.6 0.36033213696599997
148.8 0.35341856544600003
149.0 0.346637286075
149.2 0.339971884905
149.4 0.33341384616400005
149.6 0.32696456763000004
149.8 0.32063004702199993
150.0 0.314421006336
150.2 0.30834763369600005
150.4 0.302413971519
150.6 0.296622176772
150.8 0.29096478811500004
151.0 0.2854309842849999
151.2 0.28000881692299995
151.4 0.27468554755099994
151.6 0.269454322868
151.8 0.2643107647969999
152.0 0.259255790212
152.2 0.254295645461
152.4 0.24943553219300008
152.6 0.24467902349400003
152.8 0.24002912964499998
153.0 0.23548383796499997
153.2 0.23103754078899996
153.4 0.226682503205
153.6 0.22241198623999997
153.8 0.218217686627
154.0 0.21409703822500004
154.2 0.21004694670000001
154.4 0.20607034802400004
154.6 0.20216906945000002
154.8 0.19834671650500002
155.0 0.19460496828900004
155.2 0.1909435012229999
155.4 0.187359783411
155.6 0.18385064347099994
155.8 0.18041069700399998
156.0 0.17703435994899996
156.2 0.17371939389899999
156.4 0.170462334986
156.6 0.16726335954500002
156.8 0.16412373715000003
157.0 0.16104447614499998
157.2 0.15802682356499992
157.4 0.15507093993
157.6 0.15217628297300007
157.8 0.14934065270200003
158.0 0.14656117741500002
158.2 0.14383489513499995
158.4 0.14115869655199997
158.6 0.13853078422
158.8 0.135949761477
159.0 0.133416345396
159.2 0.13092955944099996
159.4 0.128490683099
159.6 0.126100399826
159.8 0.12375782346600006
160.0 0.12146232324300002
160.2 0.11921142326299997
160.4 0.11700377165200003
160.6 0.11483757928400004
160.8 0.11271128227099997
161.0 0.110623687118
161.2 0.108573571547
161.4 0.10656144278400001
161.6 0.10458707452900001
161.8 0.10265048264700005
162.0 0.10075207512099998
162.2 0.09889012181500001
162.4 0.09706436856399994
162.6 0.09527389473100002
162.8 0.09351650851200002
163.0 0.09179258130300005
163.2 0.09009986780500004
163.4 0.08843737988100006
163.6 0.08680608396099994
163.8 0.08520500472599998
164.0 0.08363396600600002
164.2 0.08209284248399999
164.4 0.08058088201500005
164.6 0.07909776943000005
164.8 0.077643164967
165.0 0.07621582270300002
165.2 0.07481514126599999
165.4 0.073440218419
165.6 0.07209003518200001
165.8 0.07076547493099998
166.0 0.06946463581100001
166.2 0.06818813811400001
166.4 0.06693541980199998
166.6 0.06570674053800005
166.8 0.06450103606600001
167.0 0.063317683819
167.2 0.06215700531899999
167.4 0.06101748076499998
167.6 0.059898965280999986
167.8 0.05880123186499997
168.0 0.05772367766
168.2 0.05666560986900003
168.4 0.05562721816300002
168.6 0.05460814911700001
168.8 0.053607975965
169.0 0.05262692644099999
169.2 0.051663910446999986
169.4 0.050718589552999974
169.6 0.049790896026
169.8 0.04888044401900002
170.0 0.04798636359400001
170.2 0.04710920326800004
170.4 0.046247726937999986
170.6 0.045402198383000004
170.8 0.044572051669000044
171.0 0.04375746883099998
171.2 0.04295833916299998
171.4 0.04217368562100001
171.6 0.041403459482000034
171.8 0.04064783785399999
172.0 0.03990555994599998
172.2 0.03917736266299998
172.4 0.038462063747999986
172.6 0.037760233116000005
172.8 0.03707080044399998
173.0 0.03639462596700001
173.2 0.03573081483200003
173.4 0.03507907385699999
173.6 0.03443912634899998
173.8 0.033811637693999974
174.0 0.03319512399200002
174.2 0.03259015518100002
174.4 0.031996236803
174.6 0.03141313368400002
174.8 0.03084065996100002
175.0 0.030278632386999994
175.2 0.029726982885999988
175.4 0.029185351297
175.6 0.028653857728000005
175.8 0.02813210108899998
176.0 0.02761989122000002
176.2 0.027116846524999988
176.4 0.026623444626999983
176.6 0.026139016631000017
176.8 0.025663117383999977
177.0 0.02519611368900001
177.2 0.02473735537799998
177.4 0.02428744353300001
177.6 0.023845239590999996
177.8 0.023411451436000017
178.0 0.022985659114999987
178.2 0.022567544116999988
178.4 0.02215728585699999
178.6 0.021754266767
178.8 0.021358707516999993
179.0 0.020970545170999992
179.2 0.020589312406000003
179.4 0.020214793441000006
179.6 0.019847347702000057
179.8 0.019486589796
180.0 0.019132422244999996
180.2 0.01878468423900001
180.4 0.018443444357999994
180.6 0.018108165223000044
180.8 0.017779274098999993
181.0 0.017456207031000013
181.2 0.017139156898000003
181.4 0.01682789946600001
181.6 0.016522234006999967
181.8 0.016222144691000008
182.0 0.015927465495
182.2 0.015638203699000004
182.4 0.015354225902999993
182.6 0.015075354506000015
182.8 0.014801485433000012
183.0 0.014532949224999998
183.2 0.014269106354000003
183.4 0.014010106926999987
183.6 0.01375581108599999


==> data/3d-data/output-15-64x64/actuators/ac-1000.dat <==
x y u
2.0 2.0 0.0001943286508950382
2.0 6.0 0.0001312438764685951
2.0 10.0 0.0001752530087450702
2.0 14.0 0.0002996579919518038
2.0 18.0 0.00042925871899424556
2.0 22.0 0.0004897614924979909
2.0 26.0 0.000447543059891897
2.0 30.0 0.000325912480415899
6.0 2.0 0.00017219928437250888
6.0 6.0 0.00014590380446372747
6.0 10.0 0.00016413706676999607
6.0 14.0 0.00021800429857045113
6.0 18.0 0.0002773730415252769
6.0 22.0 0.0003060565787852605
6.0 26.0 0.0002857297325190278
6.0 30.0 0.00022945756529175448
10.0 2.0 -0.00018206603192729982
10.0 6.0 -0.0001149972596966313
10.0 10.0 -0.0001619300674065427
10.0 14.0 -0.00029364744626084817
10.0 18.0 -0.0004315363111368913
10.0 22.0 -0.000495939954694249
10.0 26.0 -0.0004510011072489824
10.0 30.0 -0.00032179069939531046
14.0 2.0 -0.00024111651454738136
14.0 6.0 -0.00021340174046279917
14.0 10.0 -0.00023240526498813986
14.0 14.0 -0.00028835205238207423
14.0 18.0 -0.0003505730983960013
14.0 22.0 -0.0003812910349743101
14.0 26.0 -0.00036008713992043763
14.0 30.0 -0.00030144295748001787
18.0 2.0 8.658757990951773e-05
18.0 6.0 1.488560241355045e-05
18.0 10.0 6.472096728260143e-05
18.0 14.0 0.00020582918764929238
18.0 18.0 0.00035421180316245825
18.0 22.0 0.00042371451518326443
18.0 26.0 0.0003752211586066233
18.0 30.0 0.00023626573456303831
22.0 2.0 0.00014732620044265654
22.0 6.0 0.00010952148845852489
22.0 10.0 0.00013568188669747295
22.0 14.0 0.00021143518899653405
22.0 18.0 0.0002942982236631657
22.0 22.0 0.0003341755343847364
22.0 26.0 0.00030641761032087025
22.0 30.0 0.00022819812036733493
26.0 2.0 -9.885833731026057e-05
26.0 6.0 -3.11497282947191e-05
26.0 10.0 -7.826941416282045e-05
26.0 14.0 -0.00021152850012720712
26.0 18.0 -0.00035170409767666715
26.0 22.0 -0.0004176203797029098
26.0 26.0 -0.000371956257513987
26.0 30.0 -0.00024058854253009346
30.0 2.0 -7.771636549915073e-05
30.0 6.0 -4.127101825728355e-05
30.0 10.0 -6.659035858232079e-05
30.0 14.0 -0.00013973441906052177
30.0 18.0 -0.0002197936371672331
30.0 22.0 -0.0002583142524798915
30.0 26.0 -0.00023144636865828815
30.0 30.0 -0.00015595031533536746


==> data/3d-data/output-15-64x64/actuators/ac-500.dat <==
x y u
2.0 2.0 -0.320389300527781
2.0 6.0 -0.28800950928606617
2.0 10.0 -0.3105795834868931
2.0 14.0 -0.3748618656561288
2.0 18.0 -0.44328485002660145
2.0 22.0 -0.47576337408785097
2.0 26.0 -0.45311583996678373
2.0 30.0 -0.3887354343273707
6.0 2.0 0.1316237666992927
6.0 6.0 0.213060892019668
6.0 10.0 0.15654751292906002
6.0 14.0 -0.009388607661517038
6.0 18.0 -0.1941741766732819
6.0 22.0 -0.28491849172856754
6.0 26.0 -0.22151431486740922
6.0 30.0 -0.04628277674094735
10.0 2.0 0.5556656626590131
10.0 6.0 0.6866435256327046
10.0 10.0 0.5956109301374526
10.0 14.0 0.33156388854412533
10.0 18.0 0.04286677241996946
10.0 22.0 -0.09695877522202057
10.0 26.0 0.0006159996710896464
10.0 30.0 0.2735045463036325
14.0 2.0 0.7490072046691053
14.0 6.0 0.8792487228523169
14.0 10.0 0.7884649838003064
14.0 14.0 0.5310360110553178
14.0 18.0 0.2593200834473679
14.0 22.0 0.13131235706155636
14.0 26.0 0.2204196158873839
14.0 30.0 0.47563010852952653
18.0 2.0 0.4358106237285721
18.0 6.0 0.4326085134745825
18.0 10.0 0.4350343276333455
18.0 14.0 0.43685117044047816
18.0 18.0 0.4312895804824168
18.0 22.0 0.4262474988644194
18.0 26.0 0.4299140160601061
18.0 30.0 0.4363241879790398
22.0 2.0 -0.22838893300708604
22.0 6.0 -0.4089723005491218
22.0 10.0 -0.28240526109833763
22.0 14.0 0.05975843588860546
22.0 18.0 0.39591548088199474
22.0 22.0 0.5459996282800323
22.0 26.0 0.4420443259410945
22.0 30.0 0.1302898109910413
26.0 2.0 -0.659357080896347
26.0 6.0 -0.829154505562902
26.0 10.0 -0.7108795703564572
26.0 14.0 -0.3740881113611375
26.0 18.0 -0.017503221690231493
26.0 22.0 0.15055719919695001
26.0 26.0 0.03358300321155312
26.0 30.0 -0.3014064980915201
30.0 2.0 -0.6590194399532119
30.0 6.0 -0.7044018255873463
30.0 10.0 -0.6730968471504721
30.0 14.0 -0.5770915328439692
30.0 18.0 -0.4642792031725268
30.0 22.0 -0.40704936183421536
30.0 26.0 -0.44711332851972274
30.0 30.0 -0.5549668541076136


==> data/3d-data/output-15-64x64/actuators/ac-510.dat <==
x y u
2.0 2.0 -0.3082908392850431
2.0 6.0 -0.3193082237651079
2.0 10.0 -0.31186323781797587
2.0 14.0 -0.2853619914006531
2.0 18.0 -0.2486886729101032
2.0 22.0 -0.22826824887042513
2.0 26.0 -0.2426662511804026
2.0 30.0 -0.27856977071412214
6.0 2.0 -0.11299960226467695
6.0 6.0 -0.09414712877901693
6.0 10.0 -0.10727305489670716
6.0 14.0 -0.14493123195193436
6.0 18.0 -0.18543960032807125
6.0 22.0 -0.2048103065461917
6.0 26.0 -0.19129669379692749
6.0 30.0 -0.15311610857114663
10.0 2.0 0.10718026079395204
10.0 6.0 0.14741330832664604
10.0 10.0 0.11954657927527627
10.0 14.0 0.03644569721791706
10.0 18.0 -0.05824610088635701
10.0 22.0 -0.1055371807368296
10.0 26.0 -0.07244239846143413
10.0 30.0 0.017712778960513282
14.0 2.0 0.3167949898733918
14.0 6.0 0.3875732536713551
14.0 10.0 0.33839372113769856
14.0 14.0 0.19540790461285162
14.0 18.0 0.038336578307678074
14.0 22.0 -0.0380660766737096
14.0 26.0 0.015274549349264348
14.0 30.0 0.16388656142746938
18.0 2.0 0.3995738924543961
18.0 6.0 0.4739125785648195
18.0 10.0 0.4220379850611837
18.0 14.0 0.2763084317853265
18.0 18.0 0.12457204551245779
18.0 22.0 0.053806007174707945
18.0 26.0 0.10301911957109483
18.0 30.0 0.24519937646949336
22.0 2.0 0.16702851208139738
22.0 6.0 0.15438835807361107
22.0 10.0 0.1634394197257506
22.0 14.0 0.1829847401729645
22.0 18.0 0.19457159351097703
22.0 22.0 0.19711762756791135
22.0 26.0 0.19553050876640085
22.0 30.0 0.18607268660875242
26.0 2.0 -0.22355354378724623
26.0 6.0 -0.3395687908767254
26.0 10.0 -0.25813630656887404
26.0 14.0 -0.040976488551418264
26.0 18.0 0.1674438185366786
26.0 22.0 0.2586733563162207
26.0 26.0 0.19560981266044522
26.0 30.0 0.0031881997028449516
30.0 2.0 -0.3796001397417741
30.0 6.0 -0.46338754170219537
30.0 10.0 -0.4051674921544304
30.0 14.0 -0.23598001975072225
30.0 18.0 -0.05191795219775208
30.0 22.0 0.03640341673755187
30.0 26.0 -0.025165718144329923
30.0 30.0 -0.198845040072465


==> data/3d-data/output-15-64x64/actuators/ac-550.dat <==
x y u
2.0 2.0 0.24617053026953875
2.0 6.0 0.29413476341335787
2.0 10.0 0.2606212628972543
2.0 14.0 0.16751501078150954
2.0 18.0 0.07201462579680004
2.0 22.0 0.02790154961814852
2.0 26.0 0.058556615544436676
2.0 30.0 0.14782692868662728
6.0 2.0 0.033579918607963805
6.0 6.0 0.0015318184774215735
6.0 10.0 0.024209226343486014
6.0 14.0 0.08015436752579258
6.0 18.0 0.12627466587823283
6.0 22.0 0.14358657979837822
6.0 26.0 0.13181590398601284
6.0 30.0 0.09060372989141274
10.0 2.0 -0.11126765561733867
10.0 6.0 -0.16389552724821593
10.0 10.0 -0.12704516951536043
10.0 14.0 -0.026678403790527452
10.0 18.0 0.07282124155273581
10.0 22.0 0.11749059706140913
10.0 26.0 0.08653323256692066
10.0 30.0 -0.005871565763639093
14.0 2.0 -0.14393159511159637
14.0 6.0 -0.1579233162638703
14.0 10.0 -0.14837434803337884
14.0 14.0 -0.1164912575806119
14.0 18.0 -0.07517684075276966
14.0 22.0 -0.05299603659150186
14.0 26.0 -0.06860556070257373
14.0 30.0 -0.10868120988658492
18.0 2.0 -0.1405025569858983
18.0 6.0 -0.1483932923652127
18.0 10.0 -0.14303188633490937
18.0 14.0 -0.12455562658572061
18.0 18.0 -0.09973817464554308
18.0 22.0 -0.08611637260529105
18.0 26.0 -0.09571859061672272
18.0 30.0 -0.11992454774903885
22.0 2.0 -0.0992219637515031
22.0 6.0 -0.10933630214787705
22.0 10.0 -0.10232329018074678
22.0 14.0 -0.08142082555879088
22.0 18.0 -0.05753500798956675
22.0 22.0 -0.04555242812827709
22.0 26.0 -0.05394741023075095
22.0 30.0 -0.0767132110696718
26.0 2.0 0.01310339562067232
26.0 6.0 0.025785914567964804
26.0 10.0 0.01699267769197376
26.0 14.0 -0.008877215440710353
26.0 18.0 -0.03773053685751057
26.0 22.0 -0.05190785363771584
26.0 26.0 -0.042004011217841
26.0 30.0 -0.014641779863803816
30.0 2.0 0.19586923719014443
30.0 6.0 0.2488709469003334
30.0 10.0 0.21187708539525962
30.0 14.0 0.10834583451932714
30.0 18.0 0.0008572035319541343
30.0 22.0 -0.049303483700384156
30.0 26.0 -0.014412873351215483
30.0 30.0 0.08628993790728487


==> data/3d-data/output-15-64x64/actuators/ac-650.dat <==
x y u
2.0 2.0 0.053784480124635214
2.0 6.0 0.0652868640723684
2.0 10.0 0.05727909409852703
2.0 14.0 0.03434549813410272
2.0 18.0 0.009777342043950985
2.0 22.0 -0.0019275923364667018
2.0 26.0 0.006230437611091197
2.0 30.0 0.0293665844913747
6.0 2.0 0.035115591833443115
6.0 6.0 0.04113725209984566
6.0 10.0 0.036922524185295805
6.0 14.0 0.025428558540010963
6.0 18.0 0.01403732225138567
6.0 22.0 0.00893542198047544
6.0 26.0 0.01246993708008696
6.0 30.0 0.023043960672146847
10.0 2.0 -0.015276075401780723
10.0 6.0 -0.02306585925827087
10.0 10.0 -0.01765162920761118
10.0 14.0 -0.0018681342268042993
10.0 18.0 0.015481604805814307
10.0 22.0 0.023900093981775908
10.0 26.0 0.018020835130238833
10.0 30.0 0.0016087957782963268
14.0 2.0 -0.014043098437624503
14.0 6.0 -0.019227675620476458
14.0 10.0 -0.015583968211857636
14.0 14.0 -0.006006401163605844
14.0 18.0 0.0028769800528086684
14.0 22.0 0.006620627331709214
14.0 26.0 0.004043515283546232
14.0 30.0 -0.004093198449316388
18.0 2.0 -0.009074867392702943
18.0 6.0 -0.006843355840856875
18.0 10.0 -0.008373133957546767
18.0 14.0 -0.013438495392595035
18.0 18.0 -0.0199815311561111
18.0 22.0 -0.023498581028160385
18.0 26.0 -0.021017287451873735
18.0 30.0 -0.014666670289612816
22.0 2.0 -0.028705171501207688
22.0 6.0 -0.03182353323662432
22.0 10.0 -0.029672693241048046
22.0 14.0 -0.023043687770341194
22.0 18.0 -0.01519875770611465
22.0 22.0 -0.011199478028718533
22.0 26.0 -0.0140025265970021
22.0 30.0 -0.021512225632231347
26.0 2.0 -0.03019619867866355
26.0 6.0 -0.0363779360701691
26.0 10.0 -0.03208427679532655
26.0 14.0 -0.01950378910830778
26.0 18.0 -0.005556239270035205
26.0 22.0 0.0012603173710001988
26.0 26.0 -0.0035036035759811613
26.0 30.0 -0.01671867908970577
30.0 2.0 0.007886396779547519
30.0 6.0 0.009996172565069978
30.0 10.0 0.00853834116377198
30.0 14.0 0.004104232307164849
30.0 18.0 -0.001050043025805168
30.0 22.0 -0.003645740976613786
30.0 26.0 -0.0018285949143014408
30.0 30.0 0.0030911558457311908


==> data/3d-data/output-15-64x64/actuators/ac-850.dat <==
x y u
2.0 2.0 0.0006381708123988371
2.0 6.0 0.00031542410459791596
2.0 10.0 0.0005412672786739425
2.0 14.0 0.001163212913427088
2.0 18.0 0.0017894379640455973
2.0 22.0 0.0020736272699514867
2.0 26.0 0.0018765490997889411
2.0 30.0 0.0012930919535840894
6.0 2.0 0.0021543795302372114
6.0 6.0 0.0026742770561479076
6.0 10.0 0.0023120020308977835
6.0 14.0 0.001279671297764184
6.0 18.0 0.00018122101178497487
6.0 22.0 -0.00033946455558992155
6.0 26.0 2.3456124337896018e-05
6.0 30.0 0.001056578799319298
10.0 2.0 0.00034643727223289194
10.0 6.0 0.0007235348304010414
10.0 10.0 0.000459745115075146
10.0 14.0 -0.0002667083763111408
10.0 18.0 -0.000997811856224249
10.0 22.0 -0.0013291955334280218
10.0 26.0 -0.0010991609034158463
10.0 30.0 -0.00041834032175813815
14.0 2.0 -0.000772177564651273
14.0 6.0 -0.0011249906240310508
14.0 10.0 -0.0008792716973662389
14.0 14.0 -0.00018309784210577672
14.0 18.0 0.0005510255384735506
14.0 22.0 0.0008963772226431592
14.0 26.0 0.0006562073074722887
14.0 30.0 -3.295768191352905e-05
18.0 2.0 0.0008044461603884603
18.0 6.0 0.0005286495595721788
18.0 10.0 0.0007218211672556211
18.0 14.0 0.0012484631969809563
18.0 18.0 0.0017695816096654153
18.0 22.0 0.0020024868057402934
18.0 26.0 0.0018412497398074103
18.0 30.0 0.001357515977604494
22.0 2.0 0.0008277967343274903
22.0 6.0 0.0012158556254483093
22.0 10.0 0.000945539382738414
22.0 14.0 0.00017328448896733104
22.0 18.0 -0.0006508860149024155
22.0 22.0 -0.001042281811441065
22.0 26.0 -0.0007695729391183923
22.0 30.0 6.0626837803737775e-06
26.0 2.0 -0.0017903064153738852
26.0 6.0 -0.001569381116506157
26.0 10.0 -0.0017240212898929786
26.0 14.0 -0.0021448311509362113
26.0 18.0 -0.0025599246576874174
26.0 22.0 -0.0027449833633654327
26.0 26.0 -0.0026172105752286217
26.0 30.0 -0.0022321205094839214
30.0 2.0 -0.002209187272650485
30.0 6.0 -0.0027653913291773354
30.0 10.0 -0.002378110958382892
30.0 14.0 -0.0012690979210570948
30.0 18.0 -8.051573798104557e-05
30.0 22.0 0.00048612753277808005
30.0 26.0 9.11405238517203e-05
30.0 30.0 -0.0010282272571671947


==> data/3d-data/output-15-64x64/results.dat <==
0.0 0.0
0.2 0.10563986135599997
0.4 0.105317721851
0.6 0.10481602561799996
0.8 0.104146565108
1.0 0.10332365476799998
1.2 0.10236081710499997
1.4 0.10127242103499999
1.6 0.10007085567500001
1.8 0.09876915534899997
2.0 0.09738059190400003
2.2 0.09591618017100001
2.4 0.094389296318
2.6 0.09281137199599995
2.8 0.09119351049300002
3.0 0.08954724105600004
3.2 0.08788294947
3.4 0.08621083440900004
3.6 0.08454114613700006
3.8 0.08288308730000002
4.0 0.08124378070800002
4.2 0.07963316911999999
4.4 0.078057929338
4.6 0.07652572989100004
4.8 0.075041791459
5.0 0.07361249947199996
5.2 0.07224301155900006
5.4 0.07093754275
5.6 0.06970071213100003
5.8 0.068537084597
6.0 0.06744924818999998
6.2 0.06643971449899999
6.4 0.06550898191799998
6.6 0.06465852222999999
6.8 0.06388945850499997
7.0 0.06320189012499997
7.2 0.06259774182500003
7.4 0.062076889231000035
7.6 0.061640128965
7.8 0.06128650327499996
8.0 0.06101573041399997
8.2 0.06082572147599999
8.4 0.06071567412300003
8.6 0.060683187068999986
8.8 0.060725984044999966
9.0 0.06084104892399998
9.2 0.06102593606600006
9.4 0.061278509553999994
9.6 0.061595528935000005
9.8 0.06197409947199998
10.0 0.06241227039799997
10.2 0.06290660375699998
10.4 0.06345462912800003
10.6 0.064053139807
10.8 0.06470020916700006
11.0 0.06539284866599998
11.2 0.066128534741
11.4 0.06690521125500004
11.6 0.06771958310699999
11.8 0.06856998992899999
12.0 0.06945353454800002
12.2 0.07036806305900001
12.4 0.07131182391399998
12.6 0.07228192269899997
12.8 0.07327670540700006
13.0 0.07429443936199999
13.2 0.07533225674600004
13.4 0.07638888575299999
13.6 0.07746250474
13.8 0.07855134651099999
14.0 0.07965375353699994
14.2 0.080768650077
14.4 0.08189351921899998
14.6 0.08302847972199995
14.8 0.08417240601799998
15.0 0.08532228656899996
15.2 0.08647920195500003
15.4 0.087640316587
15.6 0.08880673314200008
15.8 0.08997652416899997
16.0 0.09114911291199995
16.2 0.092323773018
16.4 0.09350062163199999
16.6 0.09467914294799995
16.8 0.09585941140300007
17.0 0.09704028029400001
17.2 0.09822217766599999
17.4 0.09940543620900004
17.6 0.10058961510599998
17.8 0.101775424503
18.0 0.10296195380699996
18.2 0.10415051713199996
18.4 0.10534116581000003
18.6 0.10653382066699997
18.8 0.10772877731
19.0 0.10892736591699997
19.2 0.11012876085500004
19.4 0.1113342356
19.6 0.11254403559000004
19.8 0.11375892021799996
20.0 0.114979481415
20.2 0.11620520978399994
20.4 0.11743790387099999
20.6 0.11867784022300001
20.8 0.119925349081
21.0 0.12118163627399997
21.2 0.12244618916599999
21.4 0.12372104629100002
21.6 0.12500569911300002
21.8 0.12630077344900006
22.0 0.127607304969
22.2 0.12892635845
22.4 0.13025709677599992
22.6 0.13160104711600001
22.8 0.13295904781300003
23.0 0.13433055237100003
23.2 0.13571743677000003
23.4 0.1371193076330001
23.6 0.138536537347
23.8 0.13997041936199997
24.0 0.14142071268899997
24.2 0.14288800842899996
24.4 0.14437267016
24.6 0.145875730443
24.8 0.1473965766279999
25.0 0.148936494669
25.2 0.150495145216
25.4 0.152073933732
25.6 0.15367208830600004
25.8 0.15529007911399997
26.0 0.15692880171200008
26.2 0.15858835328399998
26.4 0.16026806092400006
26.6 0.16197017248700007
26.8 0.16369343541899994
27.0 0.16543872579000002
27.2 0.16720565662399994
27.4 0.16899476878199998
27.6 0.17080712723000002
27.8 0.17264218741999993
28.0 0.17449968364800006
28.2 0.17638088150500011
28.4 0.178285642265
28.6 0.18021453215900005
28.8 0.18216648777400002
29.0 0.18414302553499995
29.2 0.186143708786
29.4 0.18817020293799996
29.6 0.190220074898
29.8 0.19229536978599995
30.0 0.194396484805
30.2 0.19652299559700004
30.4 0.19867497892700003
30.6 0.20085376179699999
30.8 0.20305829568899997
31.0 0.205288948217
31.2 0.20754753260400005
31.4 0.209832428047
31.6 0.21214443075700007
31.8 0.214484012657
32.0 0.21685209967500002
32.2 0.21924790343100004
32.4 0.22167231093700016
32.6 0.22412542317099998
32.8 0.22660711772000003
33.0 0.22911857870600005
33.2 0.23165981318800002
33.4 0.234230552688
33.6 0.236832145353
33.8 0.23946432674600004
34.0 0.24212709518199996
34.2 0.24482198703200012
34.4 0.24754807455900005
34.6 0.250307007533
34.8 0.253097002324
35.0 0.25592083759600004
35.2 0.2587786582349999
35.4 0.261668863725
35.6 0.264594837238
35.8 0.2675538596039999
36.0 0.27054823581200005
36.2 0.27357810229599994
36.4 0.27664440865099993
36.6 0.279746783314
36.8 0.282885566143
37.0 0.286062651817
37.2 0.2892768350869999
37.4 0.292529293936
37.6 0.2958210899660001
37.8 0.299152091428
38.0 0.3025221123550001
38.2 0.30593331709500005
38.4 0.30938475283200007
38.6 0.312878534486
38.8 0.31641370931999996
39.0 0.319991807439
39.2 0.3236134907560001
39.4 0.32727790658699996
39.6 0.33098690696300004
39.8 0.3347406787390001
40.0 0.33854055797400007
40.2 0.34238625971399994
40.4 0.3462791442190001
40.6 0.350219466502
40.8 0.354206811051
41.0 0.3582443336590001
41.2 0.36233075947500004
41.4 0.3664665036739999
41.6 0.37065406624999997
41.8 0.374892291175
42.0 0.37918297054000005
42.2 0.3835273672299999
42.4 0.38792413982699997
42.6 0.39237546512200006
42.8 0.3968823644139999
43.0 0.4014453366930001
43.2 0.406064000809
43.4 0.410740623882
43.6 0.415475231068
43.8 0.42026949674400005
44.0 0.4251230448689999
44.2 0.430036086323
44.4 0.43501193208300004
44.6 0.44004994597199987
44.8 0.44515126014099987
45.0 0.45031662779499987
45.2 0.455546899476
45.4 0.4608424927539998
45.6 0.46620488951100003
45.8 0.471634973448
46.0 0.47713442406199996
46.2 0.482702977341
46.4 0.488342063893
46.6 0.494052095247
46.8 0.4998359141840001
47.0 0.5056930579430001
47.2 0.511623478523
47.4 0.5176313781290001
47.6 0.5237148408030001
47.8 0.5298762504
48.0 0.5361166978880001
48.2 0.542436705446
48.4 0.5488390931059999
48.6 0.555322295443
48.8 0.5618890663089999
49.0 0.5685412661239999
49.2 0.5752791653489999
49.4 0.582103783559
49.6 0.5890166695510001
49.8 0.596018924582
50.0 0.6031116582980001
50.2 0.610297568906
50.4 0.617576740725
50.6 0.624951223716
50.8 0.632420260277
51.0 0.6399882571669999
51.2 0.647654326446
51.4 0.655421487341
51.6 0.6632902043440001
51.8 0.671261630051
52.0 0.679337805745
52.2 0.687520803042
52.4 0.695813042203
52.6 0.7042130264730002
52.8 0.712724583694
53.0 0.7213480956289999
53.2 0.730087430622
53.4 0.738941673739
53.6 0.747914225407
53.8 0.7570055746529999
54.0 0.7662179108069999
54.2 0.7755541990120001
54.4 0.7850143632509998
54.6 0.794601986118
54.8 0.8043183641489999
55.0 0.8141634081750001
55.2 0.8241432489630001
55.4 0.8342551325779999
55.6 0.844504220795
55.8 0.8548928576710001
56.0 0.8654210057160001
56.2 0.8760910892280002
56.4 0.886907342887
56.6 0.8978693036619998
56.8 0.908979616012
57.0 0.9202433786899998
57.2 0.9316590712630002
57.4 0.943229761205
57.6 0.9549615181479999
57.8 0.9668526836970001
58.0 0.9789060435570001
58.2 0.9911262731549999
58.4 1.003514206502
58.6 1.0160721571970002
58.8 1.0288042958799999
59.0 1.041711641594
59.2 1.054796866179
59.4 1.068063128495
59.6 1.08151611754
59.8 1.0951538632830002
60.0 1.1089813111940001
60.2 1.123001203174
60.4 1.1372187559709999
60.6 1.151633803172
60.8 1.1662492916490002
61.0 1.181069813737
61.2 1.196099708742
61.4 1.2113401266400001
61.6 1.2267952938709998
61.8 1.242467499219
62.0 1.258361377314
62.2 1.274479357354
62.4 1.2908262989580002
62.6 1.307406494747
62.8 1.324217785313
63.0 1.3412715423180002
63.2 1.358566317677
63.4 1.376107403844
63.6 1.3939010737669997
63.8 1.41194534414
64.0 1.4302501605169997
64.2 1.448819157914
64.4 1.467652734983
64.6 1.48675506503
64.8 1.5061336895040003
65.0 1.525793408885
65.2 1.545735309067
65.4 1.5659672611479998
65.6 1.586488905359
65.8 1.6073098391669998
66.0 1.6284314094169998
66.2 1.649862357516
66.4 1.671603748845
66.6 1.693662430476
66.8 1.7160429278490001
67.0 1.7387498579579999
67.2 1.761788649749
67.4 1.7851678184939996
67.6 1.808886671546
67.8 1.832955085787
68.0 1.857378935722
68.2 1.882159991336
68.4 1.9073104143189998
68.6 1.9328272937120001
68.8 1.95872438882
69.0 1.985004917166
69.2 2.011675364996
69.4 2.0387427273289997
69.6 2.066210760421
69.8 2.0940887034869995
70.0 2.122382835222
70.2 2.151098053459
70.4 2.180241901508
70.6 2.2098224747470003
70.8 2.239846088637
71.0 2.2703219795819995
71.2 2.301255981846
71.4 2.3326537406799996
71.6 2.3645218641190002
71.8 2.396874956141
72.0 2.4297140516490003
72.2 2.463050661192
72.4 2.4968891450179997
72.6 2.531244483877
72.8 2.5661213560919998
73.0 2.601525807424
73.2 2.6374680362269993
73.4 2.6739579784050003
73.6 2.71100788521
73.8 2.748619344633
74.0 2.786808186991
74.2 2.825581231738
74.4 2.8649474406630002
74.6 2.9049175518689996
74.8 2.945502835833
75.0 2.986711186998
75.2 3.028552568627
75.4 3.071040704856
75.6 3.114185435205
75.8 3.1579953308600004
76.0 3.2024811844060004
76.2 3.247659816236
76.4 3.293532180167
76.6 3.34012672094
76.8 3.38743671805
77.0 3.435484819249
77.2 3.4842827686740003
77.4 3.533837976021
77.6 3.5841691568779996
77.8 3.6352850284539997
78.0 3.687202032805
78.2 3.739929752799
78.4 3.793485716839
78.6 3.8478820535189997
78.8 3.9031292448209998
79.0 3.9592489848050003
79.2 4.016249854426
79.4 4.074147713884
79.6 4.132959898448
79.8 4.1927012188949995
80.0 4.253384382576
80.2 4.3150273757279995
80.4 4.377650611257
80.6 4.441260954673
80.8 4.505881816481001
81.0 4.571531101567
81.2 4.638221349450001
81.4 4.7059715100799995
81.6 4.774800555559
81.8 4.844730131079
82.0 4.915771959609
82.2 4.987949579026
82.4 5.061282139879
82.6 5.1357836982739995
82.8 5.211481323681
83.0 5.288388927264
83.2 5.366531608607001
83.4 5.445930247961
83.6 5.526602036658
83.8 5.608568564424001
84.0 5.691860579221
84.2 5.776490605691
84.4 5.862482648014
84.6 5.949863132028
84.8 6.03865541595
85.0 6.128879945836
85.2 6.220565279592
85.4 6.3137343444309995
85.6 6.408409272388
85.8 6.504622547217
86.0 6.602388685271
86.2 6.701748836171
86.4 6.802719122639999
86.6 6.905331859942999
86.8 7.009610607931
87.0 7.115589462656001
87.2 7.223290884175
87.4 7.332750233579
87.6 7.443989700016
87.8 7.557047035278
88.0 7.671950616942
88.2 7.788733024637
88.4 7.907420756638
88.6 8.028047662291
88.8 8.150652659481
89.0 8.275258964439999
89.2 8.401912968795
89.4 8.530639545375001
89.6 8.661476124379
89.8 8.794462401604001
90.0 8.929630760952
90.2 9.067015357596
90.4 9.206660859033999
90.6 9.348602380397
90.8 9.492871745776
91.0 9.639522274428
91.2 9.788576883594999
91.4 9.940099239807001
91.6 10.094107229012
91.8 10.250656108353
92.0 10.409787433376998
92.2 10.571536263343999
92.4 10.735959229222999
92.6 10.903091612814
92.8 11.072980167994
93.0 11.245677275222999
93.2 11.421222297832
93.4 11.599668467259999
93.6 11.781063884105
93.8 11.965453221099999
94.0 12.152890547047
94.2 12.343422944158998
94.4 12.537111088472
94.6 12.733995954151
94.8 12.934139454000999
95.0 13.137591103355
95.2 13.344409095753
95.4 13.554641721204
95.6 13.768353114841002
95.8 13.985603438439
96.0 14.206441339631999
96.2 14.430931286123
96.4 14.659130401198002
96.6 14.891107648849
96.8 15.126909773316
97.0 15.366624660806
97.2 15.610292860107
97.4 15.857985652133
97.6 16.109775505496003
97.8 16.365718138417
98.0 16.625883684636
98.2 16.890354526118
98.4 17.159177720530998
98.6 17.432443174131002
98.8 17.710209055839996
99.0 17.992552154825997
99.2 18.279548315507
99.4 18.571269507707
99.6 18.867788070738
99.8 19.169195405326
100.0 19.475548218994998
100.2 18.803392093534
100.4 16.647874266937
100.6 14.687157173956999
100.8 12.975417524446
101.0 11.468394246421
101.2 10.159068266737002
101.4 9.046612458459
101.6 8.115102115014999
101.8 7.331784657565
102.0 6.661928262040001
102.2 6.083245631896999
102.4 5.586926185906
102.6 5.1698741883179995
102.8 4.827938565839
103.0 4.552605434876
103.2 4.330116920905
103.4 4.1442316448800005
103.6 3.9816655463920005
103.8 3.8352846557160003
104.0 3.7033156245240004
104.2 3.586602194824
104.4 3.4852395956049995
104.6 3.3961515263849997
104.8 3.3138676699509997
105.0 3.234112580492
105.2 3.1564096328969997
105.4 3.083076029767
105.6 3.015904585116
105.8 2.953950942735
106.0 2.8942240083710002
106.2 2.833921456538
106.4 2.771944566421
106.6 2.70859814625
106.8 2.644525227384
107.0 2.5801782338179997
107.2 2.5160115714140003
107.4 2.4526401957990003
107.6 2.3905251770479996
107.8 2.329616751243
108.0 2.269405651792
108.2 2.209323241533
108.4 2.149107312569
108.6 2.088880666548
108.8 2.029000260608
109.0 1.9698221760070003
109.2 1.9116041474669998
109.4 1.8544157421719998
109.6 1.7981826199370001
109.8 1.7427347823440003
110.0 1.6879738909580002
110.2 1.633986826806
110.4 1.58106333542
110.6 1.529578091723
110.8 1.4797831624209996
111.0 1.4316997956130002
111.2 1.385153435265
111.4 1.339890711346
111.6 1.295739975398
111.8 1.2526673962100001
112.0 1.210767406141
112.2 1.1702024391069998
112.4 1.131127250372
112.6 1.0936110929220002
112.8 1.057625909684
113.0 1.02304037599
113.2 0.9896652025709999
113.4 0.9573401608000001
113.6 0.9259640596000001
113.8 0.8955358028639999
114.0 0.866112710398
114.2 0.8377634972090001
114.4 0.8105176765619999
114.6 0.7843441800550001
114.8 0.759159749685
115.0 0.7348559394780001
115.2 0.711339472603
115.4 0.6885459037110002
115.6 0.6664493258869999
115.8 0.6450578822799999
116.0 0.6243832697110001
116.2 0.6044268248679999
116.4 0.5851680476140001
116.6 0.5665706123819999
116.8 0.5485940058589999
117.0 0.5312026035080001
117.2 0.514370307668
117.4 0.4980864806869999
117.6 0.48233794935099994
117.8 0.46711774460299993
118.0 0.45240811540400017
118.2 0.43818661507600015
118.4 0.424425113846
118.6 0.411095466469
118.8 0.398178585799
119.0 0.38566642534300005
119.2 0.373559235993
119.4 0.36185945760000005
119.6 0.350562949862
119.8 0.33966103619300014
120.0 0.32913038651100013
120.2 0.31894278122900005
120.4 0.3090692758959999
120.6 0.29949256181400014
120.8 0.2901964621300001
121.0 0.28118436002400005
121.2 0.272458021703
121.4 0.264023442359
121.6 0.2558784013299999
121.8 0.24801250348999998
122.0 0.24041075562800002
122.2 0.233051732001
122.4 0.22591885122800004
122.6 0.21899645190500006
122.8 0.21227900871299998
123.0 0.205766300079
123.2 0.19945746501099992
123.4 0.19335331346500007
123.6 0.18745022421700008
123.8 0.18174168915
124.0 0.17621758145900002
124.2 0.17086697303199996
124.4 0.16568176778000004
124.6 0.16065688883299994
124.8 0.15578589771999998
125.0 0.15106591916500006
125.2 0.14649454908499998
125.4 0.14206627742299988
125.6 0.13777618821700005
125.8 0.13361944426499997
126.0 0.12959104644000002
126.2 0.12568881010900002
126.4 0.12190861037999999
126.6 0.11824847884700004
126.8 0.11470513447799999
127.0 0.11127396884500003
127.2 0.10794988638699998
127.4 0.10472704788700007
127.6 0.10160112712199995
127.8 0.09856808568899993
128.0 0.09562616574699996
128.2 0.09277452735700009
128.4 0.090012622891
128.6 0.087338759678
128.8 0.08475075534500001
129.0 0.08224431267800002
129.2 0.07981574277800003
129.4 0.077459849085
129.6 0.07517402531500003
129.8 0.07295560414899999
130.0 0.07080319114099995
130.2 0.068717040083
130.4 0.066694540928
130.6 0.06473568614499998
130.8 0.06283755001300002
131.0 0.06099823371699998
131.2 0.059215462187999994
131.4 0.05748637795799999
131.6 0.055808777897999984
131.8 0.05418156569199999
132.0 0.052603083942
132.2 0.05107192409700001
132.4 0.04958770764699995
132.6 0.04814813874700006
132.8 0.04675162361400001
133.0 0.04539766224500002
133.2 0.04408444399999999
133.4 0.04281007358000002
133.6 0.04157493335799998
133.8 0.04037728351300001
134.0 0.03921538105100003
134.2 0.038088612364999996
134.4 0.036995059612999946
134.6 0.03593431100899997
134.8 0.034903965056
135.0 0.03390418901400001
135.2 0.03293419090299999
135.4 0.03199320940299999
135.6 0.031080627306
135.8 0.030195706007000007
136.0 0.02933743868300001
136.2 0.02850444085700002
136.4 0.02769623247800001
136.6 0.026911257110000003
136.8 0.026149381334999985
137.0 0.025409345585999967
137.2 0.024691000619999997
137.4 0.023993948234999972
137.6 0.023317832251999994
137.8 0.022661532454000006
138.0 0.022025058805000004
138.2 0.021407168579999983
138.4 0.02080746570000002
138.6 0.020225030304000004
138.8 0.019659335176000006
139.0 0.01910994377199999
139.2 0.01857656429200001
139.4 0.018058728267
139.6 0.017555976099999995
139.8 0.01706794821099999
140.0 0.016594522676000017
140.2 0.016134352804999988
140.4 0.01568780823600001
140.6 0.015254073975999989
140.8 0.014832758910000002
141.0 0.014423533251999975
141.2 0.014026242134000033
141.4 0.013640299374999991
141.6 0.013265431666000006
141.8 0.012901401589000015
142.0 0.012547770326000008
142.2 0.012204159060999996
142.4 0.011870631020999996
142.6 0.01154636642100001
142.8 0.011231708711000007
143.0 0.010925841835999981
143.2 0.01062866458800001
143.4 0.010340007942000025
143.6 0.010059607034999984
143.8 0.009786960161999989
144.0 0.009522148466
144.2 0.009264723701000012
144.4 0.009014749659000001
144.6 0.008771805015999997
144.8 0.008535720991000008
145.0 0.008306309962000002
145.2 0.00808332841399999
145.4 0.007866725470999989
145.6 0.0076560923539999905
145.8 0.007451312796000009
146.0 0.007252383258000003
146.2 0.0070590241780000024
146.4 0.006870933356000023
146.6 0.006688184857000002
146.8 0.006510599129999996
147.0 0.006337859612000005
147.2 0.006170027410999998
147.4 0.006006784194000013
147.6 0.00584812030699999
147.8 0.005693831692000002
148.0 0.005543834284000017
148.2 0.005397820852000004
148.4 0.0052560607649999955
148.6 0.0051181521399999985
148.8 0.004984000280000005
149.0 0.004853554563999992
149.2 0.004726714576999998
149.4 0.004603395126000002
149.6 0.004483321507999995
149.8 0.004366622041000006
150.0 0.004253114017999992
150.2 0.004142738706999997
150.4 0.004035389488999997
150.6 0.003930841094999997
150.8 0.0038292115319999934
151.0 0.0037302989779999965
151.2 0.003634198612999999
151.4 0.003540595454999988
151.6 0.0034495048830000025
151.8 0.003360961168999998
152.0 0.0032747632879999975
152.2 0.003190933233999993
152.4 0.0031093402859999966
152.6 0.0030298589770000116
152.8 0.002952653264000006
153.0 0.002877450356000005
153.2 0.002804223822999999
153.4 0.002732992580000004
153.6 0.002663679690000002
153.8 0.0025962622619999996
154.0 0.002530584370999999
154.2 0.002466664450000007
154.4 0.0024044264920000114
154.6 0.002343862590000004
154.8 0.002284850105999999
155.0 0.002227519863000002
155.2 0.0021716028089999936
155.4 0.002117178422000005
155.6 0.0020641834310000068
155.8 0.0020126229810000012
156.0 0.0019624167899999954
156.2 0.001913490287000003
156.4 0.0018659758159999917
156.6 0.0018196001500000011
156.8 0.0017744037379999941
157.0 0.0017304470610000039
157.2 0.0016876243939999943
157.4 0.0016458648249999964
157.6 0.0016052403409999986
157.8 0.0015656988230000049
158.0 0.0015271542869999982
158.2 0.001489625395000005
158.4 0.0014530723549999978
158.6 0.0014174205719999955
158.8 0.0013826924999999987
159.0 0.0013489646899999953
159.2 0.001316016242999998
159.4 0.0012839281350000016
159.6 0.0012526532939999956
159.8 0.0012222007139999927
160.0 0.0011925116220000023
160.2 0.0011636138319999938
160.4 0.001135417374999997
160.6 0.0011079775900000007
160.8 0.0010812102109999996
161.0 0.0010551243669999963
161.2 0.0010297336170000044
161.4 0.0010049558640000018
161.6 0.0009808079120000018
161.8 0.0009572650530000006
162.0 0.0009343531950000015
162.2 0.0009119724859999978
162.4 0.0008902103499999991
162.6 0.0008689454979999942
162.8 0.0008482537510000032
163.0 0.0008280605249999996
163.2 0.0008083843739999999
163.4 0.0007891984430000032
163.6 0.0007704706940000006
163.8 0.0007522238079999979
164.0 0.0007344451460000036
164.2 0.0007170876620000031
164.4 0.000700177794000001
164.6 0.0006836946700000027
164.8 0.0006676281479999985
165.0 0.0006519403119999967
165.2 0.0006366269779999999
165.4 0.000621761705
165.6 0.0006071846219999981
165.8 0.0005930107510000005
166.0 0.0005791530970000024
166.2 0.0005656541570000012
166.4 0.0005524621259999985
166.6 0.0005396168460000054
166.8 0.0005271082600000037
167.0 0.000514893829999998
167.2 0.0005029839159999996
167.4 0.0004913113449999996
167.6 0.0004799857319999983
167.8 0.0004688906370000015
168.0 0.0004580648669999992
168.2 0.0004475485899999958
168.4 0.0004372387469999985
168.6 0.00042720176900000266
168.8 0.00041743395200000144
169.0 0.0004078648490000026
169.2 0.0003985318520000005
169.4 0.0003894165179999992
169.6 0.00038053786200000254
169.8 0.00037186164699999885
170.0 0.00036338934100000117
170.2 0.0003551296700000015
170.4 0.00034707052900000076
170.6 0.00033920754700000053
170.8 0.0003315174980000001
171.0 0.0003240092390000012
171.2 0.00031668335499999924
171.4 0.0003095304009999991
171.6 0.0003025701559999984
171.8 0.0002957489929999986
172.0 0.00028910529799999957
172.2 0.00028260301700000126
172.4 0.00027625797700000024
172.6 0.0002700699719999982
172.8 0.00026403390299999823
173.0 0.00025811196200000125
173.2 0.000252354758999999
173.4 0.00024671879199999986
173.6 0.00024122899300000144
173.8 0.00023585318299999982
174.0 0.00023061298600000115
174.2 0.00022548671899999968
174.4 0.00022048851800000185
174.6 0.00021559643000000007
174.8 0.00021081815799999998
175.0 0.00020616361700000261
175.2 0.0002016251190000002
175.4 0.00019717915799999996
175.6 0.0001928227619999986
175.8 0.00018856550599999664
176.0 0.000184443472999999
176.2 0.00018038503200000188
176.4 0.00017641708100000185
176.6 0.0001725561109999997
176.8 0.00016877163200000042
177.0 0.0001650885060000014
177.2 0.00016148887900000082
177.4 0.00015796064600000068
177.6 0.00015452170200000171
177.8 0.00015114141600000239
178.0 0.00014785968499999853
178.2 0.0001446663140000002
178.4 0.00014151034500000084
178.6 0.00013843279499999963
178.8 0.0001354404420000002
179.0 0.000132518523000003
179.2 0.00012964303400000017
179.4 0.00012684659500000045
179.6 0.0001241131929999998
179.8 0.00012143293199999965
180.0 0.00011882329300000141
180.2 0.00011625855500000099
180.4 0.00011377174699999835
180.6 0.00011130961199999823
180.8 0.00010893784000000147
181.0 0.00010660664999999976
181.2 0.00010432271799999962
181.4 0.0001020986550000001
181.6 9.991904500000037e-05
181.8 9.778303399999947e-05
182.0 9.56949569999991e-05
182.2 9.36544800000006e-05
182.4 9.166033099999865e-05
182.6 8.971191199999928e-05
182.8 8.781085999999906e-05
183.0 8.595766600000007e-05
183.2 8.413004499999925e-05
183.4 8.234053899999938e-05
183.6 8.060138300000007e-05
183.8 7.88949679999988e-05
184.0 7.722517299999887e-05
184.2 7.560266599999911e-05
184.4 7.400619499999987e-05
184.6 7.244358199999934e-05
184.8 7.092084899999977e-05
185.0 6.942590800000009e-05
185.2 6.797097199999957e-05
185.4 6.654542900000099e-05
185.6 6.515766699999941e-05
185.8 6.378937500000232e-05
186.0 6.245073200000019e-05
186.2 6.114454900000007e-05
186.4 5.9850715999997056e-05
186.6 5.8613289999999996e-05
186.8 5.739901700000138e-05
187.0 5.619494200000066e-05
187.2 5.501823999999829e-05
187.4 5.38702180000001e-05
187.6 5.275576099999914e-05
187.8 5.1663429000000844e-05
188.0 5.059107300000064e-05
188.2 4.9542685999999625e-05
188.4 4.851472199999986e-05
188.6 4.750076700000079e-05
188.8 4.65318870000002e-05
189.0 4.557429699999938e-05
189.2 4.461849299999761e-05
189.4 4.369922399999946e-05
189.6 4.2804882999999676e-05
189.8 4.1922723000000055e-05
190.0 4.106106699999999e-05
190.2 4.0214800000000854e-05
190.4 3.9380730000000735e-05
190.6 3.857730600000056e-05
190.8 3.7775344999999784e-05
191.0 3.700334599999937e-05
191.2 3.625238600000037e-05
191.4 3.5508250999999484e-05
191.6 3.478131400000036e-05
191.8 3.406396599999889e-05
192.0 3.3374665999998825e-05
192.2 3.268817599999989e-05
192.4 3.201968400000001e-05
192.6 3.136346399999967e-05
192.8 3.07299480000002e-05
193.0 3.010283600000059e-05
193.2 2.948643199999989e-05
193.4 2.8896269999999852e-05
193.6 2.830451399999947e-05
193.8 2.773139499999827e-05
194.0 2.71669319999995e-05
194.2 2.662469299999972e-05
194.4 2.607997999999958e-05
194.6 2.5554287999999865e-05
194.8 2.503061799999972e-05
195.0 2.4525655000000384e-05
195.2 2.4032695999999716e-05
195.4 2.3542653999999683e-05
195.6 2.3063591999999013e-05
195.8 2.260359499999982e-05
196.0 2.2151073999999323e-05
196.2 2.169810099999913e-05
196.4 2.1265669999999058e-05
196.6 2.0837021999999235e-05
196.8 2.041882300000035e-05
197.0 2.000509099999957e-05
197.2 1.960355799999908e-05
197.4 1.9209191999998743e-05
197.6 1.882821700000012e-05
197.8 1.8449463000000277e-05
198.0 1.807562399999975e-05
198.2 1.7716685999998734e-05
198.4 1.7363631999999826e-05
198.6 1.701929799999929e-05
198.8 1.668066799999953e-05
199.0 1.634219899999976e-05
199.2 1.6018870999999174e-05
199.4 1.569513099999939e-05
199.6 1.5382599999999455e-05
199.8 1.5075320999999395e-05
200.0 1.4778178999999772e-05


==> data/3d-data/output-20-64x64/actuators/ac-1000.dat <==
x y u
2.0 2.0 -0.0008363326495160762
2.0 6.0 -0.0014337043673387933
2.0 10.0 -0.0010186355961957873
2.0 14.0 0.00018893551130527524
2.0 18.0 0.0015119048883371366
2.0 22.0 0.002152781066269387
2.0 26.0 0.0017052844123531439
2.0 30.0 0.00045446641096102774
6.0 2.0 0.003060378179488785
6.0 6.0 0.0036700944431075433
6.0 10.0 0.003245269118467332
6.0 14.0 0.002026145966538265
6.0 18.0 0.0007144464605227403
6.0 22.0 8.770987369696026e-05
6.0 26.0 0.0005252532752436181
6.0 30.0 0.001761400373565457
10.0 2.0 0.0011566295021939689
10.0 6.0 0.0017324329761327453
10.0 10.0 0.0013322578322852762
10.0 14.0 0.00016301508818746858
10.0 18.0 -0.0011270491203189544
10.0 22.0 -0.0017548387908234001
10.0 26.0 -0.0013162212724939922
10.0 30.0 -9.500605986960858e-05
14.0 2.0 -0.0023865019241152124
14.0 6.0 -0.002913175921848643
14.0 10.0 -0.0025465839392053843
14.0 14.0 -0.0014876822241851645
14.0 18.0 -0.0003382240623205177
14.0 22.0 0.00021471046100385598
14.0 26.0 -0.00017145567457237638
14.0 30.0 -0.0012567081182993942
18.0 2.0 -0.00010821363541807175
18.0 6.0 -0.0005658277111551452
18.0 10.0 -0.000247874721969321
18.0 14.0 0.0006869413284398345
18.0 18.0 0.001727225904233071
18.0 22.0 0.0022369105132316047
18.0 26.0 0.0018804712100350183
18.0 30.0 0.0008939228565420334
22.0 2.0 0.0028460956546475648
22.0 6.0 0.0034282036530938133
22.0 10.0 0.0030231579903393386
22.0 14.0 0.0018517932044501586
22.0 18.0 0.0005779983720787059
22.0 22.0 -3.540977255913621e-05
22.0 26.0 0.0003930725982106533
22.0 30.0 0.0015960007700095097
26.0 2.0 -0.00021094820902230546
26.0 6.0 0.0002677348223395279
26.0 10.0 -6.514158111377223e-05
26.0 14.0 -0.0010376038112972926
26.0 18.0 -0.0021108010687509253
26.0 22.0 -0.0026330440663418437
26.0 26.0 -0.00226785313816592
26.0 30.0 -0.0012517219537163454
30.0 2.0 -0.0035244412662741934
30.0 6.0 -0.00419311464077223
30.0 10.0 -0.0037272932090937605
30.0 14.0 -0.0023899555678910485
30.0 18.0 -0.0009511807976948095
30.0 22.0 -0.00026370857054824865
30.0 26.0 -0.0007436274561497877
30.0 30.0 -0.0020996995009271266


==> data/3d-data/output-20-64x64/actuators/ac-500.dat <==
x y u
2.0 2.0 0.58467543742847
2.0 6.0 0.7594433664192813
2.0 10.0 0.6380034579196374
2.0 14.0 0.28425913110419987
2.0 18.0 -0.10547599452506713
2.0 22.0 -0.29547588778513595
2.0 26.0 -0.16282599304554665
2.0 30.0 0.20614278730167745
6.0 2.0 0.6990265105592157
6.0 6.0 0.8694155605073868
6.0 10.0 0.7504278338450365
6.0 14.0 0.41797497148333596
6.0 18.0 0.0751022442279865
6.0 22.0 -0.0834409950536925
6.0 26.0 0.02678057122068553
6.0 30.0 0.3474536398467251
10.0 2.0 0.3555439206826845
10.0 6.0 0.3532404029474714
10.0 10.0 0.35510065470296037
10.0 14.0 0.3549910182918458
10.0 18.0 0.34775272330902673
10.0 22.0 0.34235163346128494
10.0 26.0 0.34632321428864055
10.0 30.0 0.354108799764681
14.0 2.0 -0.17328566089907416
14.0 6.0 -0.40030230205463313
14.0 10.0 -0.24073172330725218
14.0 14.0 0.18179263801342
14.0 18.0 0.5849562101115896
14.0 22.0 0.7612349055777978
14.0 26.0 0.639416708270947
14.0 30.0 0.26732178168494486
18.0 2.0 -0.590154911804858
18.0 6.0 -0.8236149093106184
18.0 10.0 -0.6609502203968838
18.0 14.0 -0.19942462869452238
18.0 18.0 0.28566456501888315
18.0 22.0 0.512863096334393
18.0 26.0 0.3548088768642463
18.0 30.0 -0.10024060922557555
22.0 2.0 -0.678216078261965
22.0 6.0 -0.7429883844572269
22.0 10.0 -0.6985321510922954
22.0 14.0 -0.5583506445650903
22.0 18.0 -0.38835358139925136
22.0 22.0 -0.300535939768624
22.0 26.0 -0.3621429815476643
22.0 30.0 -0.5253683985638593
26.0 2.0 -0.33386217218023373
26.0 6.0 -0.2879217982072963
26.0 10.0 -0.3199563004599463
26.0 14.0 -0.4118993879115114
26.0 18.0 -0.5112971655516307
26.0 22.0 -0.5591640256412775
26.0 26.0 -0.5257943529124606
26.0 30.0 -0.43193057421906067
30.0 2.0 0.15929661464732114
30.0 6.0 0.26916506737776275
30.0 10.0 0.1930463634534152
30.0 14.0 -0.03409248475230246
30.0 18.0 -0.2936707298965257
30.0 22.0 -0.4238284822231363
30.0 26.0 -0.332776192601148
30.0 30.0 -0.08540708822467667


==> data/3d-data/output-20-64x64/actuators/ac-510.dat <==
x y u
2.0 2.0 0.13307026730564
2.0 6.0 0.19071620807876366
2.0 10.0 0.15087266543545846
2.0 14.0 0.029398872833437492
2.0 18.0 -0.11394097471786997
2.0 22.0 -0.18751480840470153
2.0 26.0 -0.13594163750322083
2.0 30.0 0.0014269663940641233
6.0 2.0 0.33589833673207337
6.0 6.0 0.43386157708907525
6.0 10.0 0.36575369718204964
6.0 14.0 0.1678056254891711
6.0 18.0 -0.05009360656732879
6.0 22.0 -0.1564072367846559
6.0 26.0 -0.08218003472369914
6.0 30.0 0.12414036105105511
10.0 2.0 0.3673717474177779
10.0 6.0 0.46270322262474917
10.0 10.0 0.39595720907839754
10.0 14.0 0.21342665137346659
10.0 18.0 0.03120636633410105
10.0 22.0 -0.05093077567080214
10.0 26.0 0.006026184499073023
10.0 30.0 0.17545273947441156
14.0 2.0 0.11463351943874198
14.0 6.0 0.09142232944711906
14.0 10.0 0.10800919415532863
14.0 14.0 0.1458702062061502
14.0 18.0 0.17312207052562603
14.0 22.0 0.18219636996588806
14.0 26.0 0.17616437939712698
14.0 30.0 0.15242924163468036
18.0 2.0 -0.1943837043615106
18.0 6.0 -0.34493176727888386
18.0 10.0 -0.23892142054100876
18.0 14.0 0.03717338799523856
18.0 18.0 0.29306799825369284
18.0 22.0 0.4021734480414656
18.0 26.0 0.32698034360697037
18.0 30.0 0.0921410383211683
22.0 2.0 -0.3618120342994863
22.0 6.0 -0.47796948077384754
22.0 10.0 -0.39732251508641836
22.0 14.0 -0.1619460574832815
22.0 18.0 0.09457885998573975
22.0 22.0 0.21755561193118444
22.0 26.0 0.13183845573910452
22.0 30.0 -0.11018762248411024
26.0 2.0 -0.32244545845556305
26.0 6.0 -0.334483873850438
26.0 10.0 -0.326556552471577
26.0 14.0 -0.2941603842762931
26.0 18.0 -0.24407761130932898
26.0 22.0 -0.21476435316538495
26.0 26.0 -0.235532534661695
26.0 30.0 -0.2851989597591431
30.0 2.0 -0.10538977343040859
30.0 6.0 -0.07584707244252914
30.0 10.0 -0.09638737147554521
30.0 14.0 -0.1565580226717209
30.0 18.0 -0.22359806091135465
30.0 22.0 -0.25658771999317215
30.0 26.0 -0.23355136766660484
30.0 30.0 -0.16992335015849724


==> data/3d-data/output-20-64x64/actuators/ac-550.dat <==
x y u
2.0 2.0 -0.12872379643570997
2.0 6.0 -0.2060468198657479
2.0 10.0 -0.15202889629771338
2.0 14.0 -0.001601926654489074
2.0 18.0 0.15272201365162769
2.0 22.0 0.22380580095987113
2.0 26.0 0.17446435472778446
2.0 30.0 0.030249913919575676
6.0 2.0 -0.20314298421612925
6.0 6.0 -0.22190145305024278
6.0 10.0 -0.20933393315220697
6.0 14.0 -0.1617297126962581
6.0 18.0 -0.09263652443450901
6.0 22.0 -0.05346051892561696
6.0 26.0 -0.08114064418099548
6.0 30.0 -0.149141650517904
10.0 2.0 -0.16028217964993868
10.0 6.0 -0.17230000321126598
10.0 10.0 -0.16413126800852795
10.0 14.0 -0.13591960069267522
10.0 18.0 -0.0975732940170503
10.0 22.0 -0.0762219838670454
10.0 26.0 -0.09130203742725237
10.0 30.0 -0.1288190506569245
14.0 2.0 -0.08442221126785895
14.0 6.0 -0.0943294781862736
14.0 10.0 -0.08736365464614024
14.0 14.0 -0.06874306460687393
14.0 18.0 -0.05075280669303178
14.0 22.0 -0.0428565277731533
14.0 26.0 -0.04834060666803482
14.0 30.0 -0.06497252802839118
18.0 2.0 0.06862575334993257
18.0 6.0 0.10258538550407192
18.0 10.0 0.07902124052040305
18.0 14.0 0.00947543032785018
18.0 18.0 -0.06930449022499008
18.0 22.0 -0.10875153590432424
18.0 26.0 -0.08115758169313275
18.0 30.0 -0.0061304642143064
22.0 2.0 0.26251317925395085
22.0 6.0 0.35481589829070176
22.0 10.0 0.2901004734605544
22.0 14.0 0.1149947863430313
22.0 18.0 -0.05808614056883354
22.0 22.0 -0.13598424976752968
22.0 26.0 -0.08200224539005868
22.0 30.0 0.07880039524178775
26.0 2.0 0.22782851087695477
26.0 6.0 0.2829148755724218
26.0 10.0 0.24441695045830045
26.0 14.0 0.13733675468756704
26.0 18.0 0.0273333010102757
26.0 22.0 -0.02344658860589523
26.0 26.0 0.011831936040069478
26.0 30.0 0.11467100863918112
30.0 2.0 0.012502278674629877
30.0 6.0 -0.05320096799328984
30.0 10.0 -0.006441698047567087
30.0 14.0 0.10385724795206361
30.0 18.0 0.18795663743686514
30.0 22.0 0.21723871016178448
30.0 26.0 0.1975186243454399
30.0 30.0 0.12352622784422199


==> data/3d-data/output-20-64x64/actuators/ac-650.dat <==
x y u
2.0 2.0 -0.029819076432858097
2.0 6.0 -0.05006228534784524
2.0 10.0 -0.035816413345568746
2.0 14.0 0.001140884471794867
2.0 18.0 0.03463827900602332
2.0 22.0 0.04845969472981872
2.0 26.0 0.038966900800760304
2.0 30.0 0.008427693715880643
6.0 2.0 -0.03719641038157251
6.0 6.0 -0.03677415198878671
6.0 10.0 -0.03700917570677591
6.0 14.0 -0.03946057034387733
6.0 18.0 -0.04499981184329998
6.0 22.0 -0.04868086830578727
6.0 26.0 -0.04602722335973776
6.0 30.0 -0.0403165927264053
10.0 2.0 -0.03848840937717523
10.0 6.0 -0.0408064335996786
10.0 10.0 -0.03928895429551789
10.0 14.0 -0.032602724620774445
10.0 18.0 -0.02164142871439538
10.0 22.0 -0.015047176653630888
10.0 26.0 -0.01973273437704771
10.0 30.0 -0.030691016166971542
14.0 2.0 -0.04245550554262788
14.0 6.0 -0.055114116836632254
14.0 10.0 -0.04634805528542596
14.0 14.0 -0.019878400612156254
14.0 18.0 0.010851116450094941
14.0 22.0 0.026393651676504273
14.0 26.0 0.015492025133713139
14.0 30.0 -0.013864949634282808
18.0 2.0 -0.01224249499421806
18.0 6.0 -0.01191614385794049
18.0 10.0 -0.012099957614993726
18.0 14.0 -0.013485742200431326
18.0 18.0 -0.016366925823769106
18.0 22.0 -0.01824917762294108
18.0 26.0 -0.016904342159993632
18.0 30.0 -0.013961983313713783
22.0 2.0 0.07213139982635941
22.0 6.0 0.09616433049437818
22.0 10.0 0.07945275372528839
22.0 14.0 0.03107532715273364
22.0 18.0 -0.021717948345696833
22.0 22.0 -0.0472651505325484
22.0 26.0 -0.02942457757359486
22.0 30.0 0.020467321708839147
26.0 2.0 0.08353299982151507
26.0 6.0 0.1054000001857191
26.0 10.0 0.09008820235523574
26.0 14.0 0.04832194292445995
26.0 18.0 0.006806027657256347
26.0 22.0 -0.011867744100095614
26.0 26.0 0.001074807591753105
26.0 30.0 0.03965069568297979
30.0 2.0 0.0037981099803270192
30.0 6.0 -0.008856604544819891
30.0 10.0 -5.146964469816178e-05
30.0 14.0 0.025390856463585746
30.0 18.0 0.053004561569613334
30.0 22.0 0.066281502497018
30.0 26.0 0.05700289876323657
30.0 30.0 0.03094005309714748


==> data/3d-data/output-20-64x64/actuators/ac-850.dat <==
x y u
2.0 2.0 -0.00482415035165622
2.0 6.0 -0.00663092836004807
2.0 10.0 -0.005367898379560236
2.0 14.0 -0.0018585580593483346
2.0 18.0 0.0017288673022477052
2.0 22.0 0.0033769910597542343
2.0 26.0 0.0022321642759505194
2.0 30.0 -0.001118237740494988
6.0 2.0 0.004823362178921814
6.0 6.0 0.006891385956209311
6.0 10.0 0.005443642817336864
6.0 14.0 0.0014566593925930704
6.0 18.0 -0.0025613580087036803
6.0 22.0 -0.004385006035595096
6.0 26.0 -0.0031183862597100563
6.0 30.0 0.0006243957195822058
10.0 2.0 0.0013775667979339544
10.0 6.0 0.002695147036302326
10.0 10.0 0.0017700516867658715
10.0 14.0 -0.0007158755055522917
10.0 18.0 -0.0031196483112497985
10.0 22.0 -0.004172575516271442
10.0 26.0 -0.003444094845279513
10.0 30.0 -0.0012226789822277705
14.0 2.0 -0.010520306887822187
14.0 6.0 -0.013663414810099719
14.0 10.0 -0.011466808173218228
14.0 14.0 -0.005351078807837839
14.0 18.0 0.0009220863455853477
14.0 22.0 0.0038113678492726834
14.0 26.0 0.001802685030051999
14.0 30.0 -0.00405917621867399
18.0 2.0 -0.007574918757242
18.0 6.0 -0.009487460535631318
18.0 10.0 -0.008148914265719278
18.0 14.0 -0.004471289656793059
18.0 18.0 -0.0007782405531982345
18.0 22.0 0.0008943402762076557
18.0 26.0 -0.00026598236232226063
18.0 30.0 -0.0037036129636716913
22.0 2.0 0.009198164914896681
22.0 6.0 0.012043628417304088
22.0 10.0 0.010054093945204207
22.0 14.0 0.004538894933095387
22.0 18.0 -0.0010756815262257197
22.0 22.0 -0.003645358439406548
22.0 26.0 -0.0018603816902958762
22.0 30.0 0.0033789533030675785
26.0 2.0 0.011121663305177252
26.0 6.0 0.013531542557241805
26.0 10.0 0.011849081845076543
26.0 14.0 0.007126944932204117
26.0 18.0 0.002219964282555606
26.0 22.0 -6.46192746809372e-05
26.0 26.0 0.001524148940758275
26.0 30.0 0.006120989775327836
30.0 2.0 -0.003621404431797072
30.0 6.0 -0.005438690307455078
30.0 10.0 -0.0041642974869028765
30.0 14.0 -0.0007047741949264051
30.0 18.0 0.0026976068327827893
30.0 22.0 0.004209938039606355
30.0 26.0 0.0031617611958320658
30.0 30.0 7.339129056184988e-06


==> data/3d-data/output-20-64x64/results.dat <==
0.0 0.0
0.2 0.10566408749299995
0.4 0.10540417057100003
0.6 0.10499815119400001
0.8 0.10445364282000001
1.0 0.10378068752900006
1.2 0.10298744150399997
1.4 0.10208367058500005
1.6 0.10107864964099993
1.8 0.09998077097000002
2.0 0.09879793717700003
2.2 0.097540058457
2.4 0.09621458815300003
2.6 0.09483001777799999
2.8 0.09339509299099998
3.0 0.09191843847899994
3.2 0.090407130723
3.4 0.08886940217199998
3.6 0.08731354792100005
3.8 0.08574682986299999
4.0 0.08417536008999996
4.2 0.08260713479199996
4.4 0.08104842753599996
4.6 0.07950624683799998
4.8 0.07798625536200005
5.0 0.07649391632500001
5.2 0.07503540076199998
5.4 0.073615404311
5.6 0.07223895532799998
5.8 0.07091060024200002
6.0 0.06963311502199998
6.2 0.06841122690400002
6.4 0.067248659064
6.6 0.066148687403
6.8 0.06511508583599998
7.0 0.064149275701
7.2 0.063252878335
7.4 0.062427275997
7.6 0.061672595161000016
7.8 0.06099071728700003
8.0 0.06038243413700001
8.2 0.059849128230999984
8.4 0.05939180302099998
8.6 0.05901113990099996
8.8 0.058707732102999975
9.0 0.05848097645599995
9.2 0.05833055781700003
9.4 0.058255744301
9.6 0.05825567711800002
9.8 0.058328342965000016
10.0 0.058472817363000015
10.2 0.058687266461000004
10.4 0.05896894530299998
10.6 0.05931749115699998
10.8 0.05972947401999996
11.0 0.060204175158
11.2 0.06073838587499998
11.4 0.06133090847999999
11.6 0.061978944552999994
11.8 0.06268056123900001
12.0 0.06343449168500001
12.2 0.06423779008100003
12.4 0.06508901976999995
12.6 0.06598570119200001
12.8 0.06692621488599998
13.0 0.067908082847
13.2 0.06892951764300002
13.4 0.06998945660799999
13.6 0.07108486028399999
13.8 0.072213865491
14.0 0.073375282815
14.2 0.07456706375799997
14.4 0.07578669524499998
14.6 0.07703354274500002
14.8 0.07830519320200002
15.0 0.07960002743599996
15.2 0.080916972023
15.4 0.08225364825500002
15.6 0.08360865818299998
15.8 0.08498096768899994
16.0 0.086368962143
16.2 0.087770991477
16.4 0.08918703988800002
16.6 0.09061489390799993
16.8 0.09205376199399998
17.0 0.09350292077499994
17.2 0.09496106538899998
17.4 0.09642729285300004
17.6 0.09790123372800001
17.8 0.09938147937600003
18.0 0.10086767568799998
18.2 0.10235938138000002
18.4 0.10385628785200003
18.6 0.10535743351299999
18.8 0.10686317708000002
19.0 0.10837268908999999
19.2 0.10988642409000005
19.4 0.11140367340099992
19.6 0.11292459705100003
19.8 0.11444962230700005
20.0 0.11597839554599994
20.2 0.11751159296800001
20.4 0.11904929171700002
20.6 0.12059138271800006
20.8 0.12213905445400006
21.0 0.12369148741800004
21.2 0.12525006149300005
21.4 0.12681465485600002
21.6 0.12838633519500003
21.8 0.129965605622
22.0 0.1315522537439999
22.2 0.13314792842600007
22.4 0.13475209122100001
22.6 0.136366860887
22.8 0.13799184186299998
23.0 0.13962742248300003
23.2 0.14127522031300005
23.4 0.14293522719500001
23.6 0.14460916618799996
23.8 0.14629697573899997
24.0 0.14799930351200002
24.2 0.14971733810200002
24.4 0.15145144810900002
24.6 0.15320301356200008
24.8 0.15497208617199998
25.0 0.156760404445
25.2 0.15856730150499998
25.4 0.16039473552899994
25.6 0.16224310455999996
25.8 0.16411253614499993
26.0 0.16600448918400001
26.2 0.16791923790899999
26.4 0.169858218174
26.6 0.1718213006609999
26.8 0.17380970945099994
27.0 0.17582343378600002
27.2 0.17786378084800003
27.4 0.17993085527199992
27.6 0.18202578899900007
27.8 0.184149040631
28.0 0.18630091847200003
28.2 0.18848156695100002
28.4 0.19069344820400003
28.6 0.19293409306899995
28.8 0.19520687140899998
29.0 0.197511019459
29.2 0.19984724267099999
29.4 0.20221555210400005
29.6 0.20461731280200002
29.8 0.20705230121299995
30.0 0.20952072523299997
30.2 0.212023210057
30.4 0.21456176901000001
30.6 0.21713513051099995
30.8 0.21974332576000002
31.0 0.22238805191900002
31.2 0.22506935541999995
31.4 0.22778759800800005
31.6 0.23054268698600008
31.8 0.233335520031
32.0 0.23616646837900002
32.2 0.23903662796899994
32.4 0.2419448893240001
32.6 0.2448927635600001
32.8 0.24788098189799998
33.0 0.2509081969769999
33.2 0.253976697312
33.4 0.25708590164800005
33.6 0.2602357672150001
33.8 0.26342902767200005
34.0 0.2666629550269999
34.2 0.26994039406299986
34.4 0.27326078631999995
34.6 0.27662448079900004
34.8 0.28003238537800007
35.0 0.28348395276899996
35.2 0.286981360829
35.4 0.29052448645000006
35.6 0.2941122513529999
35.8 0.2977467004630001
36.0 0.30142802380300004
36.2 0.305157286881
36.4 0.308933912406
36.6 0.31275851905000013
36.8 0.31663231627199995
37.0 0.32055584173099994
37.2 0.32452972117
37.4 0.32855407513400003
37.6 0.332629532542
37.8 0.33675687784499997
38.0 0.34093747428700005
38.2 0.34516935563599993
38.4 0.349456595794
38.6 0.353797873755
38.8 0.35819318978299997
39.0 0.3626458637980002
39.2 0.36715460049
39.4 0.37172025193300007
39.6 0.3763442635010001
39.8 0.38102636731399997
40.0 0.385768098533
40.2 0.39057022633900007
40.4 0.39543260967
40.6 0.40035736596899996
40.8 0.40534526721600006
41.0 0.41039600777000007
41.2 0.41551072962899993
41.4 0.4206913225529999
41.6 0.42593739814
41.8 0.4312503685760001
42.0 0.436632002018
42.2 0.442081661784
42.4 0.44760072824200003
42.6 0.453191627372
42.8 0.458852795921
43.0 0.4645867751340001
43.2 0.47039434213699993
43.4 0.476277263529
43.6 0.48223541920799995
43.8 0.4882698621679999
44.0 0.49438270217399993
44.2 0.5005734105270001
44.4 0.5068443349949999
44.6 0.5131965820430001
44.8 0.5196311172670001
45.0 0.5261489509270002
45.2 0.5327508259370001
45.4 0.539438285416
45.6 0.546212595378
45.8 0.5530752141619999
46.0 0.560026437458
46.2 0.567068423162
46.4 0.574201858563
46.6 0.581428104517
46.8 0.5887501836779999
47.0 0.5961664640809999
47.2 0.603681359049
47.4 0.6112935205800001
47.6 0.6190050643040002
47.8 0.6268172062599999
48.0 0.634732808319
48.2 0.6427523608829999
48.4 0.6508768566550001
48.6 0.659107750926
48.8 0.6674477750690002
49.0 0.675897034418
49.2 0.684459040309
49.4 0.6931323539829999
49.6 0.7019218403160001
49.8 0.710826133807
50.0 0.7198476391459999
50.2 0.7289896184109999
50.4 0.7382531207930001
50.6 0.747638620293
50.8 0.7571480046840001
51.0 0.7667844238120001
51.2 0.7765480636919999
51.4 0.7864421159520001
51.6 0.796467842367
51.8 0.806626851237
52.0 0.816921504804
52.2 0.8273531591149998
52.4 0.837922604267
52.6 0.848634356497
52.8 0.859489133605
53.0 0.8704881087240001
53.2 0.881634310056
53.4 0.892930099345
53.6 0.904377424995
53.8 0.9159776184320001
54.0 0.9277337043989999
54.2 0.9396471784250001
54.4 0.9517201975089997
54.6 0.9639571538780001
54.8 0.976357423708
55.0 0.988925072072
55.2 1.0016617215969998
55.4 1.014569827172
55.6 1.0276510111669999
55.8 1.0409106717739998
56.0 1.0543483797909998
56.2 1.067968257875
56.4 1.08177068186
56.6 1.095759670014
56.8 1.109940447848
57.0 1.124313406727
57.2 1.138878693956
57.4 1.1536434885440001
57.6 1.1686099033179997
57.8 1.183778322275
58.0 1.199151317912
58.2 1.214736936266
58.4 1.2305331197170002
58.6 1.246545478718
58.8 1.262774877999
59.0 1.2792270177679999
59.2 1.2959025518550003
59.4 1.312807147537
59.6 1.329942699474
59.8 1.347313615794
60.0 1.364923764716
60.2 1.3827741224619998
60.4 1.4008674166000001
60.6 1.4192108488489998
60.8 1.4378067140229998
61.0 1.4566610947219998
61.2 1.4757720193689998
61.4 1.49514544413
61.6 1.5147892955800004
61.8 1.5347033100369998
62.0 1.554890320489
62.2 1.5753576411489998
62.4 1.5961080815350002
62.6 1.6171456998129998
62.8 1.6384744602899999
63.0 1.660099662747
63.2 1.6820258573450002
63.4 1.704256401827
63.6 1.7267946381950001
63.8 1.7496457436680002
64.0 1.772818302414
64.2 1.796311026397
64.4 1.820132529223
64.6 1.8442873459010003
64.8 1.868777138046
65.0 1.89361127504
65.2 1.918794305131
65.4 1.944326487009
65.6 1.970219177844
65.8 1.996473672284
66.0 2.0230972021520004
66.2 2.050094540474
66.4 2.077472042707
66.6 2.105233635716
66.8 2.1333883947289998
67.0 2.1619378648409997
67.2 2.190891273318
67.4 2.220253552577
67.6 2.250029142303
67.8 2.280225177553
68.0 2.310851491476
68.2 2.341910187987
68.4 2.3734101462909996
68.6 2.4053551520050003
68.8 2.4377541938150005
69.0 2.4706123468739998
69.2 2.503939283796
69.4 2.53774082287
69.6 2.572024238325
69.8 2.606796282756
70.0 2.6420617628230003
70.2 2.6778327065439997
70.4 2.714114540188
70.6 2.750914950485
70.8 2.788243714407
71.0 2.826104474227
71.2 2.8645105254239995
71.4 2.903465224975
71.6 2.942979974049
71.8 2.983064570952
72.0 3.023722803679
72.2 3.064967613244
72.4 3.1068015642920006
72.6 3.149245295583
72.8 3.192298587172
73.0 3.2359729663609995
73.2 3.2802771252520007
73.4 3.3252233082740004
73.6 3.370820491621
73.8 3.417077281658
74.0 3.464000667232
74.2 3.511610251374
74.4 3.5599064324239995
74.6 3.608907852686
74.8 3.658620504493
75.0 3.709053636377
75.2 3.760222469435
75.4 3.812135933117
75.6 3.864807946461
75.8 3.918248084689
76.0 3.9724650902070002
76.2 4.027477899959
76.4 4.083293867718
76.6 4.139928705574
76.8 4.197388350352
77.0 4.255690005552
77.2 4.3148492201029995
77.4 4.374876846615001
77.6 4.435783458898001
77.8 4.497587374886
78.0 4.560298121076
78.2 4.623931028577
78.4 4.6885038873300005
78.6 4.754028199725
78.8 4.820515162072001
79.0 4.887983428056
79.2 4.956451373491001
79.4 5.025929129962
79.6 5.096429716217999
79.8 5.167980739104999
80.0 5.2405870513420005
80.2 5.314268203919001
80.4 5.38904556592
80.6 5.464924906226001
80.8 5.5419376296789995
81.0 5.6200900175449995
81.2 5.699408169065
81.4 5.77990100731
81.6 5.8615941128669995
81.8 5.944501422059
82.0 6.028645606995001
82.2 6.114045620255999
82.4 6.200718611213
82.6 6.288684064448
82.8 6.377962243538
83.0 6.468575733628
83.2 6.56054376948
83.4 6.653884766187
83.6 6.748630167039001
83.8 6.844787622028
84.0 6.942387139393
84.2 7.041455643953
84.4 7.142003419351999
84.6 7.244061538966
84.8 7.347652686236
85.0 7.452803029428001
85.2 7.559529249405
85.4 7.667866134637
85.6 7.777827784093999
85.8 7.8894473424900005
86.0 8.002747786435
86.2 8.117757415643
86.4 8.234498459653
86.6 8.353000431445
86.8 8.473290882206
87.0 8.595396181861
87.2 8.719347611789
87.4 8.845171465703
87.6 8.972895866971
87.8 9.102555412941001
88.0 9.234171359139
88.2 9.367786750147001
88.4 9.503417996282
88.6 9.641107454484
88.8 9.780880647221
89.0 9.922770889298
89.2 10.066812664098
89.4 10.213039430643
89.6 10.361491881094
89.8 10.512184453052
90.0 10.665177676213
90.2 10.820486239482001
90.4 10.978157904368
90.6 11.138218859406999
90.8 11.300722153149
91.0 11.465692418989
91.2 11.633168157416002
91.4 11.803190579134
91.6 11.975806882788001
91.8 12.151046511047001
92.0 12.328953731561999
92.2 12.509568147681001
92.4 12.692929317627001
92.6 12.879089286421001
92.8 13.06807889443
93.0 13.259947871491999
93.2 13.454740756101
93.4 13.652506804969999
93.6 13.853282071862001
93.8 14.057114391433002
94.0 14.264059214636
94.2 14.474154805731
94.4 14.687453073932
94.6 14.903999024603001
94.8 15.123848604065998
95.0 15.347055058203999
95.2 15.573661514017001
95.4 15.803714370769999
95.6 16.037282003353
95.8 16.274401684026
96.0 16.515144089091002
96.2 16.759554524661
96.4 17.007684641751
96.6 17.259591998267
96.8 17.515342342009
97.0 17.774983694425
97.2 18.038585057382
97.4 18.306197498374
97.6 18.57787406658
97.8 18.853700398007
98.0 19.133714083873
98.2 19.417986955826
98.4 19.706577070207
98.6 19.999559046023
98.8 20.296989968048
99.0 20.598941118876
99.2 20.905475413449
99.4 21.216662317873
99.6 21.532565850953
99.8 21.853262009656003
100.0 22.1788171186
100.2 21.451449035561
100.4 19.106230840556996
100.6 16.952835812118003
100.8 15.065381363556
101.0 13.391976298960998
101.2 11.920383959375
101.4 10.654348303955
101.6 9.590353334728999
101.8 8.707548314592
102.0 7.969604838425
102.2 7.337898641523999
102.4 6.785281384849
102.6 6.301240814104
102.8 5.887926791357
103.0 5.551292636797001
103.2 5.291972056113
103.4 5.100022972364
103.6 4.956562365348001
103.8 4.8411474417210005
104.0 4.73934435234
104.2 4.645392122584
104.4 4.560086275983
104.6 4.486757348321
104.8 4.427347505059001
105.0 4.379708959817
105.2 4.3373122489660005
105.4 4.2919986711960005
105.6 4.238382102642
105.8 4.17677723678
106.0 4.1125020098
106.2 4.051904617709
106.4 3.9980591374550003
106.6 3.94905680907
106.8 3.8998347666560003
107.0 3.8457186714510003
107.2 3.784975182663
107.4 3.718904139664
107.6 3.6501211078899995
107.8 3.580921001094
108.0 3.512543017264
108.2 3.4452843661739996
108.4 3.378726584434
108.6 3.312012238488
108.8 3.244282565149
109.0 3.1751069988519998
109.2 3.104775160045
109.4 3.0342367895569997
109.6 2.964766159532
109.8 2.897473806461
110.0 2.832917896837
110.2 2.7709480210970003
110.4 2.7108480652010005
110.6 2.651670216824
110.8 2.592646239618
111.0 2.53345356528
111.2 2.4743071842769995
111.4 2.4158405334519997
111.6 2.358825868767
111.8 2.3038423015439995
112.0 2.251026406181
112.2 2.200003637889
112.4 2.1500593944869997
112.6 2.1004628063509996
112.8 2.050830368682
113.0 2.001332088351
113.2 1.95260358172
113.4 1.9054408389520001
113.6 1.86041020269
113.8 1.8175823364730004
114.0 1.7765373650299998
114.2 1.7365599784769998
114.4 1.6969609128620002
114.6 1.6573241148539997
114.8 1.617634009705
115.0 1.5782224761850001
115.2 1.53959235141
115.4 1.502232616883
115.6 1.466432253891
115.8 1.4322048589319998
116.0 1.399329991045
116.2 1.3674505215939998
116.4 1.336225914471
116.6 1.305432124145
116.8 1.275014885014
117.0 1.2450646606309999
117.2 1.2157462727619999
117.4 1.1872165572900002
117.6 1.1595734639820001
117.8 1.1328177252749998
118.0 1.1068798446669998
118.2 1.081649736943
118.4 1.057027104898
118.6 1.0329462702409997
118.8 1.0093946833279999
119.0 0.986400174965
119.2 0.964001022254
119.4 0.9422287059519999
119.6 0.9210643426709999
119.8 0.9004592120119999
120.0 0.8803386707190001
120.2 0.8606325739740002
120.4 0.84130411277
120.6 0.822357214698
120.8 0.8038356166309999
121.0 0.785799828007
121.2 0.76829616495
121.4 0.7513432524849999
121.6 0.734904468109
121.8 0.7189106939059999
122.0 0.7032710025910001
122.2 0.6879018465900001
122.4 0.6727514783389998
122.6 0.657816335065
122.8 0.6431404615080002
123.0 0.628798290314
123.2 0.614863392265
123.4 0.601385842389
123.6 0.588370027853
123.8 0.575769955872
124.0 0.5635049789520001
124.2 0.5514827039600002
124.4 0.5396314419450001
124.6 0.5279150486859999
124.8 0.516348133278
125.0 0.504984394693
125.2 0.493889658502
125.4 0.48312271868199996
125.6 0.472712198853
125.8 0.4626420247170001
126.0 0.4528685738489999
126.2 0.44332679355399995
126.4 0.43396149176
126.6 0.424740501905
126.8 0.4156569180300001
127.0 0.4067323815759999
127.2 0.3979969254939999
127.4 0.389482066316
127.6 0.38120048917000005
127.8 0.373144763626
128.0 0.365298257228
128.2 0.357632657021
128.4 0.35012906843299996
128.6 0.34277674445600004
128.8 0.335577513217
129.0 0.328538688289
129.2 0.3216664445450001
129.4 0.3149629148509999
129.6 0.3084165406390001
129.8 0.302012476358
130.0 0.29573672271099993
130.2 0.28957852467799994
130.4 0.283538683758
130.6 0.27762808167100006
130.8 0.2718581599049999
131.0 0.266241793603
131.2 0.2607791847840001
131.4 0.255462319448
131.6 0.25027122698400006
131.8 0.245185232914
132.0 0.2401854343010001
132.2 0.23526224770499998
132.4 0.23042049268800002
132.6 0.22567131738600005
132.8 0.221031652556
133.0 0.21651398221100002
133.2 0.21212336916599997
133.4 0.20785462505400004
133.6 0.203694168966
133.8 0.19962371002499996
134.0 0.19562883436200001
134.2 0.19169857869200005
134.4 0.18783155892299996
134.6 0.1840328538360001
134.8 0.18031363815999996
135.0 0.17668039747900005
135.2 0.17313833454599997
135.4 0.16968752459599995
135.6 0.166321800145
135.8 0.16303220206799995
136.0 0.15981052294500003
136.2 0.15665137987200003
136.4 0.15355092375299995
136.6 0.15051125620799996
136.8 0.14753278130099995
137.0 0.14461829794499992
137.2 0.14176734821299997
137.4 0.13898032056299997
137.6 0.13625288565100005
137.8 0.133583066096
138.0 0.130967872953
138.2 0.12840746703900002
138.4 0.12590146000800007
138.6 0.12344946961400001
138.8 0.12105207151600003
139.0 0.11870735723500006
139.2 0.11641213277600007
139.4 0.11416388308400002
139.6 0.11195838644700001
139.8 0.10979402330500003
140.0 0.10767090363699997
140.2 0.10558874335600002
140.4 0.10355126230600002
140.6 0.10155942821899999
140.8 0.099614246183
141.0 0.09771387520099996
141.2 0.09585617315200001
141.4 0.09403658456300004
141.6 0.092251975745
141.8 0.09049868477499999
142.0 0.08877623667399998
142.2 0.08708481207299999
142.4 0.08542672532700005
142.6 0.08380364685800001
142.8 0.08221740792799997
143.0 0.08066789662
143.2 0.07915404692600003
143.4 0.07767179964399999
143.6 0.076219866957
143.8 0.07479519706399998
144.0 0.073395929422
144.2 0.07202155989000003
144.4 0.070672445837
144.6 0.06935060855200004
144.8 0.06805518477499999
145.0 0.066788646943
145.2 0.06554853409700001
145.4 0.06433596555999997
145.6 0.06314773158899996
145.8 0.06198340862900003
146.0 0.06084101807800002
146.2 0.05971979250099997
146.4 0.058620115991000005
146.6 0.05754195890499998
146.8 0.05648471035300001
147.0 0.05544883105899995
147.2 0.05443330312599999
147.4 0.05343819149500003
147.6 0.05246265420699999
147.8 0.051506330659000024
148.0 0.05056867267999997
148.2 0.04964968134299998
148.4 0.04874919215700002
148.6 0.04786645452600001
148.8 0.04700118234399997
149.0 0.04615275464900003
149.2 0.04532010742600004
149.4 0.044503344721999974
149.6 0.04370142896599999
149.8 0.042914792573
150.0 0.042143481530000027
150.2 0.04138667719000001
150.4 0.040645546622
150.6 0.03991955536199999
150.8 0.039207942446
151.0 0.038510609221000004
151.2 0.03782624468599999
151.4 0.037154712384
151.6 0.036495196013000004
151.8 0.03584760392999998
152.0 0.03521180287900001
152.2 0.03458776034799999
152.4 0.03397619944100002
152.6 0.033376716559
152.8 0.032789165375
153.0 0.032213357808
153.2 0.03164868709499998
153.4 0.03109453758199999
153.6 0.030550341149999993
153.8 0.03001621139100001
154.0 0.029491701331000035
154.2 0.02897678457299999
154.4 0.028471217256000013
154.6 0.02797562141600001
154.8 0.027489376271999995
155.0 0.027012556996
155.2 0.026544571875999987
155.4 0.02608535908899998
155.6 0.02563500084399997
155.8 0.025192622550000012
156.0 0.024758816371999993
156.2 0.024332827895000003
156.4 0.023914487343
156.6 0.023503917680000003
156.8 0.02310091745500001
157.0 0.02270536273999999
157.2 0.02231676106000001
157.4 0.02193545683100001
157.6 0.021561320449000013
157.8 0.021194012134999978
158.0 0.020833669635
158.2 0.02048003329699999
158.4 0.02013260241300001
158.6 0.019792076879
158.8 0.019457318931000004
159.0 0.019128548015999995
159.2 0.01880559194099999
159.4 0.01848843016200001
159.6 0.018177093734000015
159.8 0.017871118328000018
160.0 0.01757095346300001
160.2 0.01727642630699998
160.4 0.016987163607000012
160.6 0.016703514195999997
160.8 0.016424720375999992
161.0 0.016150875065999996
161.2 0.015882125668000003
161.4 0.015617789568999991
161.6 0.015358141731000016
161.8 0.015103117702000006
162.0 0.01485263088399999
162.2 0.014606580804999993
162.4 0.014365186878000003
162.6 0.014128182159
162.8 0.01389528076299999
163.0 0.01366664143100001
163.2 0.013442092070999997
163.4 0.01322126754800001
163.6 0.013004445498999987
163.8 0.012791517451000012
164.0 0.012582037492999994
164.2 0.012376400422999997
164.4 0.012174421549000006
164.6 0.011975964994999979
164.8 0.011781036897999983
165.0 0.011589552197999982
165.2 0.01140137060400001
165.4 0.011216576438
165.6 0.011034863274000002
165.8 0.010856331954999993
166.0 0.010681043747999993
166.2 0.010508805419000018
166.4 0.010339466923999993
166.6 0.010173177952000009
166.8 0.010009633073000007
167.0 0.009848953630999996
167.2 0.00969095289400001
167.4 0.009535745627999997
167.6 0.009383207760999998
167.8 0.009233400634
168.0 0.009086219029000003
168.2 0.008941529576999974
168.4 0.008799274844000006
168.6 0.008659481752999998
168.8 0.008522112712000004
169.0 0.008387125393000008
169.2 0.008254394109000005
169.4 0.008123730077
169.6 0.007995481664000012
169.8 0.007869222731999992
170.0 0.007745340857000019
170.2 0.0076235935379999845
170.4 0.007503842986000002
170.6 0.007386040614999997
170.8 0.007270390583000014
171.0 0.007156681122000021
171.2 0.007044727482000004
171.4 0.006934859494000002
171.6 0.006826726354000005
171.8 0.006720259743999991
172.0 0.0066157749839999775
172.2 0.0065130137479999925
172.4 0.006412055304000014
172.6 0.006312732111000001
172.8 0.006215006157999999
173.0 0.006118925078000005
173.2 0.006024600482000002
173.4 0.005931701454999997
173.6 0.005840383262000001
173.8 0.005750516303
174.0 0.005662299858
174.2 0.005575287663999991
174.4 0.005490012315000007
174.6 0.005405986494000001
174.8 0.005323313295000004
175.0 0.005242109063999996
175.2 0.005162199539
175.4 0.0050836297590000105
175.6 0.005006266250999991
175.8 0.0049302843459999995
176.0 0.0048554585359999874
176.2 0.004781909018999996
176.4 0.0047096363549999996
176.6 0.0046383764060000075
176.8 0.004568503596999991
177.0 0.004499639300999987
177.2 0.0044319020550000095
177.4 0.004365254104999992
177.6 0.0042996781980000065
177.8 0.0042352036480000025
178.0 0.004171807956999996
178.2 0.00410938771499999
178.4 0.004048041629999995
178.6 0.003987582246999998
178.8 0.003928229430000006
179.0 0.0038697065880000017
179.2 0.003812172062999997
179.4 0.003755606322000001
179.6 0.0036999559290000024
179.8 0.0036451068490000057
180.0 0.003591215271999997
180.2 0.0035382138189999916
180.4 0.003485968350999996
180.6 0.0034345189669999954
180.8 0.0033840544590000004
181.0 0.003334309658000005
181.2 0.003285411640999997
181.4 0.003237118418999995
181.6 0.0031897618169999934
181.8 0.0031431295740000074
182.0 0.0030972134279999976
182.2 0.0030520407479999964
182.4 0.003007539741000002
182.6 0.0029638513839999993
182.8 0.0029206939520000047
183.0 0.0028782582469999954
183.2 0.0028365510740000085
183.4 0.002795556857999995
183.6 0.0027550923509999975
183.8 0.0027152842800000116
184.0 0.002676134990000008
184.2 0.0026375341039999974
184.4 0.0025996601329999975
184.6 0.002562230614000004
184.8 0.0025255171580000043
185.0 0.002489255381000005
185.2 0.002453574113000009
185.4 0.0024184956529999936
185.6 0.0023839896239999992
185.8 0.0023499626930000126
186.0 0.002316502319000006
186.2 0.002283543264999997
186.4 0.0022510973660000034
186.6 0.002219104451000011
186.8 0.0021876818480000065
187.0 0.0021567235739999996
187.2 0.0021261780810000012
187.4 0.0020961971410000044
187.6 0.0020666355419999994
187.8 0.002037537346999993
188.0 0.0020088209240000008
188.2 0.001980544268000002
188.4 0.001952831823999997
188.6 0.0019254141159999935
188.8 0.001898485205999997
189.0 0.0018719259200000032
189.2 0.0018457937190000037
189.4 0.0018200559279999953
189.6 0.001794648593999999
189.8 0.0017697019590000023
190.0 0.001745090944000004
190.2 0.0017208810570000055
190.4 0.001696994977999999
190.6 0.001673487741000004
190.8 0.0016504058770000006
191.0 0.0016275727289999987
191.2 0.001605163780999999
191.4 0.0015830464080000021
191.6 0.001561224425999996
191.8 0.0015397516850000007
192.0 0.001518641182999993
192.2 0.001497827986999998
192.4 0.0014772949960000022
192.6 0.0014571430179999988
192.8 0.0014372189600000023
193.0 0.0014176037530000008
193.2 0.001398234837
193.4 0.0013792638819999934
193.6 0.0013604725310000063
193.8 0.001342016585000006
194.0 0.0013237998400000004
194.2 0.0013059120039999985
194.4 0.0012882508030000036
194.6 0.0012708563739999958
194.8 0.0012537057519999987
195.0 0.0012367917370000004
195.2 0.0012201523440000042
195.4 0.0012037409300000002
195.6 0.001187595529000004
195.8 0.0011716160769999974
196.0 0.0011559538490000048
196.2 0.0011404965169999994
196.4 0.0011252537989999965
196.6 0.0011102108289999966
196.8 0.0010954354669999908
197.0 0.0010808566970000033
197.2 0.0010664874759999984
197.4 0.0010523151579999988
197.6 0.0010383742269999947
197.8 0.001024619074999994
198.0 0.0010110259160000007
198.2 0.0009976474200000022
198.4 0.0009844946819999973
198.6 0.0009715070770000043
198.8 0.0009587142830000011
199.0 0.0009460835620000017
199.2 0.0009336996329999988
199.4 0.0009214072319999964
199.6 0.0009093319189999959
199.8 0.000897423493000002
200.0 0.000885696131999997


==> data/3d-data/output-2x2/actuators/ac-1000.dat <==
x y u
8.0 8.0 -0.5917445673086067
8.0 24.0 -0.33813414185455837
24.0 8.0 0.2801249536875081
24.0 24.0 -0.011426727500053645


==> data/3d-data/output-2x2/actuators/ac-500.dat <==
x y u
8.0 8.0 -1.7128617860554338
8.0 24.0 -2.114953072733564
24.0 8.0 1.8901812561755773
24.0 24.0 2.6386196951082823


==> data/3d-data/output-2x2/actuators/ac-510.dat <==
x y u
8.0 8.0 -1.8436041236052925
8.0 24.0 -1.3815325695464067
24.0 8.0 2.462725264421853
24.0 24.0 1.2876902354099093


==> data/3d-data/output-2x2/actuators/ac-550.dat <==
x y u
8.0 8.0 2.5005412572223937
8.0 24.0 1.322266606402915
24.0 8.0 -0.6049737058006434
24.0 24.0 -0.9618239048798024


==> data/3d-data/output-2x2/actuators/ac-650.dat <==
x y u
8.0 8.0 1.9693906134214112
8.0 24.0 1.0893146839976628
24.0 8.0 -0.10738670729166998
24.0 24.0 -0.7568349922639918


==> data/3d-data/output-2x2/actuators/ac-850.dat <==
x y u
8.0 8.0 -0.02951425144780866
8.0 24.0 0.2970448281686474
24.0 8.0 -1.1448349096153174
24.0 24.0 -1.2497434208924623


==> data/3d-data/output-2x2/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 15.143928132929
100.4 14.982276312753001
100.6 15.025548041415
100.8 15.154231904216001
101.0 15.284998929731
101.2 15.389436177932001
101.4 15.460515736102
101.6 15.497670195929
101.8 15.502319576536
102.0 15.476464520032001
102.2 15.422036134713
102.4 15.340387292392002
102.6 15.232296853427
102.8 15.098288626498
103.0 14.938871140272
103.2 14.754657515622
103.4 14.547172118879999
103.6 14.32061625655
103.8 14.083276402054
104.0 13.845842346256003
104.2 13.616863184658001
104.4 13.398889769659
104.6 13.188141752606
104.8 12.97705466451
105.0 12.757503227922001
105.2 12.523627963794
105.4 12.273688337500001
105.6 12.010983417238
105.8 11.743482276453001
106.0 11.482510800443
106.2 11.241290373064999
106.4 11.033569400018
106.6 10.87254165641
106.8 10.769803940395999
107.0 10.734286870553
107.2 10.771340292274001
107.4 10.88226450993
107.6 11.064482089883
107.8 11.312226952534001
108.0 11.617266704064
108.2 11.969620378142
108.4 12.358015066598
108.6 12.770293625548
108.8 13.193838615885001
109.0 13.616077485429
109.2 14.025237138014
109.4 14.411196855876
109.6 14.766152528125001
109.8 15.0849692583
110.0 15.364883867548999
110.2 15.604837656007998
110.4 15.804608573438
110.6 15.964050578596
110.8 16.08252128157
111.0 16.158654019082
111.2 16.190401053686998
111.4 16.175250770702
111.6 16.110525403248
111.8 15.993786349729001
112.0 15.82308992976
112.2 15.597371189352
112.4 15.316622940704999
112.6 14.982121230704001
112.8 14.596511616719
113.0 14.163853259584
113.2 13.689592451932
113.4 13.180572715794
113.6 12.644926166789
113.8 12.092023775747
114.0 11.532355332859
114.2 10.977323798211
114.4 10.438964430603
114.6 9.929530809962
114.8 9.461056998897
115.0 9.044801017705
115.2 8.690724670306
115.4 8.406982843758001
115.6 8.199462604296
115.8 8.071458087295001
116.0 8.023509602472
116.2 8.053337174771
116.4 8.156054771343
116.6 8.324464451061
116.8 8.549505411188001
117.0 8.820789829997
117.2 9.127164503592
117.4 9.457287563178
117.6 9.800121881604
117.8 10.145353083528999
118.0 10.483735507666
118.2 10.807289283259
118.4 11.109469802276
118.6 11.38515292656
118.8 11.630574788381
119.0 11.84320400183
119.2 12.021489914734001
119.4 12.164637272008001
119.6 12.272339454225001
119.8 12.34457338847
120.0 12.381407292808
120.2 12.38289088782
120.4 12.348993943096
120.6 12.279622220757
120.8 12.17465199389
121.0 12.034014055032001
121.2 11.857801212430001
121.4 11.646391390021002
121.6 11.400567344229
121.8 11.121675591365001
122.0 10.811718976330999
122.2 10.47349520498
122.4 10.11066298626
122.6 9.727794612996998
122.8 9.330390326549999
123.0 8.924827551246
123.2 8.518232776556
123.4 8.118324908648
123.6 7.733193770036
123.8 7.370979017150999
124.0 7.03956984016
124.2 6.746258903362001
124.4 6.497378251501
124.6 6.297991617671999
124.8 6.151617678777
125.0 6.06002449801
125.2 6.0231245741590005
125.4 6.038969484523
125.6 6.103871633661001
125.8 6.212600322879
126.0 6.358715389858
126.2 6.534971443634
126.4 6.733748054051
126.6 6.9475072428589995
126.8 7.169221841160001
127.0 7.392723867132001
127.2 7.612926523535999
127.4 7.825946621067001
127.6 8.029074434630001
127.8 8.220629821292
128.0 8.399740777988
128.2 8.566064990941001
128.4 8.719509426692
128.6 8.859984367798
128.8 8.987175218259
129.0 9.1004256308
129.2 9.198640028941
129.4 9.280287664515999
129.6 9.343450682815
129.8 9.385908639214
130.0 9.405293044787001
130.2 9.39924375074
130.4 9.365597150129
130.6 9.302569274167999
130.8 9.208947439428
131.0 9.084253221983
131.2 8.928885346127
131.4 8.744241353328999
131.6 8.532792006445
131.8 8.298132573327
132.0 8.044954577990001
132.2 7.7790056515920005
132.4 7.506977391574
132.6 7.236294410384001
132.8 6.974880204472001
133.0 6.730835660995
133.2 6.512071812816
133.4 6.325918684349
133.6 6.178715537665999
133.8 6.075455153268001
134.0 6.01944887877
134.2 6.012130548048001
134.4 6.0529136530239995
134.6 6.139241345783001
134.8 6.266695185276999
135.0 6.4292673806469995
135.2 6.619717738121
135.4 6.829954377634
135.6 7.051514000528
135.8 7.275973801073
136.0 7.495402502912
136.2 7.702687929009
136.4 7.891828298814
136.6 8.058171553093999
136.8 8.19850607425
137.0 8.311129231287
137.2 8.395801750029001
137.4 8.453661320799
137.6 8.487023672581
137.8 8.499185025207
138.0 8.494137925057
138.2 8.476246331382999
138.4 8.449953621662
138.6 8.419422051532
138.8 8.388286814665
139.0 8.359377859322
139.2 8.334561162107
139.4 8.314643585743
139.6 8.299369592265
139.8 8.287489245598
140.0 8.276921780397
140.2 8.264985388921001
140.4 8.248657262212
140.6 8.224879412128
140.8 8.190831510351
141.0 8.144219572344
141.2 8.08348950391
141.4 8.007964058808998
141.6 7.917922366896001
141.8 7.81458793715
142.0 7.700065755927
142.2 7.577127247828
142.4 7.449062765553999
142.6 7.319376848849001
142.8 7.1915845214630005
143.0 7.068948910988
143.2 6.95427122845
143.4 6.849755561628999
143.6 6.756932112089
143.8 6.676609819777999
144.0 6.608969474593
144.2 6.553647018624
144.4 6.509931221253
144.6 6.476935385075
144.8 6.453823601912
145.0 6.440004111857
145.2 6.435324028841
145.4 6.4401633497290005
145.6 6.455502309743
145.8 6.482891526805
146.0 6.5243408031620005
146.2 6.582150991398999
146.4 6.658640649614
146.6 6.755887281444
146.8 6.875440222636
147.0 7.018035687122
147.2 7.183386704522
147.4 7.369985942455999
147.6 7.575048561482999
147.8 7.794476170004001
148.0 8.022958918021
148.2 8.25413497911
148.4 8.480859083455998
148.6 8.695496994721001
148.8 8.890321656674
149.0 9.057895619512
149.2 9.19151498807
149.4 9.28554700973
149.6 9.335840981501999
149.8 9.339956601838
150.0 9.297383457635
150.2 9.209636268009001
150.4 9.080258346293999
150.6 8.914689237535
150.8 8.720069757041
151.0 8.504947825708001
151.2 8.27886245481
151.4 8.051949676012
151.6 7.834457622433
151.8 7.6362618839600005
152.0 7.466401567068999
152.2 7.332653627668
152.4 7.241162156334
152.6 7.196160651305
152.8 7.199776811851001
153.0 7.251955668791
153.2 7.350485291741999
153.4 7.491163695266999
153.6 7.668031047075
153.8 7.8737328438550005
154.0 8.099892451070001
154.2 8.337584179532
154.4 8.577788662798
154.6 8.811810354395
154.8 9.031684539304
155.0 9.230508454726
155.2 9.402682533432
155.4 9.544091333566001
155.6 9.652203227897
155.8 9.726079241015
156.0 9.766335617254
156.2 9.775020395397998
156.4 9.755461353778
156.6 9.712045697028
156.8 9.649947939612002
157.0 9.574857743373
157.2 9.492597709726
157.4 9.408844486425
157.6 9.328743109637
157.8 9.256663747271
158.0 9.195951361349
158.2 9.148781323703002
158.4 9.116140246297
158.6 9.097833479554001
158.8 9.092667611829
159.0 9.098617759815
159.2 9.113105495395999
159.4 9.133251934832998
159.6 9.156157785362002
159.8 9.179099747542
160.0 9.199737147250001
160.2 9.216218010973
160.4 9.227219178528001
160.6 9.231963192407001
160.8 9.230153731889999
161.0 9.221892217854
161.2 9.207536483987
161.4 9.187607450177
161.6 9.162616561942
161.8 9.133001482692002
162.0 9.099004226967
162.2 9.060672132158
162.4 9.017841140588999
162.6 8.970208973906
162.8 8.917434743735999
163.0 8.859298928787
163.2 8.795861932619
163.4 8.727652787155
163.6 8.655845053597002
163.8 8.582356251821
164.0 8.509957291014
164.2 8.442275640759
164.4 8.383693517074999
164.6 8.339214267330998
164.8 8.314212629276
165.0 8.314125142835
165.2 8.344110447343
165.4 8.408700210736999
165.6 8.511418551823
165.8 8.654479944125
166.0 8.838511902821
166.2 9.062317285521999
166.4 9.322780390980999
166.6 9.614821404584001
166.8 9.931422024874001
167.0 10.263843710242
167.2 10.60189598595
167.4 10.934309926544
167.6 11.249266045490998
167.8 11.534968719643
168.0 11.780281960385
168.2 11.975422205855999
168.4 12.112574068634
168.6 12.186463154710001
168.8 12.194803407553998
169.0 12.138596176095
169.2 12.022158069111999
169.4 11.853033748106
169.6 11.641611293442999
169.8 11.400614466086
170.0 11.144400153597001
170.2 10.888188828859
170.4 10.647248651012
170.6 10.436096933698
170.8 10.267754694017999
171.0 10.153125991553999
171.2 10.100518213935
171.4 10.115275137501
171.6 10.199620307718
171.8 10.35259017999
172.0 10.570186765876
172.2 10.845593077623999
172.4 11.169565292499
172.6 11.530862407099
172.8 11.916813326184
173.0 12.313848918494
173.2 12.70815289634
173.4 13.086231020291002
173.6 13.435490714948
173.8 13.744778454532
174.0 14.004845859391
174.2 14.208678446607
174.4 14.351835531596
174.6 14.432521949614
174.8 14.45164931691
175.0 14.412701369118999
175.2 14.321520455778998
175.4 14.185900201626001
175.6 14.015163951643
175.8 13.819596478811999
176.0 13.609845398011
176.2 13.396368047332999
176.4 13.188820523768
176.6 12.995612910554001
176.8 12.823578149724
177.0 12.677765966435999
177.2 12.561420107708
177.4 12.476154809551
177.6 12.422163521382
177.8 12.398601263441
178.0 12.403886477012001
178.2 12.436026171871
178.4 12.492809126093
178.6 12.571968108384
178.8 12.671102230014
179.0 12.787677458614
179.2 12.918885691497
179.4 13.061501398040999
179.6 13.211847743393001
179.8 13.365746517536
180.0 13.518579851505
180.2 13.665388954638999
180.4 13.801062958809002
180.6 13.920536418320001
180.8 14.018994558351
181.0 14.092169507266
181.2 14.136508766519999
181.4 14.149478722717
181.6 14.129710022815999
181.8 14.077224843633
182.0 13.993569026228002
182.2 13.881891316370002
182.4 13.746988288533998
182.6 13.595257185491999
182.8 13.434529515426
183.0 13.273873888555
183.2 13.123258526051
183.4 12.993161822592
183.6 12.894130380309
183.8 12.83628989738
184.0 12.828882183739
184.2 12.879760587574
184.4 12.9950163689
184.6 13.178530371266001
184.8 13.431703133408
185.0 13.753129422904
185.2 14.138471848694
185.4 14.580281828746
185.6 15.068092303050001
185.8 15.588506893916
186.0 16.125561358928003
186.2 16.661235860906
186.4 17.176215154326
186.6 17.650805730672
186.8 18.066086851339
187.0 18.405119572171
187.2 18.65416503351
187.4 18.80385725017
187.6 18.85001761562
187.8 18.794264827028
188.0 18.644103384066
188.2 18.412616799764002
188.4 18.117655473195
188.6 17.780783345355
188.8 17.425840414537
189.0 17.077542948052
189.2 16.759985174428998
189.4 16.495402032827
189.6 16.303012506757998
189.8 16.19823285147
190.0 16.192147785181
190.2 16.291148587415
190.4 16.496931808928
190.6 16.806576829122
190.8 17.212876692929
191.0 17.704747572459002
191.2 18.267728879026002
191.4 18.884630956454
191.6 19.536161561861
191.8 20.201624870281
192.0 20.859702592619
192.2 21.489201987635
192.4 22.069895737385
192.6 22.583339127988005
192.8 23.013652689561003
193.0 23.348287525082
193.2 23.578578990638
193.4 23.700227509193002
193.6 23.713460814708
193.8 23.622971369581002
194.0 23.437652607990998
194.2 23.169979548484
194.4 22.835292227891998
194.6 22.450852767287003
194.8 22.034882401266998
195.0 21.605507613695003
195.2 21.179849982668998
195.4 20.773170437367
195.6 20.398282531038
195.8 20.065238633394998
196.0 19.781301697344
196.2 19.551213372407002
196.4 19.37768077912
196.6 19.261948235333
196.8 19.204366191465
197.0 19.204795247838
197.2 19.262781763558003
197.4 19.37745390666
197.6 19.547213631449
197.8 19.769274098381
198.0 20.039232530991
198.2 20.350734008363
198.4 20.695346452552002
198.6 21.062672846471
198.8 21.440727948259998
199.0 21.81646142643
199.2 22.176421610911998
199.4 22.507415204254
199.6 22.797215883258
199.8 23.035143920783
200.0 23.212595011791


==> data/3d-data/output-2x4/actuators/ac-1000.dat <==
x y u
8.0 4.0 -0.09058286133063036
8.0 12.0 -0.08640493139187386
8.0 20.0 -0.07337013486321495
8.0 28.0 -0.07753177043282186
24.0 4.0 0.09594131710931642
24.0 12.0 0.10043759414564685
24.0 20.0 0.11417726482980305
24.0 28.0 0.10968227211723089


==> data/3d-data/output-2x4/actuators/ac-500.dat <==
x y u
8.0 4.0 -0.8743718321414893
8.0 12.0 -0.9808699826187137
8.0 20.0 -1.3018851039295136
8.0 28.0 -1.1961508339102944
24.0 4.0 1.3501223590567486
24.0 12.0 1.384518213548918
24.0 20.0 1.4767554407370937
24.0 28.0 1.4482529690187202


==> data/3d-data/output-2x4/actuators/ac-510.dat <==
x y u
8.0 4.0 -1.0584433831790099
8.0 12.0 -0.976256542436643
8.0 20.0 -0.7155662707285823
8.0 28.0 -0.8034703099384072
24.0 4.0 1.4261490880098617
24.0 12.0 1.1984428530710778
24.0 20.0 0.5079018007938966
24.0 28.0 0.7358424183682591


==> data/3d-data/output-2x4/actuators/ac-550.dat <==
x y u
8.0 4.0 1.2915934175978037
8.0 12.0 1.1178680058058186
8.0 20.0 0.582491503052005
8.0 28.0 0.7602037541365231
24.0 4.0 -0.6254388699591338
24.0 12.0 -0.6119257550557952
24.0 20.0 -0.5633594894807543
24.0 28.0 -0.5806967760051891


==> data/3d-data/output-2x4/actuators/ac-650.dat <==
x y u
8.0 4.0 0.9798304850476759
8.0 12.0 0.8545472036712987
8.0 20.0 0.4750419997748221
8.0 28.0 0.5991856775298068
24.0 4.0 -0.3517104140174347
24.0 12.0 -0.3491437597006206
24.0 20.0 -0.3433450385915601
24.0 28.0 -0.3462025590736615


==> data/3d-data/output-2x4/actuators/ac-850.dat <==
x y u
8.0 4.0 0.283670615149675
8.0 12.0 0.2889527692438053
8.0 20.0 0.304943819157044
8.0 28.0 0.299674869981324
24.0 4.0 -0.18589097360672863
24.0 12.0 -0.16250620397944177
24.0 20.0 -0.09120904469690819
24.0 28.0 -0.11446754040756411


==> data/3d-data/output-2x4/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 15.083479468360999
100.4 14.672099765974998
100.6 14.352487448677001
100.8 14.061120621927
101.0 13.744544962835999
101.2 13.383788473343
101.4 12.969227695892998
101.6 12.498742526262
101.8 11.983670225411998
102.0 11.443885123260001
102.2 10.898240674299
102.4 10.361000033634
102.6 9.843202903437
102.8 9.353755244294
103.0 8.897582829421001
103.2 8.473885506405999
103.4 8.079016014151001
103.6 7.712363711268
103.8 7.379609938981
104.0 7.090510328126999
104.2 6.8541198275270006
104.4 6.675935607234001
104.6 6.557802648916001
104.8 6.498758644506
105.0 6.495770110255
105.2 6.544555738083
105.4 6.640466738841
105.6 6.779211943705
105.8 6.957110982498001
106.0 7.170935501312999
106.2 7.417483544235
106.4 7.69327848798
106.6 7.9943219428339996
106.8 8.315640471447
107.0 8.650636707448001
107.2 8.990654564701
107.4 9.325164830366
107.6 9.642646995922
107.8 9.931907483327999
108.0 10.183146594834
108.2 10.388680659968
108.4 10.54309579717
108.6 10.643054699400999
108.8 10.686889645905001
109.0 10.674232084713001
109.2 10.605835987327
109.4 10.483587287281999
109.6 10.310588487553
109.8 10.091192728022
110.0 9.830854945266001
110.2 9.535881984739
110.4 9.213024027278
110.6 8.86916574233
110.8 8.510972754507
111.0 8.144720964411999
111.2 7.776186651879
111.4 7.410615205248
111.6 7.052730567767
111.8 6.7066935204160005
112.0 6.376097588657
112.2 6.063922858308
112.4 5.7725619713139995
112.6 5.5038531215269995
112.8 5.259171812225
113.0 5.039526701434999
113.2 4.845693960136
113.4 4.678276319479
113.6 4.537773322374
113.8 4.424610305904
114.0 4.339125269632
114.2 4.281592871438
114.4 4.2522166544490005
114.6 4.2511502479450005
114.8 4.278513287837001
115.0 4.334379721118999
115.2 4.418705208312
115.4 4.531198276106
115.6 4.671125502557
115.8 4.8371026572
116.0 5.026852977513999
116.2 5.237035887335
116.4 5.463175341199
116.6 5.699705089047
116.8 5.940108544727
117.0 6.177238543055001
117.2 6.403625243266
117.4 6.6118858563580005
117.6 6.7951150534249996
117.8 6.94717277318
118.0 7.062987094353001
118.2 7.138721880032
118.4 7.171860777595
118.6 7.161291597537
118.8 7.107251463332
119.0 7.011314520749
119.2 6.876239878271999
119.4 6.705876047607001
119.6 6.504960018982
119.8 6.278901598238001
120.0 6.033553608812001
120.2 5.774957031396001
120.4 5.509099060556999
120.6 5.241685764889
120.8 4.977935944835
121.0 4.722422487244
121.2 4.478956053669
121.4 4.250512233917
121.6 4.039218740909
121.8 3.846374332174
122.0 3.672556186347
122.2 3.51770342536
122.4 3.3812858216900006
122.6 3.262456295766
122.8 3.1602014546980004
123.0 3.0734971233539996
123.2 3.0014335424040004
123.4 2.94333436712
123.6 2.898828807169
123.8 2.8678972065190007
124.0 2.850883502678
124.2 2.848467653447
124.4 2.8615806706519997
124.6 2.8912956109229997
124.8 2.9386706149979998
125.0 3.0045578653139997
125.2 3.089413982664
125.4 3.1931027415770004
125.6 3.3147433843230005
125.8 3.4525579862380003
126.0 3.6038340989910003
126.2 3.7649328572079996
126.4 3.9313740513770004
126.6 4.098022053077999
126.8 4.259298426346
127.0 4.409478068586
127.2 4.542996312085
127.4 4.654737106582
127.6 4.740330430090999
127.8 4.796367984427
128.0 4.820586501037
128.2 4.811960080324999
128.4 4.770714499036
128.6 4.698276810728
128.8 4.597170753461
129.0 4.470820487645001
129.2 4.323336852668001
129.4 4.159309487954999
129.6 3.9835332500200002
129.8 3.8007928700409996
130.0 3.615645331862
130.2 3.432254479281
130.4 3.254230396974
130.6 3.084548372022
130.8 2.925498016003999
131.0 2.7786821596620004
131.2 2.645045397843
131.4 2.524943339827
131.6 2.418242960045
131.8 2.324419426176
132.0 2.2426984640630003
132.2 2.172152618753
132.4 2.111836350619
132.6 2.060880900193
132.8 2.0185859523590004
133.0 1.9844841200580001
133.2 1.9583905438059999
133.4 1.9404255619200002
133.6 1.9309842697400001
133.8 1.93070849404
134.0 1.940423981143
134.2 1.961016806325
134.4 1.9933397430810003
134.6 2.038066573274
134.8 2.095565303864
135.0 2.1657552160069997
135.2 2.248011010677
135.4 2.341093627839
135.6 2.4431148790440003
135.8 2.551547831009
136.0 2.663324977683
136.2 2.774931351952
136.4 2.882587937101
136.6 2.982440402951
136.8 3.0707660079709997
137.0 3.144179489508
137.2 3.1998202135710003
137.4 3.235506606381
137.6 3.249835890169
137.8 3.2422462977519997
138.0 3.2130086571390004
138.2 3.163193143843
138.4 3.094550051576
138.6 3.0094128683320007
138.8 2.910517699584
139.0 2.800868109485
139.2 2.683571969692
139.4 2.561688363209
139.6 2.438112522455
139.8 2.315471236283
140.0 2.1960442383450003
140.2 2.08173504859
140.4 1.9740364268009998
140.6 1.8740446100090002
140.8 1.7824880558460001
141.0 1.6997585765509997
141.2 1.6259640053409998
141.4 1.560987956894
141.6 1.50455208552
141.8 1.456258900825
142.0 1.415679632373
142.2 1.382374018657
142.4 1.355959158076
142.6 1.3361404000119999
142.8 1.322740351227
143.0 1.315701682753
143.2 1.3151080009890002
143.4 1.321142747339
143.6 1.3340708687809997
143.8 1.3541839592
144.0 1.381735756192
144.2 1.416878156099
144.4 1.459587914732
144.6 1.509595585043
144.8 1.566343906363
145.0 1.6289376107209999
145.2 1.6961425692129999
145.4 1.7663984258970002
145.6 1.837855422667
145.8 1.908461284299
146.0 1.976025585306
146.2 2.0383440279079994
146.4 2.093295089626
146.6 2.138959934688
146.8 2.173695010323
147.0 2.19623608605
147.2 2.2057267778889997
147.4 2.2017666321239995
147.6 2.184401621428
147.8 2.1541053382949995
148.0 2.111744025569
148.2 2.058506300639
148.4 1.9958406505010005
148.6 1.925389325542
148.8 1.8489047308020001
149.0 1.768176025148
149.2 1.6849839212129998
149.4 1.601025900855
149.6 1.517885987677
149.8 1.4369907484670001
150.0 1.3595880032850003
150.2 1.286732513939
150.4 1.2192735642410002
150.6 1.157861373815
150.8 1.102945274498
151.0 1.054795903317
151.2 1.0135117867739998
151.4 0.9790586379620001
151.6 0.9512805498100002
151.8 0.929935690237
152.0 0.9147308714969998
152.2 0.9053367382910003
152.4 0.901433045499
152.6 0.902712526388
152.8 0.9089068016159999
153.0 0.9197865165129999
153.2 0.9351627311170001
153.4 0.9548691542950001
153.6 0.9787510535329997
153.8 1.006631490997
154.0 1.038294427576
154.2 1.0734327698300001
154.4 1.111648680958
154.6 1.1524184842359997
154.8 1.195080264044
155.0 1.238842357571
155.2 1.2827819574359998
155.4 1.3258769296860002
155.6 1.3670343879519997
155.8 1.4051241155409997
156.0 1.439032938165
156.2 1.467696398543
156.4 1.490160320493
156.6 1.5056087826940001
156.8 1.5133975069680001
157.0 1.513090570856
157.2 1.5044751336889999
157.4 1.487560855758
157.6 1.462588120128
157.8 1.4300114120820004
158.0 1.39048766332
158.2 1.344852154157
158.4 1.2940831929509997
158.6 1.2392719738949998
158.8 1.181588033983
159.0 1.122242964303
159.2 1.0624440362119998
159.4 1.0033715020849998
159.6 0.9461309751059999
159.8 0.8917308347869999
160.0 0.8410549674879999
160.2 0.794841100439
160.4 0.7536657075950002
160.6 0.7179407434199998
160.8 0.687909555991
161.0 0.663657583404
161.2 0.645119808667
161.4 0.632109037504
161.6 0.6243328842839999
161.8 0.621417914337
162.0 0.6229461710449999
162.2 0.628470776496
162.4 0.6375493731199999
162.6 0.6497533850249999
162.8 0.664695034532
163.0 0.682023513326
163.2 0.7014316471159999
163.4 0.722655727721
163.6 0.745456566491
163.8 0.7696097613729997
164.0 0.794893679136
164.2 0.821063096998
164.4 0.8478379333399999
164.6 0.8748959092099998
164.8 0.901844246751
165.0 0.9282365737779998
165.2 0.9535631035590001
165.4 0.9772636044439998
165.6 0.998735445564
165.8 1.017361325446
166.0 1.03252424189
166.2 1.043639104094
166.4 1.05018396312
166.6 1.051716386497
166.8 1.0479066946170001
167.0 1.038560082035
167.2 1.023625649383
167.4 1.00321828651
167.6 0.977609617805
167.8 0.9472339209160001
168.0 0.912670660688
168.2 0.874626536161
168.4 0.8339193921220001
168.6 0.7914388096830001
168.8 0.7481208486420001
169.0 0.704908831574
169.2 0.6627276035490002
169.4 0.6224405295769999
169.6 0.5848265070610001
169.8 0.5505567310339999
170.0 0.520169751109
170.2 0.4940599262800002
170.4 0.47247883736100005
170.6 0.45552890951300007
170.8 0.4431738280009999
171.0 0.4352521591199999
171.2 0.43149803072299997
171.4 0.4315605153469999
171.6 0.4350319427120001
171.8 0.44147101447500003
172.0 0.45042573576300005
172.2 0.46145918134200004
172.4 0.47416614054400014
172.6 0.488185192816
172.8 0.503209219999
173.0 0.518986772404
173.2 0.535322325289
173.4 0.5520628637689999
173.6 0.569085056641
173.8 0.5862911183999999
174.0 0.6035805251570001
174.2 0.62083535925
174.4 0.637910461149
174.6 0.654615952646
174.8 0.6707131681279999
175.0 0.6859110384529998
175.2 0.6998680488610001
175.4 0.712202866238
175.6 0.7225060289309999
175.8 0.7303597165269999
176.0 0.7353589922680002
176.2 0.737134948847
176.4 0.735379280846
176.6 0.7298656142410003
176.8 0.7204642869429998
177.0 0.7071640064600002
177.2 0.690075437359
177.4 0.6694340472529998
177.6 0.6455971916519999
177.8 0.6190337123059999
178.0 0.590309776018
178.2 0.560065218285
178.4 0.5289864579029999
178.6 0.4977866917389999
178.8 0.46717227510100007
179.0 0.437818307429
179.2 0.4103418644329999
179.4 0.385281561141
179.6 0.363080754374
179.8 0.344071996708
180.0 0.3284742357449999
180.2 0.31638727558000007
180.4 0.30780177578400003
180.6 0.3026015630200001
180.8 0.3005846929919999
181.0 0.301473969574
181.2 0.3049392311550001
181.4 0.31061861494399995
181.6 0.318136812698
181.8 0.32712456040599996
182.0 0.337235892309
182.2 0.348160819067
182.4 0.3596337172959998
182.6 0.371438794549
182.8 0.38340980208299996
183.0 0.3954258219850001
183.2 0.40740302476900003
183.4 0.41928752132800007
183.6 0.431030935095
183.8 0.44259081879499995
184.0 0.453908859518
184.2 0.4649026583200001
184.4 0.4754536322749999
184.6 0.48540693202699997
184.8 0.49456448160700006
185.0 0.502694718554
185.2 0.5095356460049999
185.4 0.5148073276040002
185.6 0.518230719002
185.8 0.5195365866339999
186.0 0.518493153066
186.2 0.5149118747079999
186.4 0.5086711778570001
186.6 0.49972752316900004
186.8 0.488118188119
187.0 0.4739742748120001
187.2 0.4575127828010001
187.4 0.43903728106099993
187.6 0.418925137506
187.8 0.3976111798019999
188.0 0.37558039784999986
188.2 0.35333379122400005
188.4 0.331387845696
188.6 0.310235924919
188.8 0.29033917259999986
189.0 0.272109774583
189.2 0.25589310316400005
189.4 0.24195841258700007
189.6 0.23049279267999997
189.8 0.22159688862599997
190.0 0.215288046364
190.2 0.21150303484900007
190.4 0.210110366269
190.6 0.21091667572499995
190.8 0.213684804539
191.0 0.2181453714139999
191.2 0.22401399034600006
191.4 0.23100367825
191.6 0.23883964257499998
191.8 0.24726835303399997
192.0 0.25606880445900004
192.2 0.2650549166770001
192.4 0.274079443459
192.6 0.28303222941899997
192.8 0.29183284476699994
193.0 0.30043066904000004
193.2 0.308790244694
193.4 0.31688276947199995
193.6 0.3246798826120001
193.8 0.33214161400799996
194.0 0.33920793855500003
194.2 0.345798215348
194.4 0.3518015022160001
194.6 0.357085126159
194.8 0.3614929335249999
195.0 0.3648537898259999
195.2 0.3669885934630001
195.4 0.3677214760779999
195.6 0.3668946819089999
195.8 0.36437414742700003
196.0 0.36006792737999993
196.2 0.353925326689
196.4 0.345958060345
196.6 0.336232075415
196.8 0.3248743855550001
197.0 0.312074976526
197.2 0.2980728065270001
197.4 0.28315715907500005
197.6 0.26765063414200013
197.8 0.251901271786
198.0 0.236265942864
198.2 0.2210976794659999
198.4 0.20673281193399995
198.6 0.19347855891199997
198.8 0.18159871727500004
199.0 0.17130808084100008
199.2 0.16276562254200005
199.4 0.15606915030399998
199.6 0.151257198497
199.8 0.14830692431799997
200.0 0.147144078185


==> data/3d-data/output-2x8/actuators/ac-1000.dat <==
x y u
8.0 2.0 -0.023930944102985276
8.0 6.0 -0.024237693318856952
8.0 10.0 -0.02402353778675108
8.0 14.0 -0.023415881640347906
8.0 18.0 -0.02277278852630976
8.0 22.0 -0.022469448696227832
8.0 26.0 -0.022681160634906303
8.0 30.0 -0.023285533720999695
24.0 2.0 0.023345533616829166
24.0 6.0 0.022348653467619828
24.0 10.0 0.023042500295662648
24.0 14.0 0.02502138833891112
24.0 18.0 0.027127087990048555
24.0 22.0 0.028125371158690307
24.0 26.0 0.027430358347630007
24.0 30.0 0.02545002770813501


==> data/3d-data/output-2x8/actuators/ac-500.dat <==
x y u
8.0 2.0 -0.5180133577926562
8.0 6.0 -0.455557063588788
8.0 10.0 -0.49910261140792406
8.0 14.0 -0.6227399050903628
8.0 18.0 -0.7535288437727993
8.0 22.0 -0.8152508637042735
8.0 26.0 -0.7722454992704832
8.0 30.0 -0.6493425241831421
24.0 2.0 0.7677481899217042
24.0 6.0 0.7321273308029388
24.0 10.0 0.7570727341025071
24.0 14.0 0.8248860328599726
24.0 18.0 0.891892281870917
24.0 22.0 0.921881539084197
24.0 26.0 0.9011046416620686
24.0 30.0 0.8389205273310877


==> data/3d-data/output-2x8/actuators/ac-510.dat <==
x y u
8.0 2.0 -0.5370022540055789
8.0 6.0 -0.5713566544449282
8.0 10.0 -0.5475689282018597
8.0 14.0 -0.4766568518109847
8.0 18.0 -0.39628233432337057
8.0 22.0 -0.3564325389638112
8.0 26.0 -0.38428890111867475
8.0 30.0 -0.4606964137984767
24.0 2.0 0.6929645581149521
24.0 6.0 0.7932648097882946
24.0 10.0 0.7234198531234044
24.0 14.0 0.5241383973747786
24.0 18.0 0.3118725591628825
24.0 22.0 0.2111743722167994
24.0 26.0 0.2813152099448091
24.0 30.0 0.48099655479828995


==> data/3d-data/output-2x8/actuators/ac-550.dat <==
x y u
8.0 2.0 0.6397837662356629
8.0 6.0 0.7229917875808479
8.0 10.0 0.6650356215944202
8.0 14.0 0.4999023395218881
8.0 18.0 0.32417929431461145
8.0 22.0 0.24081032902211313
8.0 26.0 0.29888635033469513
8.0 30.0 0.4641861482291155
24.0 2.0 -0.3162138081560006
24.0 6.0 -0.3225709157307071
24.0 10.0 -0.3182557837559869
24.0 14.0 -0.30347311065178256
24.0 18.0 -0.2837475766677888
24.0 22.0 -0.2729568730483697
24.0 26.0 -0.2805554744852614
24.0 30.0 -0.2997717819947437


==> data/3d-data/output-2x8/actuators/ac-650.dat <==
x y u
8.0 2.0 0.4349370742855624
8.0 6.0 0.4831139949836585
8.0 10.0 0.44954672808292506
8.0 14.0 0.3541922055355708
8.0 18.0 0.25328378790788064
8.0 22.0 0.2056420257116188
8.0 26.0 0.23881286244942485
8.0 30.0 0.33363194480635233
24.0 2.0 -0.1571140313011905
24.0 6.0 -0.15738919485171438
24.0 10.0 -0.15718126530628146
24.0 14.0 -0.15707267791416515
24.0 18.0 -0.1577578163195933
24.0 22.0 -0.1583735415564428
24.0 26.0 -0.1579215274368332
24.0 30.0 -0.1571393351912812


==> data/3d-data/output-2x8/actuators/ac-850.dat <==
x y u
8.0 2.0 0.09956523153928429
8.0 6.0 0.09669477026710657
8.0 10.0 0.09869328423475385
8.0 14.0 0.10440141019284346
8.0 18.0 0.11049045991432177
8.0 22.0 0.11338235727413101
8.0 26.0 0.11136771295340342
8.0 30.0 0.10563828847520829
24.0 2.0 -0.06498194305014607
24.0 6.0 -0.07198375055152373
24.0 10.0 -0.06710501352014167
24.0 14.0 -0.05323949108757178
24.0 18.0 -0.038557917201243776
24.0 22.0 -0.03162450229992682
24.0 26.0 -0.036452415570877666
24.0 30.0 -0.0502495375592049


==> data/3d-data/output-2x8/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 15.023742727949
100.4 14.407677521141999
100.6 13.83833493161
100.8 13.302380769362001
101.0 12.781129504308002
101.2 12.27199904578
101.4 11.766558134492001
101.6 11.258189600784
101.8 10.750974832576
102.0 10.254530731269
102.2 9.774988826594
102.4 9.313648228717
102.6 8.87042715171
102.8 8.444885669676001
103.0 8.035380333484001
103.2 7.640415265008
103.4 7.2615762229600005
103.6 6.905012409235001
103.8 6.580265599412001
104.0 6.2971755176010005
104.2 6.0633172360889995
104.4 5.883517738037
104.6 5.760573281162
104.8 5.695430221340999
105.0 5.6867873444259995
105.2 5.731256338790001
105.4 5.824310307351
105.6 5.961412481561
105.8 6.1386643173660005
106.0 6.352693586209
106.2 6.599999961748
106.4 6.876204195885
106.6 7.175633890336
106.8 7.49118874932
107.0 7.814364373807001
107.2 8.135422785290999
107.4 8.443850705002
107.6 8.729126853846
107.8 8.981633038498
108.0 9.193325437658999
108.2 9.358153817270999
108.4 9.472153037942
108.6 9.533311864288
108.8 9.541250771261
109.0 9.496770150646
109.2 9.401480855394
109.4 9.257569398073
109.6 9.067794445792002
109.8 8.835600274706
110.0 8.565275977675
110.2 8.262102875128
110.4 7.932320800194999
110.6 7.582956542536
110.8 7.221505577609
111.0 6.855516922943
111.2 6.492233141644999
111.4 6.138210144676
111.6 5.799063949694999
111.8 5.4792846746290005
112.0 5.182164997471
112.2 4.909846020969
112.4 4.663434977192001
112.6 4.443209683483
112.8 4.248887927099
113.0 4.079850838795
113.2 3.9353776377129996
113.4 3.81476699249
113.6 3.717404761697
113.8 3.6427604112230005
114.0 3.590396078824
114.2 3.559941085497
114.4 3.5511244237939996
114.6 3.563796202831
114.8 3.597939065199
115.0 3.6536498431829996
115.2 3.7310584475929995
115.4 3.8301901778959997
115.6 3.9507651899420004
115.8 4.091978940117
116.0 4.252257799521999
116.2 4.429081907259
116.4 4.618844383886
116.6 4.816843216815
116.8 5.017373724586999
117.0 5.213924032683
117.2 5.399505861234
117.4 5.56704101333
117.6 5.709772577329999
117.8 5.821674701755001
118.0 5.897826614354
118.2 5.934669399794
118.4 5.930180358304
118.6 5.883919651714999
118.8 5.797010282544
119.0 5.67199466582
119.2 5.5126657285839995
119.4 5.323843041554
119.6 5.1111132344520005
119.8 4.880551553265999
120.0 4.63846743832
120.2 4.391113853004001
120.4 4.1444335886029995
120.6 3.903826787810999
120.8 3.6739662414469993
121.0 3.458653917387
121.2 3.2607304778720003
121.4 3.0820488718420003
121.6 2.9235217487080005
121.8 2.785218781446
122.0 2.666472672582
122.2 2.566066171987
122.4 2.48241080237
122.6 2.4137147626140005
122.8 2.3581699870260002
123.0 2.314105899891
123.2 2.280111976179
123.4 2.255161994943
123.6 2.2386799637949997
123.8 2.2305699230569997
124.0 2.231208889752
124.2 2.2413825871140003
124.4 2.2621868053270004
124.6 2.29486260404
124.8 2.340620700981
125.0 2.400423613607
125.2 2.474786516454
125.4 2.563575595549
125.6 2.6658571863900007
125.8 2.779819360583
126.0 2.9027302049079995
126.2 3.031023845398
126.4 3.1604231170609998
126.6 3.286165933473
126.8 3.4032558436610003
127.0 3.506761613673
127.2 3.592120196553001
127.4 3.655406640334
127.6 3.693561683679
127.8 3.704574050834
128.0 3.68756557579
128.2 3.6428241573110007
128.4 3.571737567113
128.6 3.476691641297
128.8 3.360907565549
129.0 3.228218456484
129.2 3.0828600787800005
129.4 2.929246892287
129.6 2.771739306447
129.8 2.6144538380010003
130.0 2.4610971669320003
130.2 2.3148229110200003
130.4 2.178159092623
130.6 2.0529577867529993
130.8 1.9403834163
131.0 1.840964188751
131.2 1.754649006092
131.4 1.6809174629170003
131.6 1.618875499393
131.8 1.567390501586
132.0 1.525208446925
132.2 1.491075642545
132.4 1.463844649312
132.6 1.442554754272
132.8 1.4265111151049998
133.0 1.415318234585
133.2 1.408899704822
133.4 1.4074868893779997
133.6 1.411580132509
133.8 1.4218699448119998
134.0 1.439160407525
134.2 1.464244464899
134.4 1.497789239806
134.6 1.540203052806
134.8 1.5915349060460002
135.0 1.6513717493830002
135.2 1.7187791095600002
135.4 1.7922895843079996
135.6 1.8699127378339997
135.8 1.949217674676
136.0 2.027440494695
136.2 2.1016286793020003
136.4 2.168800521811
136.6 2.226136694587
136.8 2.2711341832339995
137.0 2.3017508852789996
137.2 2.316524887306
137.4 2.314648599765
137.6 2.295997435961
137.8 2.2610994293899997
138.0 2.2111075352240004
138.2 2.1476724329329997
138.4 2.072871080415
138.6 1.989041191145
138.8 1.898677391774
139.0 1.804295363056
139.2 1.708316618835
139.4 1.612980169183
139.6 1.5202620230529997
139.8 1.4318294459110001
140.0 1.349007943763
140.2 1.272781664659
140.4 1.203787392882
140.6 1.1423623664120002
140.8 1.088565334139
141.0 1.042226630325
141.2 1.0030053610529999
141.4 0.970432302604
141.6 0.9439745487599999
141.8 0.923083844536
142.0 0.907238640274
142.2 0.8959925007490002
142.4 0.889000415326
142.6 0.886037125803
142.8 0.8870058732499999
143.0 0.8919319665510002
143.2 0.900936069768
143.4 0.9142033979
143.6 0.9319354440490001
143.8 0.9542960864100001
144.0 0.9813542245160002
144.2 1.0130314428839997
144.4 1.04905493428
144.6 1.088923331485
144.8 1.131896635064
145.0 1.176996505737
145.2 1.2230310359299998
145.4 1.2686452767809997
145.6 1.3123734393019997
145.8 1.3527154843429998
146.0 1.3882153314660002
146.2 1.4175318466790001
146.4 1.4395102207740003
146.6 1.4532421124479997
146.8 1.4580995077230001
147.0 1.453763722307
147.2 1.440232619049
147.4 1.4178043389930002
147.6 1.387053759421
147.8 1.348795951952
148.0 1.304034542774
148.2 1.2539145716320002
148.4 1.1996761187349998
148.6 1.142591676197
148.8 1.083929230026
149.0 1.0249082686709998
149.2 0.966666991527
149.4 0.9102308520199998
149.6 0.856495206517
149.8 0.8062101502170002
150.0 0.75997624156
150.2 0.7182415772149999
150.4 0.6813043273389998
150.6 0.6493237923260001
150.8 0.622337460189
151.0 0.600273702965
151.2 0.582975910737
151.4 0.5702222838819999
151.6 0.561749354141
151.8 0.5572713182389999
152.0 0.556500046979
152.2 0.5591599873129999
152.4 0.564996221116
152.6 0.5737816099829999
152.8 0.585317950545
153.0 0.599421130312
153.2 0.615921142962
153.4 0.6346365162350001
153.6 0.6553681007659999
153.8 0.6778768254629999
154.0 0.7018691798159997
154.2 0.726992754836
154.4 0.752824970754
154.6 0.7788775465170001
154.8 0.80459993202
155.0 0.829393418962
155.2 0.852630367357
155.4 0.873669735016
155.6 0.8918895460319999
155.8 0.906700419985
156.0 0.917584761648
156.2 0.9240987756750001
156.4 0.925906297077
156.6 0.9227884462509999
156.8 0.9146491638950001
157.0 0.9015263231840001
157.2 0.8835835947080001
157.4 0.8611156281150001
157.6 0.8345281318750001
157.8 0.8043335535520001
158.0 0.771131492483
158.2 0.7355890362649999
158.4 0.698422966095
158.6 0.6603739099619998
158.8 0.6221923408800001
159.0 0.584603699156
159.2 0.5482992474299999
159.4 0.5139126521390001
159.6 0.4819989874870001
159.8 0.45302987707799997
160.0 0.42737735741099997
160.2 0.405310127736
160.4 0.386991322069
160.6 0.37248139915
160.8 0.36174737083499997
161.0 0.35466916064699994
161.2 0.3510547026690001
161.4 0.35065253901399995
161.6 0.35317144000500006
161.8 0.35829223921000003
162.0 0.365683728303
162.2 0.37501668006999994
162.4 0.385973889637
162.6 0.39825845671500004
162.8 0.41159641724499996
163.0 0.425738414348
163.2 0.44046181362400005
163.4 0.45556123587700004
163.6 0.470847990782
163.8 0.4861373855820001
164.0 0.501248916218
164.2 0.515990978571
164.4 0.5301621476080001
164.6 0.5435458262899999
164.8 0.5559056096289998
165.0 0.566990245811
165.2 0.576537966112
165.4 0.584276560215
165.6 0.589943193286
165.8 0.593284505108
166.0 0.594073824878
166.2 0.5921239285130002
166.4 0.5872973137009998
166.6 0.579519533668
166.8 0.5687852983909999
167.0 0.5551672470190001
167.2 0.538821237406
167.4 0.5199823364489999
167.6 0.4989604236779999
167.8 0.4761427940270001
168.0 0.4519679113299999
168.2 0.42692241803700004
168.4 0.40152232032800006
168.6 0.37629212878400004
168.8 0.35175144397
169.0 0.3283923507580001
169.2 0.306664315739
169.4 0.286960320564
169.6 0.2696017477870001
169.8 0.2548310142449999
170.0 0.24280882353699995
170.2 0.23360612780000004
170.4 0.22721532244599998
170.6 0.22354897739799998
170.8 0.22244970281799997
171.0 0.2237066142259999
171.2 0.227063587082
171.4 0.23223561714
171.6 0.23892188734400005
171.8 0.24682040689200008
172.0 0.25564005705900006
172.2 0.26510937798700007
172.4 0.27498637604
172.6 0.28506080983000004
172.8 0.29515791753700005
173.0 0.3051349509579999
173.2 0.31488017330599993
173.4 0.324304946118
173.6 0.33333748615499986
173.8 0.341912896917
174.0 0.34996891694099996
174.2 0.35743548404000003
174.4 0.364228928877
174.6 0.370251639149
174.8 0.3753855707559998
175.0 0.37949899841900003
175.2 0.382444448175
175.4 0.384072623269
175.6 0.384232178216
175.8 0.38278809744
176.0 0.37962210617599995
176.2 0.3746518019779999
176.4 0.3678359370610001
176.6 0.35918043118700005
176.8 0.34875020469900014
177.0 0.33666176234700007
177.2 0.32309375244399996
177.4 0.30827535721599997
177.6 0.29248539372499993
177.8 0.2760408762490001
178.0 0.2592847212140001
178.2 0.242578052531
178.4 0.22627972512800004
178.6 0.210739196136
178.8 0.196279131973
179.0 0.18318507969000009
179.2 0.17169510375000008
179.4 0.161991756132
179.6 0.15419758055399999
179.8 0.14837466570199997
180.0 0.14452062107000002
180.2 0.14257677609099995
180.4 0.14243131283000005
180.6 0.14392987636800003
180.8 0.14688116600200007
181.0 0.15107205563799997
181.2 0.15627421419600002
181.4 0.16225877882500006
181.6 0.16880189040199994
181.8 0.17569590454099998
182.0 0.182756208756
182.2 0.18982268551099996
182.4 0.19676447211699993
182.6 0.2034788389749999
182.8 0.20989092184900007
183.0 0.215946275606
183.2 0.22160909864200012
183.4 0.22685334624499998
183.6 0.23165873350299998
183.8 0.23600301723100003
184.0 0.23985907981700003
184.2 0.24318822554999997
184.4 0.245940446129
184.6 0.24805062725300006
184.8 0.24944474190999996
185.0 0.25003911590000005
185.2 0.249747285669
185.4 0.24848588035700003
185.6 0.2461806220640001
185.8 0.24277450836000003
186.0 0.23823205708800008
186.2 0.232549825285
186.4 0.225754901633
186.6 0.21791187910600004
186.8 0.20912231645
187.0 0.19952378421899997
187.2 0.18928616444200014
187.4 0.17860716777200003
187.6 0.167705557851
187.8 0.15681298556700002
188.0 0.14616384947799999
188.2 0.13598921709999998
188.4 0.12650749241200007
188.6 0.11791180671899998
188.8 0.11036753282300002
189.0 0.10400556843399997
189.2 0.09891631504200002
189.4 0.09514975418299998
189.6 0.09271332110099995
189.8 0.09157511221399997
190.0 0.09166659365800006
190.2 0.09288574230100002
190.4 0.09510640837600001
190.6 0.09818229420900002
190.8 0.10195696252399994
191.0 0.10626702637400003
191.2 0.11095406242399998
191.4 0.11586685627200004
191.6 0.12086845198300002
191.8 0.12583893149799996
192.0 0.13067933460800002
192.2 0.13530830790599996
192.4 0.13966697393200006
192.6 0.143712845205
192.8 0.14741804181399998
193.0 0.15076642601300005
193.2 0.15374833485700012
193.4 0.15635750122399994
193.6 0.15858601961999994
193.8 0.16042178308
194.0 0.16184772144299997
194.2 0.16283782086400003
194.4 0.163360314377
194.6 0.16337518852700003
194.8 0.16284076592400004
195.0 0.161714379437
195.2 0.1599572631620001
195.4 0.15753667868400004
195.6 0.154431353948
195.8 0.15063884560499996
196.0 0.146172219157
196.2 0.14106577323099995
196.4 0.13537763856500004
196.6 0.12918629188300002
196.8 0.12259359474899997
197.0 0.11571646936600002
197.2 0.10868865013400002
197.4 0.101653775275
197.6 0.09475950278200007
197.8 0.08815335829800006
198.0 0.08197686345700002
198.2 0.07635844367699998
198.4 0.07141039003800001
198.6 0.06722497584699999
198.8 0.063868349739
199.0 0.06138167558000003
199.2 0.059778379860999965
199.4 0.05904578231599999
199.6 0.059145161390000006
199.8 0.06001608834900003
200.0 0.06157761351499995


==> data/3d-data/output-40-64x64/actuators/ac-1000.dat <==
x y u
2.0 2.0 0.017125006815548932
2.0 6.0 0.027438946745812348
2.0 10.0 0.020234691413811953
2.0 14.0 -0.00013748416543533058
2.0 18.0 -0.021561303148831805
2.0 22.0 -0.031616158243122194
2.0 26.0 -0.024591136477945398
2.0 30.0 -0.004477957510116739
6.0 2.0 0.07294467693547763
6.0 6.0 0.08282473462134946
6.0 10.0 0.07597313569676684
6.0 14.0 0.05619055806019959
6.0 18.0 0.034784664262075646
6.0 22.0 0.02450651504828271
6.0 26.0 0.03165857601785187
6.0 30.0 0.05183918779679396
10.0 2.0 0.022543065641151327
10.0 6.0 0.017341207164381384
10.0 10.0 0.021005995623160807
10.0 14.0 0.030945545113243093
10.0 18.0 0.040728444920802534
10.0 22.0 0.04506868286339816
10.0 26.0 0.04203423194029764
10.0 30.0 0.03295621554287832
14.0 2.0 -0.0420216749861502
14.0 6.0 -0.0462187222483322
14.0 10.0 -0.04334018415149343
14.0 14.0 -0.0346926632060372
14.0 18.0 -0.02484257549948737
14.0 22.0 -0.019937129759360427
14.0 26.0 -0.023344997475867307
14.0 30.0 -0.03270052316950242
18.0 2.0 -0.011753110715165627
18.0 6.0 -0.0044316463989504725
18.0 10.0 -0.00958277316465632
18.0 14.0 -0.023595082820858874
18.0 18.0 -0.037470732365633336
18.0 22.0 -0.04367309249653417
18.0 26.0 -0.03934945334058239
18.0 30.0 -0.026456347586513912
22.0 2.0 0.022005452966439073
22.0 6.0 0.020389321055956453
22.0 10.0 0.02155079806910984
22.0 14.0 0.024382637760158456
22.0 18.0 0.026675695802595042
22.0 22.0 0.0275068514284278
22.0 26.0 0.026923666091274983
22.0 30.0 0.024876089922956035
26.0 2.0 -0.03044175599230174
26.0 6.0 -0.043763807442332894
26.0 10.0 -0.03445492835049093
26.0 14.0 -0.008227632895492616
26.0 18.0 0.019208600150558468
26.0 22.0 0.032040059105918464
26.0 26.0 0.023088078223121977
26.0 30.0 -0.002648246810536401
30.0 2.0 -0.05060017694058331
30.0 6.0 -0.05393152958908226
30.0 10.0 -0.05163068361978229
30.0 14.0 -0.04482793452953174
30.0 18.0 -0.03721567046194202
30.0 22.0 -0.03346852132087204
30.0 26.0 -0.036074346385648604
30.0 30.0 -0.04329222598569899


==> data/3d-data/output-40-64x64/actuators/ac-500.dat <==
x y u
2.0 2.0 -0.31515384978946964
2.0 6.0 -0.5186174270982283
2.0 10.0 -0.3769523463291411
2.0 14.0 0.030422197079751037
2.0 18.0 0.46846406190949935
2.0 22.0 0.677392384726808
2.0 26.0 0.5318526114933027
2.0 30.0 0.11918087007577376
6.0 2.0 -0.40492593554303025
6.0 6.0 -0.48047947352267806
6.0 10.0 -0.4281837718296065
6.0 14.0 -0.26431722347131736
6.0 18.0 -0.06427515436491239
6.0 22.0 0.04045213799319674
6.0 26.0 -0.03246933183933548
6.0 30.0 -0.22545538987358557
10.0 2.0 -0.1579470425611758
10.0 6.0 -0.10505979598128004
10.0 10.0 -0.1408257485619112
10.0 14.0 -0.2549335354013538
10.0 18.0 -0.39639532931953125
10.0 22.0 -0.4712430317322043
10.0 26.0 -0.41800830888987583
10.0 30.0 -0.2820810617835987
14.0 2.0 0.22153768752287567
14.0 6.0 0.35484716254125426
14.0 10.0 0.26340142115991416
14.0 14.0 -0.01872719388704843
14.0 18.0 -0.3548158094654529
14.0 22.0 -0.5279925531062868
14.0 26.0 -0.40616315876643494
14.0 30.0 -0.08429629132577772
18.0 2.0 0.43659484824602246
18.0 6.0 0.6203086127102078
18.0 10.0 0.4922569765055184
18.0 14.0 0.12753185988901788
18.0 18.0 -0.2592645960643658
18.0 22.0 -0.4416325961287499
18.0 26.0 -0.31463928048810014
18.0 30.0 0.04888663123178423
22.0 2.0 0.29341988434120037
22.0 6.0 0.41910241916670954
22.0 10.0 0.3301599393782009
22.0 14.0 0.09720177833743002
22.0 18.0 -0.11964989436181364
22.0 22.0 -0.21179313048312456
22.0 26.0 -0.14875166433663112
22.0 30.0 0.05071614032535396
26.0 2.0 0.04441309978042089
26.0 6.0 -9.450412632002175e-06
26.0 10.0 0.03069384833281602
26.0 14.0 0.1128072858038319
26.0 18.0 0.19107141089158156
26.0 22.0 0.22492500561666168
26.0 26.0 0.20078923181303632
26.0 30.0 0.1291729920472122
30.0 2.0 -0.09617919692720373
30.0 6.0 -0.2831352165740623
30.0 10.0 -0.15194786261222343
30.0 14.0 0.19603652341597577
30.0 18.0 0.5274767833558099
30.0 22.0 0.6715981466552918
30.0 26.0 0.5714520332806963
30.0 30.0 0.26611269238126756


==> data/3d-data/output-40-64x64/actuators/ac-510.dat <==
x y u
2.0 2.0 -0.10422013817338821
2.0 6.0 -0.22295026127989315
2.0 10.0 -0.13967795091282045
2.0 14.0 0.08126700744687133
2.0 18.0 0.2916184410545763
2.0 22.0 0.38305217916030193
2.0 26.0 0.3195119303690567
2.0 30.0 0.12579491215324112
6.0 2.0 -0.20206479336838473
6.0 6.0 -0.29641056986604447
6.0 10.0 -0.23105228597738808
6.0 14.0 -0.034936891260929734
6.0 18.0 0.1887089138963069
6.0 22.0 0.2998657224041618
6.0 26.0 0.22219830752360142
6.0 30.0 0.009437230165967023
10.0 2.0 -0.17787489585413402
10.0 6.0 -0.18925135620592048
10.0 10.0 -0.1813837830586909
10.0 14.0 -0.1520037630083454
10.0 18.0 -0.10816682852806343
10.0 22.0 -0.08238824614237099
10.0 26.0 -0.10024322989690816
10.0 30.0 -0.1439752091448711
14.0 2.0 -0.007809703584139228
14.0 6.0 0.03449158196646304
14.0 10.0 0.005928297152694618
14.0 14.0 -0.08756264250582246
14.0 18.0 -0.2076030852330623
14.0 22.0 -0.272655992437018
14.0 26.0 -0.22642697726979236
14.0 30.0 -0.11031034763053432
18.0 2.0 0.17355736288108695
18.0 6.0 0.25134093410157055
18.0 10.0 0.19803739914974094
18.0 14.0 0.03280407470545207
18.0 18.0 -0.16513684307124782
18.0 22.0 -0.26740400243567525
18.0 26.0 -0.19535460616676742
18.0 30.0 -0.005683379967697908
22.0 2.0 0.2390030470671244
22.0 6.0 0.33962115061170284
22.0 10.0 0.269212976620945
22.0 14.0 0.07445254514758115
22.0 18.0 -0.12288075100685228
22.0 22.0 -0.21249952875496259
22.0 26.0 -0.15029425990920606
22.0 30.0 0.03361734547041563
26.0 2.0 0.11168700796279488
26.0 6.0 0.1609585638868793
26.0 10.0 0.12570035503232993
26.0 14.0 0.039102122700011274
26.0 18.0 -0.032751282445982556
26.0 22.0 -0.06005013749692577
26.0 26.0 -0.04181969846565491
26.0 30.0 0.02287562448600656
30.0 2.0 -0.02767165590664008
30.0 6.0 -0.08258207858065116
30.0 10.0 -0.04419111340510014
30.0 14.0 0.0545918356761525
30.0 18.0 0.14366894898669674
30.0 22.0 0.18063621774680427
30.0 26.0 0.1546741558486267
30.0 30.0 0.07372756513017943


==> data/3d-data/output-40-64x64/actuators/ac-550.dat <==
x y u
2.0 2.0 0.18232113785343917
2.0 6.0 0.2653142208153486
2.0 10.0 0.20717811758292337
2.0 14.0 0.05317452721049549
2.0 18.0 -0.09292621904358295
2.0 22.0 -0.15595849464341455
2.0 26.0 -0.11214739975152527
2.0 30.0 0.02218843479708279
6.0 2.0 0.10771108735633703
6.0 6.0 0.18057722830762468
6.0 10.0 0.12887525211205225
6.0 14.0 0.0013227635937291399
6.0 18.0 -0.104018737962218
6.0 22.0 -0.14363283787523234
6.0 26.0 -0.11667684165741637
6.0 30.0 -0.022409531747417086
10.0 2.0 0.041577623854664035
10.0 6.0 0.035951452631161174
10.0 10.0 0.04037518526566303
10.0 14.0 0.03599104814494526
10.0 18.0 0.007883378374302889
10.0 22.0 -0.012396895592763026
10.0 26.0 0.0018248287908450133
10.0 30.0 0.031870030638402505
14.0 2.0 -0.01194581819563463
14.0 6.0 -0.09120602601919503
14.0 10.0 -0.03543733123303158
14.0 14.0 0.10504473915030868
14.0 18.0 0.22600595277237556
14.0 22.0 0.2739540063920732
14.0 26.0 0.24067293387297795
14.0 30.0 0.131630015609113
18.0 2.0 -0.13691594482335853
18.0 6.0 -0.20230639378133702
18.0 10.0 -0.1576547308228544
18.0 14.0 -0.012432710965865412
18.0 18.0 0.17038412550832777
18.0 22.0 0.2671898498380463
18.0 26.0 0.19897659895864678
18.0 30.0 0.02251036359371981
22.0 2.0 -0.15687343008238516
22.0 6.0 -0.1735300934509905
22.0 10.0 -0.16235078618596666
22.0 14.0 -0.12042938926071381
22.0 18.0 -0.05841519188852087
22.0 22.0 -0.022380060130533227
22.0 26.0 -0.047770763411993475
22.0 30.0 -0.10910757108260244
26.0 2.0 -0.07689219333078415
26.0 6.0 -0.08693417205571821
26.0 10.0 -0.07931130109158119
26.0 14.0 -0.06751627779455496
26.0 18.0 -0.07281300493846625
26.0 22.0 -0.0828203218949427
26.0 26.0 -0.07517981942153834
26.0 30.0 -0.06708636876321011
30.0 2.0 0.06768795189082334
30.0 6.0 0.0888224230221202
30.0 10.0 0.07504303125916602
30.0 14.0 0.021598420009971725
30.0 18.0 -0.059696256516053633
30.0 22.0 -0.10774207015135134
30.0 26.0 -0.07335033119690022
30.0 30.0 0.007080202844442423


==> data/3d-data/output-40-64x64/actuators/ac-650.dat <==
x y u
2.0 2.0 0.08275380298472913
2.0 6.0 0.14048523876381705
2.0 10.0 0.09977293326547094
2.0 14.0 -0.0024891672351099008
2.0 18.0 -0.089017818961694
2.0 22.0 -0.12219858874454206
2.0 26.0 -0.09938949505906305
2.0 30.0 -0.02177642433417578
6.0 2.0 0.06042655998935809
6.0 6.0 0.07699328422258564
6.0 10.0 0.06564624338136459
6.0 14.0 0.031613830855972504
6.0 18.0 -0.005597119112503428
6.0 22.0 -0.023040352668565044
6.0 26.0 -0.010876769016457111
6.0 30.0 0.02401787585012866
10.0 2.0 0.022347346961017225
10.0 6.0 -0.034106428590046284
10.0 10.0 0.006016927037440962
10.0 14.0 0.10145369170424987
10.0 18.0 0.17446889120605658
10.0 22.0 0.19959690375405126
10.0 26.0 0.18258712775579322
10.0 30.0 0.11846383011045486
14.0 2.0 -0.10753415903468101
14.0 6.0 -0.15040038913971787
14.0 10.0 -0.12077012951538099
14.0 14.0 -0.03490708274385774
14.0 18.0 0.05722444465234779
14.0 22.0 0.10090376436692308
14.0 26.0 0.07045611728795345
14.0 30.0 -0.016089032164643045
18.0 2.0 -0.10854305158819666
18.0 6.0 -0.10668206606210845
18.0 10.0 -0.10853116118268599
18.0 14.0 -0.10238205437262286
18.0 18.0 -0.0767721338471162
18.0 22.0 -0.057662517507256365
18.0 26.0 -0.07144484414088709
18.0 30.0 -0.09870134808143227
22.0 2.0 -0.06297162531522045
22.0 6.0 -0.07362004746463449
22.0 10.0 -0.06641155451079819
22.0 14.0 -0.04102997943502146
22.0 18.0 -0.006060502946932238
22.0 22.0 0.013347366676836073
22.0 26.0 -0.0005133956228632781
22.0 30.0 -0.03470120554181457
26.0 2.0 0.008364925585447505
26.0 6.0 0.0027345387114332004
26.0 10.0 0.007008826872230685
26.0 14.0 0.010630717289613862
26.0 18.0 -0.0013423426124966253
26.0 22.0 -0.013399020461993701
26.0 26.0 -0.004643608275617518
26.0 30.0 0.00948259982508194
30.0 2.0 0.10617551448812695
30.0 6.0 0.14424001704225037
30.0 10.0 0.11790045752250408
30.0 14.0 0.03928267252150783
30.0 18.0 -0.05152036738877383
30.0 22.0 -0.09746039008837504
30.0 26.0 -0.06511973685456421
30.0 30.0 0.02153986367651889


==> data/3d-data/output-40-64x64/actuators/ac-850.dat <==
x y u
2.0 2.0 0.012948302827800599
2.0 6.0 -0.0019131319582052393
2.0 10.0 0.008441909648680197
2.0 14.0 0.0382855345543153
2.0 18.0 0.07059227740854704
2.0 22.0 0.08610650815318155
2.0 26.0 0.07528043724708632
2.0 30.0 0.044786539030603145
6.0 2.0 -0.06638221920253896
6.0 6.0 -0.07480010711350732
6.0 10.0 -0.06891162151178382
6.0 14.0 -0.05390759793562784
6.0 18.0 -0.04086597849591718
6.0 22.0 -0.035695129956273317
6.0 26.0 -0.039163836370796706
6.0 30.0 -0.05092324302202551
10.0 2.0 -0.028526794245041877
10.0 6.0 -0.026452522495890217
10.0 10.0 -0.027838013589329826
10.0 14.0 -0.033619276353020214
10.0 18.0 -0.04270342898548309
10.0 22.0 -0.04802582795607331
10.0 26.0 -0.04423065452775943
10.0 30.0 -0.035194813039382156
14.0 2.0 -0.009420155171968808
14.0 6.0 -0.0213957290700789
14.0 10.0 -0.013091784557269403
14.0 14.0 0.01268990261986094
14.0 18.0 0.043774918352614225
14.0 22.0 0.0598602738031048
14.0 26.0 0.04853046241599328
14.0 30.0 0.018634039113252725
18.0 2.0 -0.037790779046420114
18.0 6.0 -0.0490167831364056
18.0 10.0 -0.04124525771303199
18.0 14.0 -0.01702113768070727
18.0 18.0 0.01224061581667123
18.0 22.0 0.027388883707862466
18.0 26.0 0.016738779134017223
18.0 30.0 -0.011405723908853528
22.0 2.0 -0.003341454530489847
22.0 6.0 0.005501592861193711
22.0 10.0 -0.0006151884106028391
22.0 14.0 -0.01999225866077638
22.0 18.0 -0.044040381713384015
22.0 22.0 -0.05674839414647234
22.0 26.0 -0.04778090477000109
22.0 30.0 -0.024536712217341737
26.0 2.0 0.054557745420681814
26.0 6.0 0.07778229299053736
26.0 10.0 0.06158619617340241
26.0 14.0 0.014851840293148243
26.0 18.0 -0.03600788488989514
26.0 22.0 -0.060570707977234226
26.0 26.0 -0.04342982138606388
26.0 30.0 0.004647919603282324
30.0 2.0 0.07767627450102983
30.0 6.0 0.08948708976070263
30.0 10.0 0.08124730056050926
30.0 14.0 0.05903181451719661
30.0 18.0 0.03753231770690028
30.0 22.0 0.02808514020726359
30.0 26.0 0.03455705457782636
30.0 30.0 0.05440308609898872


==> data/3d-data/output-40-64x64/results.dat <==
0.0 0.0
0.2 0.10570332805900003
0.4 0.10554224212400001
0.6 0.10529150206999997
0.8 0.10495243040700002
1.0 0.10452856021199995
1.2 0.10402311738899996
1.4 0.10344023309299996
1.6 0.10278342547700003
1.8 0.10205659520199999
2.0 0.10126280792100002
2.2 0.10040571700899997
2.4 0.099488577996
2.6 0.09851497332699999
2.8 0.09748862758299999
3.0 0.09641283284600001
3.2 0.09529095739400001
3.4 0.09412733344899996
3.6 0.09292457886300004
3.8 0.091686884664
4.0 0.09041769674399996
4.2 0.08912090258900002
4.4 0.087799087469
4.6 0.08645709209300004
4.8 0.08509642600900005
5.0 0.08372312314199995
5.2 0.08233873117700002
5.4 0.08094730032299996
5.6 0.07955271286900002
5.8 0.07815688164500001
6.0 0.07676465422300006
6.2 0.07537773048799998
6.4 0.07399999480099999
6.6 0.07263477484600009
6.8 0.07128383253800002
7.0 0.06995100539299999
7.2 0.06863847348200003
7.4 0.06734978692399998
7.6 0.06608660994200002
7.8 0.064851935411
8.0 0.06364833619999999
8.2 0.06247714787199999
8.4 0.06134088688499999
8.6 0.06024085379099997
8.8 0.05917998969799998
9.0 0.05816080212900002
9.2 0.057185575602000015
9.4 0.05625563077300001
9.6 0.055372853168
9.8 0.05453818513599997
10.0 0.05375149215199999
10.2 0.05301426907800001
10.4 0.052327006804
10.6 0.051690579046
10.8 0.051105742334000004
11.0 0.05057408098099998
11.2 0.050095816512000055
11.4 0.04967300525700003
11.6 0.04930539434199997
11.8 0.048994857590000024
12.0 0.048741297132000004
12.2 0.048544971305000004
12.4 0.048406278289
12.6 0.048325672148000015
12.8 0.04830245575599997
13.0 0.04833641033399998
13.2 0.04842744746000001
13.4 0.04857513841400002
13.6 0.048778619559999986
13.8 0.04903743090000001
14.0 0.049350648657000035
14.2 0.04971796831299999
14.4 0.05013804364600001
14.6 0.05061017381499997
14.8 0.05113327807300002
15.0 0.05170719485199998
15.2 0.05233014409200002
15.4 0.05300176496999999
15.6 0.05372068377899998
15.8 0.054486001236
16.0 0.055296841740000005
16.2 0.05615211671800002
16.4 0.057050769395000006
16.6 0.057991639318000054
16.8 0.058974729140999986
17.0 0.059997238874000006
17.2 0.06105897080600001
17.4 0.06215906120699995
17.6 0.06329643656399997
17.8 0.06446971558299999
18.0 0.06567801014199998
18.2 0.06692002347499999
18.4 0.06819505747800003
18.6 0.069500938446
18.8 0.07083779907000001
19.0 0.07220377146400009
19.2 0.073597614308
19.4 0.075019303092
19.6 0.07646667805900001
19.8 0.07793934454099993
20.0 0.07943593251699997
20.2 0.08095516492600002
20.4 0.082496846018
20.6 0.084058860492
20.8 0.08564094012999998
21.0 0.08724154709600004
21.2 0.08885928588200001
21.4 0.09049418859300001
21.6 0.09214452293099998
21.8 0.09381012585200005
22.0 0.09548939297599995
22.2 0.097182359858
22.4 0.09888699072500003
22.6 0.10060360490799994
22.8 0.10233125637200004
23.0 0.104069088947
23.2 0.10581660629499992
23.4 0.10757321237900005
23.6 0.109337990852
23.8 0.11111094827100004
24.0 0.11289112318499997
24.2 0.114677826058
24.4 0.116471218666
24.6 0.11827072523700002
24.8 0.120075620064
25.0 0.121886141537
25.2 0.12370141060399997
25.4 0.12552212789399997
25.6 0.12734723388899996
25.8 0.129176967558
26.0 0.13101051078299997
26.2 0.13284996929099996
26.4 0.134693143401
26.6 0.13654102303100007
26.8 0.13839373490099996
27.0 0.140251537498
27.2 0.142114331982
27.4 0.143982866627
27.6 0.14585629947900008
27.8 0.14773626130599998
28.0 0.14962262052800002
28.2 0.15151552430600007
28.4 0.15341570109000002
28.6 0.15532328132199996
28.8 0.15723891212600005
29.0 0.15916331048699994
29.2 0.16109676129100003
29.4 0.16303986255800001
29.6 0.16499242490699995
29.8 0.166956754487
30.0 0.16893237751599996
30.2 0.170919786257
30.4 0.17292059159900003
30.6 0.1749345395270001
30.8 0.17696265802699998
31.0 0.17900549798599996
31.2 0.181064666976
31.4 0.18313990447700004
31.6 0.18523309120099998
31.8 0.18734383292700002
32.0 0.189473813396
32.2 0.19162315050899992
32.4 0.19379304805300004
32.6 0.195983679322
32.8 0.19819758232699994
33.0 0.20043329990699996
33.2 0.202693539385
33.4 0.20497835209000007
33.6 0.20728904863499995
33.8 0.20962549565799998
34.0 0.21198961923499993
34.2 0.21438205234400004
34.4 0.21680376418699998
34.6 0.219254586104
34.8 0.22173687493800007
35.0 0.22425063231999998
35.2 0.22679641695799996
35.4 0.22937522969299995
35.6 0.231988300406
35.8 0.234636695751
36.0 0.23732035357800008
36.2 0.24004098723300005
36.4 0.24279858709399993
36.6 0.24559469550799995
36.8 0.24842917109200002
37.0 0.251303375133
37.2 0.2542183995199998
37.4 0.257175162162
37.6 0.260172962837
37.8 0.263214117845
38.0 0.2662980612710001
38.2 0.26942708882300004
38.4 0.272601210006
38.6 0.27581972729400006
38.8 0.27908565094399995
39.0 0.282398267529
39.2 0.28575862331000007
39.4 0.289166483267
39.6 0.29262524424899994
39.8 0.29613270077
40.0 0.29969039965200006
40.2 0.303298514329
40.4 0.30695968929600004
40.6 0.310672329817
40.8 0.314437918215
41.0 0.3182570315630001
41.2 0.322130931696
41.4 0.326058419455
41.6 0.3300426980440001
41.8 0.3340816335720001
42.0 0.338177779387
42.2 0.342332236419
42.4 0.346542327417
42.6 0.350811803464
42.8 0.355140840649
43.0 0.35952877030999986
43.2 0.3639769935289999
43.4 0.368486034747
43.6 0.373056283036
43.8 0.37768913752500005
44.0 0.38238374939700015
44.2 0.38714175088
44.4 0.391963967875
44.6 0.3968511819510001
44.8 0.40180260641200005
45.0 0.40681875588000005
45.2 0.41190314648299997
45.4 0.41705339354499993
45.6 0.4222722160109999
45.8 0.42755866034400014
46.0 0.432914036799
46.2 0.4383388528910001
46.4 0.443833861316
46.6 0.449400717598
46.8 0.455039614404
47.0 0.4607493374279999
47.2 0.46653313327799995
47.4 0.47239046762400005
47.6 0.47832366822000005
47.8 0.48433109804800006
48.0 0.4904146127049999
48.2 0.496575346789
48.4 0.502813916239
48.6 0.5091309241609999
48.8 0.5155279330410001
49.0 0.52200513942
49.2 0.5285623668320001
49.4 0.535202553829
49.6 0.5419249510050002
49.8 0.548732203971
50.0 0.5556243257060001
50.2 0.56259988353
50.4 0.5696655944569999
50.6 0.5768155433039999
50.8 0.5840568185619999
51.0 0.591385464859
51.2 0.5988067178209999
51.4 0.6063190423539999
51.6 0.6139242049790001
51.8 0.6216224867000001
52.0 0.6294168038969998
52.2 0.63730759619
52.4 0.6452949608809999
52.6 0.653380532071
52.8 0.6615671525140001
53.0 0.6698543255089999
53.2 0.6782433333649999
53.4 0.6867356027009999
53.6 0.6953318970639999
53.8 0.704034518091
54.0 0.7128464006739998
54.2 0.721765763446
54.4 0.730795692651
54.6 0.7399365879120001
54.8 0.7491899789980001
55.0 0.7585594202920001
55.2 0.7680436224279998
55.4 0.777644802792
55.6 0.7873652795490002
55.8 0.797206826316
56.0 0.8071693439300001
56.2 0.8172561794430002
56.4 0.8274685116459999
56.6 0.837807260791
56.8 0.8482740843309999
57.0 0.858870960597
57.2 0.869600778686
57.4 0.88046255317
57.6 0.891461021255
57.8 0.9025972692780002
58.0 0.9138711805920001
58.2 0.9252861194440001
58.4 0.9368436263109999
58.6 0.948545738669
58.8 0.9603939799819998
59.0 0.9723909929479998
59.2 0.9845400762140001
59.4 0.9968388048460002
59.6 1.009294004515
59.8 1.021905270645
60.0 1.034674101644
60.2 1.0476036302510001
60.4 1.060696170313
60.6 1.073953085237
60.8 1.08737857181
61.0 1.100972266375
61.2 1.1147370304370001
61.4 1.12867655093
61.6 1.142791408528
61.8 1.1570869186750001
62.0 1.171559902579
62.2 1.1862181627740003
62.4 1.2010608370659999
62.6 1.216091698698
62.8 1.231312346124
63.0 1.2467278932130001
63.2 1.262337517878
63.4 1.2781457332909998
63.6 1.294155682706
63.8 1.310367246637
64.0 1.3267870623
64.2 1.3434131980469999
64.4 1.360251426976
64.6 1.377305821733
64.8 1.3945743263480002
65.0 1.412064480718
65.2 1.42977680124
65.4 1.4477154698510002
65.6 1.46588214925
65.8 1.484280141667
66.0 1.50291314422
66.2 1.521782746655
66.4 1.540895346237
66.6 1.560251034578
66.8 1.5798524294829999
67.0 1.599705268183
67.2 1.619811489715
67.4 1.640175465213
67.6 1.6607976159350004
67.8 1.6816836627829999
68.0 1.7028379811259997
68.2 1.7242626412159998
68.4 1.7459603496379998
68.6 1.767937651749
68.8 1.790194172567
69.0 1.812734439784
69.2 1.8355650868260003
69.4 1.8586873162589996
69.6 1.8821049901860003
69.8 1.905822929049
70.0 1.9298458545490005
70.2 1.954174978298
70.4 1.9788166804369998
70.6 2.003772432992
70.8 2.029046943579
71.0 2.0546511440920003
71.2 2.0805778309950003
71.4 2.106836900489
71.6 2.1334356017210006
71.8 2.1603740550749997
72.0 2.187658532227
72.2 2.215291609104
72.4 2.2432799305219997
72.6 2.2716289183700002
72.8 2.300338622129
73.0 2.329419807254
73.2 2.3588713954
73.4 2.388703153634
73.6 2.418918314204
73.8 2.449519432644
74.0 2.480513456686
74.2 2.511906750985
74.4 2.543703022835
74.6 2.575908584032
74.8 2.608528046408
75.0 2.6415670850749997
75.2 2.6750305102059997
75.4 2.708923308836
75.6 2.743252615388
75.8 2.778023936293
76.0 2.81324204413
76.2 2.848911756744
76.4 2.8850436055360005
76.6 2.9216381702070002
76.8 2.958703300171
77.0 2.9962494827590005
77.2 3.0342739646470003
77.4 3.07279418117
77.6 3.111807756114
77.8 3.151322597375
78.0 3.191348452111
78.2 3.231891531126
78.4 3.272956750794
78.6 3.314548960529
78.8 3.3566807847350004
79.0 3.399356259722
79.2 3.442578686244
79.4 3.486363628753
79.6 3.5307103831559994
79.8 3.575632311904
80.0 3.621133689659
80.2 3.6672237836319996
80.4 3.7139059821830003
80.6 3.7611959338449994
80.8 3.8090953381899997
81.0 3.8576141937640003
81.2 3.906760598463
81.4 3.9565460279640003
81.6 4.006971536830999
81.8 4.058050292149
82.0 4.1097906663509995
82.2 4.162199758139999
82.4 4.215294430406
82.6 4.269071303064
82.8 4.323544823913
83.0 4.3787270773
83.2 4.434623877672999
83.4 4.491244702868
83.6 4.548600924143
83.8 4.606699981823
84.0 4.665554320096001
84.2 4.725171182493
84.4 4.7855645081819995
84.6 4.846738883603
84.8 4.908711136013
85.0 4.971490323348
85.2 5.035082272778
85.4 5.099500016705
85.6 5.164756079269001
85.8 5.230862119544
86.0 5.297826061624
86.2 5.365667704035
86.4 5.4343843329790005
86.6 5.503999769931999
86.8 5.574521218907
87.0 5.6459620612879995
87.2 5.718330096511
87.4 5.791645915028
87.6 5.865915563425999
87.8 5.9411540186059995
88.0 6.017368791044
88.2 6.094585646813
88.4 6.172806510273
88.6 6.252047897162001
88.8 6.332317582729
89.0 6.413643492519
89.2 6.496028344649
89.4 6.579486907314
89.6 6.664038755761
89.8 6.749695678834001
90.0 6.836469247427999
90.2 6.924380373437001
90.4 7.013439667229999
90.6 7.103658162975001
90.8 7.195067352344
91.0 7.2876657303100005
91.2 7.381474045061999
91.4 7.476515630995
91.6 7.572793278592001
91.8 7.670342412031
92.0 7.7691623493119994
92.2 7.869274740063
92.4 7.970703200480999
92.6 8.073459564406999
92.8 8.177555290232998
93.0 8.283024458374001
93.2 8.389867300984001
93.4 8.498120843186001
93.6 8.607788733333999
93.8 8.718892318104
94.0 8.831457192386
94.2 8.945500355225
94.4 9.061036842914
94.6 9.178087189335999
94.8 9.296673822416
95.0 9.416820007599
95.2 9.53854610636
95.4 9.661862847835
95.6 9.786804474909001
95.8 9.913385901081
96.0 10.041629419505
96.2 10.171556339509
96.4 10.3031944324
96.6 10.436555864357
96.8 10.571675202124
97.0 10.70856476322
97.2 10.847255759578001
97.4 10.987768661940999
97.6 11.130132932767001
97.8 11.274360398365
98.0 11.420487569724
98.2 11.568540726234
98.4 11.718538997095
98.6 11.870504820028
98.8 12.024472559579
99.0 12.180463334660999
99.2 12.338502769555
99.4 12.498616416655
99.6 12.660851197690999
99.8 12.825206033495999
100.0 12.991731682638
100.2 12.586457902338001
100.4 11.285334296592001
100.6 10.074834927668
100.8 9.012243787124
101.0 8.06592725961
101.2 7.218248211314
101.4 6.467427496832
101.6 5.8164107123179996
101.8 5.265594152114
102.0 4.810362261869999
102.2 4.440596604552001
102.4 4.141310466538
102.6 3.894921704585
102.8 3.68441388836
103.0 3.49624312181
103.2 3.3224173648589996
103.4 3.1616630015840004
103.6 3.01911994439
103.8 2.9037029446940004
104.0 2.823403394323
104.2 2.7805205261659998
104.4 2.7693433631560005
104.6 2.7778148975119996
104.8 2.7921597446429995
105.0 2.801940408707
105.2 2.803150418414
105.4 2.798393890569
105.6 2.794760316089
105.8 2.8004478678440003
106.0 2.821377314973
106.2 2.858879187888
106.4 2.909262336798
106.6 2.9652678970629998
106.8 3.018624936863
107.0 3.0625834786069994
107.2 3.093577497051
107.4 3.111780488158
107.6 3.1206924643420004
107.8 3.125898287791
108.0 3.133222094394
108.2 3.1467522446289995
108.4 3.1672895841269995
108.6 3.1919173812969994
108.8 3.214962680865
109.0 3.230097185887
109.2 3.232824488275
109.4 3.222373273513
109.6 3.2020926917219996
109.8 3.1782103967629998
110.0 3.1573452444020003
110.2 3.144017233389
110.4 3.139108555798
110.6 3.139935040904
110.8 3.141645618787
111.0 3.139251185408
111.2 3.129434572841
111.4 3.111512904693
111.6 3.0874626316150002
111.8 3.0610633787140005
112.0 3.0365680294429995
112.2 3.0172732931
112.4 3.004497087224
112.6 2.997219097865
112.8 2.992520330292
113.0 2.9866307014530005
113.2 2.9762237770790003
113.4 2.95948542594
113.6 2.936643959082
113.8 2.9097959572550005
114.0 2.882084029416
114.2 2.856608863526
114.4 2.835403108933
114.6 2.818839254309
114.8 2.8056381413300002
115.0 2.7934163892170005
115.2 2.779562875533
115.4 2.762120059501
115.6 2.740381770798
115.8 2.715043042368
116.0 2.687868295933
116.2 2.6610331467740003
116.4 2.6364027268970003
116.6 2.6149413111369997
116.8 2.5964659252280002
117.0 2.5797998882080004
117.2 2.563224278104
117.4 2.545127427914
117.6 2.5245445256780004
117.8 2.501490117607
118.0 2.4769185523469996
118.2 2.452379579383
118.4 2.429451685784
118.6 2.409200056024
118.8 2.391835167534
119.0 2.3766547419000004
119.2 2.362332167078
119.4 2.3473552759339995
119.6 2.3305329530670003
119.8 2.311342040744
120.0 2.2900539284940002
120.2 2.267595297733
120.4 2.2452304580669997
120.6 2.224120464603
120.8 2.204986458183
121.0 2.1879032372789995
121.2 2.172321257897
121.4 2.157286236696
121.6 2.1417847796919998
121.8 2.125061008225
122.0 2.10686472152
122.2 2.087485286385
122.4 2.067629385718
122.6 2.048151067478
122.8 2.0297635654
123.0 2.01281332594
123.2 1.997205421573
123.4 1.9824648919190002
123.6 1.9679300807700002
123.8 1.952993545366
124.0 1.937305906472
124.2 1.9208678434689999
124.4 1.904007551467
124.6 1.88723805409
124.8 1.871061138905
125.0 1.855784533295
125.2 1.8414136924089997
125.4 1.8276594609710002
125.6 1.8140528712330002
125.8 1.800117625534
126.0 1.785540293511
126.2 1.7702879699110003
126.4 1.7546217805479998
126.6 1.7390018681150003
126.8 1.723927940535
127.0 1.70977832316
127.2 1.696677883947
127.4 1.6844503262980002
127.6 1.672687826337
127.8 1.6608796793490002
128.0 1.6485831057899998
128.2 1.635542247874
128.4 1.6217849822830002
128.6 1.6075781783039997
128.8 1.5933502308979999
129.0 1.5795366988350001
129.2 1.566458250529
129.4 1.5542233816730002
129.6 1.5427173819400002
129.8 1.531657950296
130.0 1.520697707655
130.2 1.509542848322
130.4 1.498040584334
130.6 1.4862122203660002
130.8 1.474218621967
131.0 1.4622992181760002
131.2 1.4506684644500003
131.4 1.4394380703219998
131.6 1.4285978670039996
131.8 1.418012798586
132.0 1.4074887352190002
132.2 1.396859501546
132.4 1.38603424288
132.6 1.3750532238179998
132.8 1.3640607774629996
133.0 1.3532611195750002
133.2 1.342847383784
133.4 1.3329227314310002
133.6 1.3234590845020002
133.8 1.314307378976
134.0 1.3052338832230004
134.2 1.2959900969349998
134.4 1.286401886923
134.6 1.2764136629400002
134.8 1.266119129648
135.0 1.2557293538469998
135.2 1.245508680459
135.4 1.2357032305329998
135.6 1.2264614036569998
135.8 1.217797872475
136.0 1.209587724625
136.2 1.201617476106
136.4 1.193637474968
136.6 1.1854381422690001
136.8 1.176903980389
137.0 1.168042828411
137.2 1.158971083145
137.4 1.149867227707
137.6 1.1409257324280002
137.8 1.132287435953
138.0 1.1240197529359999
138.2 1.11609453868
138.4 1.108422073192
138.6 1.1008724745359997
138.8 1.093333390602
139.0 1.085734263265
139.2 1.078059374853
139.4 1.070349522242
139.6 1.062671044875
139.8 1.055088609418
140.0 1.0476325000339999
140.2 1.0403007036129999
140.4 1.0330510370689998
140.6 1.025825548814
140.8 1.018574424788
141.0 1.011284093922
141.2 1.003978970743
141.4 0.9967253749839999
141.6 0.989602357442
141.8 0.982688507862
142.0 0.9760182096499999
142.2 0.96958291784
142.4 0.963320157502
142.6 0.957135020963
142.8 0.9509188173359999
143.0 0.9445879163600002
143.2 0.9381006304750001
143.4 0.9314673471160001
143.6 0.9247523760799999
143.8 0.9180487485040001
144.0 0.9114612470560003
144.2 0.905071587863
144.4 0.8989241193879998
144.6 0.8930157673780001
144.8 0.887303353207
145.0 0.8817170242120002
145.2 0.8761761380120001
145.4 0.8706097697859999
145.6 0.8649758818749999
145.8 0.859262384654
146.0 0.85348282627
146.2 0.847671344141
146.4 0.8418711360150001
146.6 0.8361245223700002
146.8 0.8304592287950001
147.0 0.8248976586729997
147.2 0.819449060343
147.4 0.8141155823540001
147.6 0.808892408098
147.8 0.8037723319900001
148.0 0.798740252193
148.2 0.793778018035
148.4 0.788856446904
148.6 0.7839464538530001
148.8 0.7790150285499999
149.0 0.7740418394480002
149.2 0.769016323548
149.4 0.763949637617
149.6 0.758870014967
149.8 0.7538195789800002
150.0 0.7488478208640001
150.2 0.7439992347350001
150.4 0.739298948081
150.6 0.7347528861030002
150.8 0.730340889355
151.0 0.7260223008620001
151.2 0.721747183261
151.4 0.7174647133600001
151.6 0.7131350180210001
151.8 0.7087369137219999
152.0 0.704273008538
152.2 0.6997660295820002
152.4 0.6952531004649999
152.6 0.69077558371
152.8 0.686372771809
153.0 0.682072134846
153.2 0.6778883857439999
153.4 0.673819575798
153.6 0.6698510096980002
153.8 0.665959810489
154.0 0.66211868594
154.2 0.658299802345
154.4 0.654477233209
154.6 0.6506356395880001
154.8 0.6467617813950002
155.0 0.6428554687439999
155.2 0.638923834842
155.4 0.6349837134690001
155.6 0.631061443776
155.8 0.6271844230669998
156.0 0.6233800113970001
156.2 0.619672042306
156.4 0.6160737230040001
156.6 0.6125804964000001
156.8 0.6091753660200001
157.0 0.605828065131
157.2 0.6025032867039999
157.4 0.599164005465
157.6 0.5957793460080001
157.8 0.5923400199329999
158.0 0.5888476753409999
158.2 0.585322644118
158.4 0.5818010199720003
158.6 0.5783193288349999
158.8 0.574914722758
159.0 0.571609270996
159.2 0.56841159031
159.4 0.5653138607020001
159.6 0.562290681711
159.8 0.5593130885140001
160.0 0.556345821219
160.2 0.553362069062
160.4 0.5503451656909999
160.6 0.547290196524
160.8 0.5442056660450001
161.0 0.5411096393599999
161.2 0.5380224368359999
161.4 0.5349676665129999
161.6 0.531962086275
161.8 0.5290200278020001
162.0 0.526144618867
162.2 0.523335630814
162.4 0.520582564352
162.6 0.517876205266
162.8 0.51520150166
163.0 0.5125431603719999
163.2 0.50988858662
163.4 0.507226445584
163.6 0.504551494733
163.8 0.50185814926
164.0 0.49915417771399995
164.2 0.4964471901229998
164.4 0.493754684118
164.6 0.4910911684310001
164.8 0.4884742978479999
165.0 0.48591791316700006
165.2 0.48342726776800005
165.4 0.480999912925
165.6 0.47862616354600007
165.8 0.4762865306170001
166.0 0.47396247742299996
166.2 0.471631299979
166.4 0.4692803165
166.6 0.4668992193959999
166.8 0.46449456321200006
167.0 0.4620754641190001
167.2 0.459661682921
167.4 0.45727163589200004
167.6 0.45492756504200016
167.8 0.4526403397399999
168.0 0.45041542847000005
168.2 0.44824880805999995
168.4 0.446129935541
168.6 0.4440423644060001
168.8 0.4419670051900001
169.0 0.43988691156000015
169.2 0.4377934596230001
169.4 0.43568075200499995
169.6 0.4335506457470001
169.8 0.43141265302100007
170.0 0.42927779449599995
170.2 0.42716333369299997
170.4 0.42507942978200003
170.6 0.42303686688200004
170.8 0.421037775384
171.0 0.41908391363399994
171.2 0.41716976920400006
171.4 0.415285500996
171.6 0.4134197961110001
171.8 0.41156195681799995
172.0 0.409702656355
172.2 0.40783552809900003
172.4 0.40595901232499987
172.6 0.40407599471299993
172.8 0.40219231836200003
173.0 0.40031602126699994
173.2 0.3984568593719999
173.4 0.3966228188159999
173.6 0.39482421608600016
173.8 0.39306011152899994
174.0 0.3913312405039999
174.2 0.389633573802
174.4 0.387959188235
174.6 0.38629913090199985
174.8 0.38464448534499995
175.0 0.3829896967820001
175.2 0.3813292855820001
175.4 0.37966327098099995
175.6 0.3779942354110001
175.8 0.376328420617
176.0 0.374670565255
176.2 0.37303112787400006
176.4 0.37141510544299994
176.6 0.369827090037
176.8 0.36826743773000004
177.0 0.36673615027700013
177.2 0.3652285570560001
177.4 0.363738988016
177.6 0.36226050577499996
177.8 0.36078663048600007
178.0 0.35931265711899996
178.2 0.357836326971
178.4 0.35635582808699995
178.6 0.35487477088600006
178.8 0.35339851084600005
179.0 0.351932531453
179.2 0.3504818011769999
179.4 0.3490510917819999
179.6 0.347646905887
179.8 0.34626593033499997
180.0 0.34490913928299993
180.2 0.34357015238800004
180.4 0.34224509923600005
180.6 0.3409282431079999
180.8 0.33961403531900003
181.0 0.338298112535
181.2 0.336979403093
181.4 0.3356593004790001
181.6 0.33434129177000005
181.8 0.33302978098900005
182.0 0.33173026225100005
182.2 0.33044824017399993
182.4 0.3291851774289999
182.6 0.327942673347
182.8 0.326719711149
183.0 0.32551404418199986
183.2 0.32432171648599994
183.4 0.323136931667
183.6 0.321956559601
183.8 0.32077782649700004
184.0 0.319600026329
184.2 0.318421742178
184.4 0.31724675259299995
184.6 0.3160757593469999
184.8 0.31491479356099994
185.0 0.31376457628999993
185.2 0.3126283715479999
185.4 0.311508173458
185.6 0.3104028026000001
185.8 0.30931196193800004
186.0 0.3082336845160001
186.2 0.307165533657
186.4 0.30610470458700006
186.6 0.305049126014
186.8 0.3039956935869999
187.0 0.3029430052330001
187.2 0.30189274452600007
187.4 0.3008458008570001
187.6 0.29980287371400005
187.8 0.29876760312099987
188.0 0.2977425305000001
188.2 0.29673010290699997
188.4 0.29572990344299993
188.6 0.29474445147700007
188.8 0.29377180374600004
189.0 0.292810238304
189.2 0.29185598021399994
189.4 0.290907564086
189.6 0.28996125264100003
189.8 0.28901682938599993
190.0 0.288072240143
190.2 0.287129810971
190.4 0.2861903902280001
190.6 0.28525643857400007
190.8 0.2843325635219999
191.0 0.28341784393700004
191.2 0.28251556028499997
191.4 0.2816262318069999
191.6 0.2807473776620001
191.8 0.27987884780899996
192.0 0.279017443215
192.2 0.27816093504600015
192.4 0.27730661224700004
192.6 0.27645456529199997
192.8 0.27560299114000003
193.0 0.274753727932
193.2 0.273907151069
193.4 0.273066001014
193.6 0.27223128715899997
193.8 0.27140525114599995
194.0 0.2705887930160001
194.2 0.26978323991700004
194.4 0.26898642300700004
194.6 0.26819971016900007
194.8 0.26741797728
195.0 0.266643340943
195.2 0.26587112057500006
195.4 0.26510160161599994
195.6 0.26433354580400004
195.8 0.26356737254099993
196.0 0.2628029886120001
196.2 0.26204239464600004
196.4 0.26128642311399997
196.6 0.26053655266199993
196.8 0.25979567049099994
197.0 0.259062397764
197.2 0.25833787986699996
197.4 0.25762207124700004
197.6 0.25691495596299996
197.8 0.2562123514
198.0 0.25551465789599986
198.2 0.25481860254699995
198.4 0.254124539005
198.6 0.2534321687520001
198.8 0.2527393826790001
199.0 0.252049193714
199.2 0.25136209928700004
199.4 0.25067985252900005
199.6 0.250003482557
199.8 0.2493345388999999
200.0 0.248674813449


==> data/3d-data/output-4x2/actuators/ac-1000.dat <==
x y u
4.0 8.0 -0.35110677202074586
4.0 24.0 -0.36050482603517775
12.0 8.0 0.27128557345953735
12.0 24.0 0.10893141694192571
20.0 8.0 -0.1616047551902432
20.0 24.0 -0.18889712823711918
28.0 8.0 0.4288960465192405
28.0 24.0 0.3825982870664331


==> data/3d-data/output-4x2/actuators/ac-500.dat <==
x y u
4.0 8.0 -2.3127095173413865
4.0 24.0 -1.854571316543364
12.0 8.0 0.09229916774656166
12.0 24.0 -0.5518369451079224
20.0 8.0 2.5358058929255027
20.0 24.0 1.490428768634572
28.0 8.0 -0.4213745442748333
28.0 24.0 0.9601248644273463


==> data/3d-data/output-4x2/actuators/ac-510.dat <==
x y u
4.0 8.0 -1.4142090225344082
4.0 24.0 -0.5158475895910879
12.0 8.0 -0.7981244128654874
12.0 24.0 -0.9257667108771661
20.0 8.0 1.024430835423305
20.0 24.0 0.31186753061481864
28.0 8.0 1.1835025025752808
28.0 24.0 1.1851364237779012


==> data/3d-data/output-4x2/actuators/ac-550.dat <==
x y u
4.0 8.0 0.9028224830577103
4.0 24.0 0.4253751781847405
12.0 8.0 0.305632091475907
12.0 24.0 0.5064909105590532
20.0 8.0 -0.8879503673540765
20.0 24.0 -0.5611676822768633
28.0 8.0 -0.3715997070976076
28.0 24.0 -0.39904247708670804


==> data/3d-data/output-4x2/actuators/ac-650.dat <==
x y u
4.0 8.0 0.3222431163029883
4.0 24.0 0.3173167573073331
12.0 8.0 0.4124866446365196
12.0 24.0 0.2554861687548375
20.0 8.0 -0.4352102741828179
20.0 24.0 -0.26198885262601906
28.0 8.0 -0.29365081317522235
28.0 24.0 -0.34395578763575757


==> data/3d-data/output-4x2/actuators/ac-850.dat <==
x y u
4.0 8.0 0.21668299266743224
4.0 24.0 0.14661416648952363
12.0 8.0 0.183348143033421
12.0 24.0 0.14035780239628726
20.0 8.0 -0.05332581701967211
20.0 24.0 0.002358952556207449
28.0 8.0 -0.19610605058069275
28.0 24.0 -0.24143473696856654


==> data/3d-data/output-4x2/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 14.999164483697001
100.4 14.501360485699
100.6 14.257633881063
100.8 14.150232689592
101.0 14.083276025076998
101.2 14.01789455619
101.4 13.937633372381
101.6 13.833147863454
101.8 13.700531008885998
102.0 13.543114635687001
102.2 13.370381930927
102.4 13.193653594568001
102.6 13.021965906166
102.8 12.860998959134
103.0 12.714206710784001
103.2 12.584105173272999
103.4 12.473348319834
103.6 12.385361803108001
103.8 12.324134350396001
104.0 12.292198275126001
104.2 12.287900064710998
104.4 12.304459173580998
104.6 12.331635380019
104.8 12.358415497172
105.0 12.374915292813
105.2 12.373268727711
105.4 12.348179370821999
105.6 12.297292029525998
105.8 12.221110480103999
106.0 12.122348324836
106.2 12.005115165492
106.4 11.874228982073
106.6 11.734695500188
106.8 11.591089476036
107.0 11.447005625231998
107.2 11.304624666692
107.4 11.164822146111
107.6 11.027729987865
107.8 10.893499459799
108.0 10.762834853332999
108.2 10.637097317616
108.4 10.518192140671
108.6 10.40826487895
108.8 10.309476033547
109.0 10.223786924454
109.2 10.152847237638
109.4 10.097972916320998
109.6 10.059997019511
109.8 10.039007040848
110.0 10.034010708869001
110.2 10.042553563456
110.4 10.060617080137
110.6 10.082769228401999
110.8 10.102701745235999
111.0 10.113843980915998
111.2 10.110095974570001
111.4 10.086346844285
111.6 10.038900696388
111.8 9.965746370595001
112.0 9.866692608171
112.2 9.743449000672
112.4 9.59953104979
112.6 9.440005632805999
112.8 9.271115042249999
113.0 9.099738257025
113.2 8.932823330972
113.4 8.776819641224
113.6 8.6371953795
113.8 8.518029390425001
114.0 8.421788735722
114.2 8.349093627891001
114.4 8.298673949367
114.6 8.267432665964002
114.8 8.25062111523
115.0 8.242183678341998
115.2 8.235222415421
115.4 8.222541046771
115.6 8.197249176722
115.8 8.153341712363
116.0 8.086211687416998
116.2 7.993044643198
116.4 7.873080212132999
116.6 7.727684308823001
116.8 7.560255999903
117.0 7.375947505451
117.2 7.181254410321
117.4 6.983504250164
117.6 6.7902597586110005
117.8 6.608729192479999
118.0 6.445208978309999
118.2 6.304595773362999
118.4 6.190024195957999
118.6 6.102657393295999
118.8 6.041628043972999
119.0 6.004202569490001
119.2 5.986030914944999
119.4 5.981604329432999
119.6 5.984741602781
119.8 5.989115141314
120.0 5.9887482136629995
120.2 5.978430936454
120.4 5.954084147992999
120.6 5.912934039825
120.8 5.8536520465279995
121.0 5.776335735691001
121.2 5.682422062591
121.4 5.574486439925
121.6 5.45599728844
121.8 5.3310150352550005
122.0 5.203822127306
122.2 5.078623803190001
122.4 4.959227387138
122.6 4.848783981241
122.8 4.749621455329
123.0 4.663134432073
123.2 4.589767108089
123.4 4.529063229091
123.6 4.479758853
123.8 4.439962282079
124.0 4.407322965116
124.2 4.379261394466999
124.4 4.353179153497999
124.6 4.326644511889
124.8 4.297589775897
125.0 4.264416930563
125.2 4.2260802642429995
125.4 4.182118811656
125.6 4.132614853619001
125.8 4.078125429896
126.0 4.019598271547
126.2 3.958241725641
126.4 3.8954077677019994
126.6 3.832500228078
126.8 3.770875943751
127.0 3.711750378091
127.2 3.6561633647039997
127.4 3.604918142983
127.6 3.5585795210130002
127.8 3.5174446028019997
128.0 3.481561563294
128.2 3.450739867338
128.4 3.424590111541
128.6 3.402538036004
128.8 3.383882877045
129.0 3.367822958412
129.2 3.3535018352990003
129.4 3.3400514003920003
129.6 3.3266188566
129.8 3.312425095761
130.0 3.296781461812
130.2 3.2791259828849997
130.4 3.259064062595
130.6 3.2363777717430002
130.8 3.211039263047
131.0 3.1832147369739996
131.2 3.1532681094649995
131.4 3.121720121201
131.6 3.089237984138
131.8 3.0565851448580004
132.0 3.024581961065
132.2 2.9940531277469997
132.4 2.965786828926
132.6 2.940455407998
132.8 2.9186082173049996
133.0 2.9005986382590003
133.2 2.8865815822670005
133.4 2.876478083945
133.6 2.870003432922
133.8 2.8666529345630005
134.0 2.865754431075
134.2 2.866502283382
134.4 2.868007171379
134.6 2.869359477045
134.8 2.8696789792299997
135.0 2.868189923702
135.2 2.864262793606
135.4 2.8574547442450005
135.6 2.8475501077020002
135.8 2.8345688063570003
136.0 2.818770335204
136.2 2.800637880762
136.4 2.7808317790780004
136.6 2.76015900465
136.8 2.739516284289
137.0 2.7198076664290003
137.2 2.7019089660340003
137.4 2.686592992422
137.6 2.6744850042040005
137.8 2.666020004422
138.0 2.6614276953010005
138.2 2.6607060844159998
138.4 2.663648557459
138.6 2.6698468237119997
138.8 2.678729871719
139.0 2.6895960583760004
139.2 2.701671467074
139.4 2.714142047776
139.6 2.7262085597670005
139.8 2.737134016195
140.0 2.746269958889
140.2 2.753086414188
140.4 2.757194778036
140.6 2.7583732405409997
140.8 2.7565298284489996
141.0 2.7517470311979997
141.2 2.7442234162980004
141.4 2.7342874892790006
141.6 2.7223563674160003
141.8 2.708913349516
142.0 2.69450036442
142.2 2.6796561875269997
142.4 2.664926447565
142.6 2.6508253812949993
142.8 2.6378103813590004
143.0 2.6262780375080004
143.2 2.6165420983920002
143.4 2.608834442967
143.6 2.603286717638
143.8 2.599936409288
144.0 2.5987230731619997
144.2 2.5995113972409998
144.4 2.602076819044
144.6 2.606131002078
144.8 2.6113329906000002
145.0 2.617315081718
145.2 2.623685329481
145.4 2.630064854376
145.6 2.636092829613
145.8 2.641465607813
146.0 2.6459211147510002
146.2 2.649279200673
146.4 2.6514412186219998
146.6 2.652394455286
146.8 2.652211522839
147.0 2.651048806814
147.2 2.64912909469
147.4 2.646735910046
147.6 2.644188694484
147.8 2.641818061486
148.0 2.6399493463479997
148.2 2.638875379861
148.4 2.638848240763
148.6 2.640046335229
148.8 2.6425707581959994
149.0 2.6464545634049994
149.2 2.651636187108
149.4 2.657996883117
149.6 2.6653553068790004
149.8 2.673485061810001
150.0 2.682135963164
150.2 2.691047531946
150.4 2.6999822949150003
150.6 2.7087205494880005
150.8 2.7170878595829997
151.0 2.7249597655980002
151.2 2.732274907962
151.4 2.7390217463790005
151.6 2.745248347244
151.8 2.7510555962
152.0 2.756572616086
152.2 2.761966281677
152.4 2.767402264375
152.6 2.773044735605
152.8 2.7790371228210002
153.0 2.7854767309589996
153.2 2.7924250127880006
153.4 2.7998846658590004
153.6 2.807795371418
153.8 2.816058809359
154.0 2.82453021419
154.2 2.833031566479
154.4 2.841375223967
154.6 2.8493674560309996
154.8 2.8568491364810003
155.0 2.863681632478
155.2 2.869784586909
155.4 2.8751306324989994
155.6 2.8797655332889995
155.8 2.8837917050249997
156.0 2.8873779426789996
156.2 2.8907378395889998
156.4 2.894141770398
156.6 2.89786656343
156.8 2.9022080844010003
157.0 2.907438088128
157.2 2.9137925768189996
157.4 2.9214614293149994
157.6 2.9305622262010003
157.8 2.9411321757280007
158.0 2.9531224769430002
158.2 2.966404884717
158.4 2.980771893027
158.6 2.995948005445
158.8 3.011610840037
159.0 3.0274069669909998
159.2 3.0429706432090002
159.4 3.0579425806070004
159.6 3.0719853655669995
159.8 3.084802730402
160.0 3.09615527739
160.2 3.1058638499469997
160.4 3.1138190828830004
160.6 3.119978252687
160.8 3.124390472779
161.0 3.1271666162819995
161.2 3.128498680994
161.4 3.1286401226710003
161.6 3.1279019375790007
161.8 3.126649895455
162.0 3.125269125957
162.2 3.1241680856749996
162.4 3.1237483171939995
162.6 3.1243950695610008
162.8 3.126446621156
163.0 3.1301887962460007
163.2 3.135843100802999
163.4 3.1435413558
163.6 3.1533400376759997
163.8 3.1652052857150004
164.0 3.179015530133
164.2 3.194570788322
164.4 3.2116028582369998
164.6 3.22979177714
164.8 3.2487718433540005
165.0 3.2681633605679994
165.2 3.2875867781089996
165.4 3.3066772896200005
165.6 3.325115852723
165.8 3.3426351713799995
166.0 3.359039993303
166.2 3.37421948153
166.4 3.388138411131
166.6 3.400849673667
166.8 3.4124779439660005
167.0 3.4232222386849998
167.2 3.4333136334789995
167.4 3.443050308017
167.6 3.4527263786700004
167.8 3.4626434315279995
168.0 3.473101164291
168.2 3.4843664434290003
168.4 3.49667429678
168.6 3.510220850443
168.8 3.525135484144
169.0 3.5415088458219994
169.2 3.559361119339
169.4 3.578650595089
169.6 3.5992926050079994
169.8 3.621135285519
170.0 3.643986778298
170.2 3.6676189124859997
170.4 3.691784866939
170.6 3.716213856604001
170.8 3.740648463736
171.0 3.764839941821
171.2 3.788568705936
171.4 3.811640647123
171.6 3.8339075016399993
171.8 3.8552746942239997
172.0 3.8756750405159996
172.2 3.8951136221410003
172.4 3.913624059012
172.6 3.9312976401829998
172.8 3.9482514819189998
173.0 3.9646552469190004
173.2 3.980698328666
173.4 3.9965921334160006
173.6 4.012553119805
173.8 4.028796285976
174.0 4.045521231647001
174.2 4.062896046333
174.4 4.081048541355
174.6 4.100043054939
174.8 4.11989548539
175.0 4.140545773624
175.2 4.161888073244
175.4 4.18375552749
175.6 4.205948802819
175.8 4.228237883016
176.0 4.250390145382
176.2 4.272186208368
176.4 4.293448383803
176.6 4.314030885819
176.8 4.333862756164
177.0 4.352935190854
177.2 4.371318934379
177.4 4.389155106626999
177.6 4.40665376871
177.8 4.424070499940999
178.0 4.441700853963
178.2 4.459833616176001
178.4 4.478753842132
178.6 4.49868113966
178.8 4.519773928583
179.0 4.542075659261
179.2 4.565528659510001
179.4 4.589944126216
179.6 4.6150289485560005
179.8 4.640382926692
180.0 4.665552676443
180.2 4.69004178422
180.4 4.713361519123
180.6 4.735091217252
180.8 4.754889041902
181.0 4.772544576675999
181.2 4.788007950085
181.4 4.801384092954
181.6 4.8129537903149995
181.8 4.823157570571
182.0 4.832561030449
182.2 4.841840533739
182.4 4.8517281938490004
182.6 4.8629810015479995
182.8 4.8763189738
183.0 4.892380118924001
183.2 4.911681582225
183.4 4.934574358712
183.6 4.961207872161
183.8 4.991532849261
184.0 5.025265800528
184.2 5.061940787726
184.4 5.1008990903110005
184.6 5.141347940621001
184.8 5.182409288069
185.0 5.223180089375
185.2 5.2627777847659996
185.4 5.300419228683
185.6 5.335456277719
185.8 5.367423439575999
186.0 5.396062763102
186.2 5.421344611469
186.4 5.443456607441
186.6 5.462815060940001
186.8 5.480012140144
187.0 5.495793025277999
187.2 5.511025006184
187.4 5.52661898506
187.6 5.5434930431959994
187.8 5.5625211879080005
188.0 5.584456215597
188.2 5.609922607146
188.4 5.6393245831179994
188.6 5.672874551837001
188.8 5.7105351938219995
189.0 5.752047435838
189.2 5.796938575633
189.4 5.8445650313
189.6 5.894134285876001
189.8 5.944778200756
190.0 5.995597500396
190.2 6.045707198285
190.4 6.094323750635
190.6 6.140757149845
190.8 6.184489741295
191.0 6.225178864122
191.2 6.2626810936120005
191.4 6.297039852886
191.6 6.328503974229
191.8 6.357493493387
192.0 6.384570290597
192.2 6.410419131978
192.4 6.435786614575001
192.6 6.461445247567999
192.8 6.488124329533999
193.0 6.516475429988
193.2 6.547006505739001
193.4 6.580056012045999
193.6 6.615753110643
193.8 6.6540208130080005
194.0 6.6945687515
194.2 6.736925370266
194.4 6.780466776393
194.6 6.8244653144209995
194.8 6.868162522059
195.0 6.91081900634
195.2 6.951776197751
195.4 6.990502339730999
195.6 7.026652377009
195.8 7.060088277267
196.0 7.0909020935179985
196.2 7.119405397896001
196.4 7.146135194531
196.6 7.171792420406
196.8 7.197232708186
197.0 7.223376402674
197.2 7.251134296983
197.4 7.281369872872
197.6 7.314777489553
197.8 7.351843789688
198.0 7.392779814180001
198.2 7.437490873430001
198.4 7.485572810675
198.6 7.536305330659001
198.8 7.588734486993999
199.0 7.641704968753
199.2 7.693970819673
199.4 7.744278472232001
199.6 7.791479845507
199.8 7.8346151313579995
200.0 7.872993611549999


==> data/3d-data/output-4x4/actuators/ac-1000.dat <==
x y u
4.0 4.0 0.004745342976232256
4.0 12.0 0.003449292849294232
4.0 20.0 -0.0005142109860482434
4.0 28.0 0.0007814841380544082
12.0 4.0 -0.0024273049864010758
12.0 12.0 -0.0018532825429974924
12.0 20.0 -7.866346508069013e-05
12.0 28.0 -0.0006516678154576559
20.0 4.0 -0.01016365010636662
20.0 12.0 -0.01072356702974174
20.0 20.0 -0.012443903618633866
20.0 28.0 -0.011885149566533172
28.0 4.0 0.007848971610349526
28.0 12.0 0.009128687773647882
28.0 20.0 0.013031777539851484
28.0 28.0 0.011752699851974115


==> data/3d-data/output-4x4/actuators/ac-500.dat <==
x y u
4.0 4.0 -1.470544707007927
4.0 12.0 -1.350143037668222
4.0 20.0 -0.9733755211582299
4.0 28.0 -1.0996008455597202
12.0 4.0 0.24711529905785273
12.0 12.0 0.10078093192765517
12.0 20.0 -0.3514083057859638
12.0 28.0 -0.20072091198367578
20.0 4.0 1.754006983881556
20.0 12.0 1.5049650991236327
20.0 20.0 0.7485007075371348
20.0 28.0 0.9983916671184541
28.0 4.0 -0.5556691158471737
28.0 12.0 -0.2635546317346879
28.0 20.0 0.5888650552314465
28.0 28.0 0.3128500151088971


==> data/3d-data/output-4x4/actuators/ac-510.dat <==
x y u
4.0 4.0 -0.9865571514525567
4.0 12.0 -0.7792677894203672
4.0 20.0 -0.1498485825156004
4.0 28.0 -0.3576612768607007
12.0 4.0 -0.39830162583161144
12.0 12.0 -0.426935227636695
12.0 20.0 -0.5122385150466618
12.0 28.0 -0.4842900383976795
20.0 4.0 0.7488202576564407
20.0 12.0 0.5936633633381985
20.0 20.0 0.11698123815840288
20.0 28.0 0.2753181749276685
28.0 4.0 0.6517905717833835
28.0 12.0 0.6347699565954805
28.0 20.0 0.5725602477793736
28.0 28.0 0.5948869939922563


==> data/3d-data/output-4x4/actuators/ac-550.dat <==
x y u
4.0 4.0 0.6122806161410247
4.0 12.0 0.4918092883554361
4.0 20.0 0.12710814638123913
4.0 28.0 0.24725097948108904
12.0 4.0 0.14543345551282552
12.0 12.0 0.19957176434973756
12.0 20.0 0.34556008173240127
12.0 28.0 0.30118577800061036
20.0 4.0 -0.5157278306329947
20.0 12.0 -0.4469263600899289
20.0 20.0 -0.2308294212648374
20.0 28.0 -0.3036141565441969
28.0 4.0 -0.2739476740776944
28.0 12.0 -0.26152366642555047
28.0 20.0 -0.2213890278374151
28.0 28.0 -0.23503364125599738


==> data/3d-data/output-4x4/actuators/ac-650.dat <==
x y u
4.0 4.0 0.09291515189162147
4.0 12.0 0.08732687693303129
4.0 20.0 0.06893201045894562
4.0 28.0 0.07481364327354718
12.0 4.0 0.26918705478448607
12.0 12.0 0.23240471408892627
12.0 20.0 0.12233954523581396
12.0 28.0 0.1586411682198738
20.0 4.0 -0.21326764001171414
20.0 12.0 -0.17200640632040393
20.0 20.0 -0.048848451043193686
20.0 28.0 -0.08891701104458838
28.0 4.0 -0.1518949840906823
28.0 12.0 -0.14726050854182068
28.0 20.0 -0.13193132377872496
28.0 28.0 -0.13711308285832968


==> data/3d-data/output-4x4/actuators/ac-850.dat <==
x y u
4.0 4.0 -0.02868133289963712
4.0 12.0 -0.02640009554849245
4.0 20.0 -0.01938230891821987
4.0 28.0 -0.02167532158243997
12.0 4.0 0.051291099783603675
12.0 12.0 0.049836523381854715
12.0 20.0 0.04524567031837422
12.0 28.0 0.04671405543404175
20.0 4.0 -0.0040929688710379525
20.0 12.0 -0.0063764264831605855
20.0 20.0 -0.013126493899661779
20.0 28.0 -0.010849934026750805
28.0 4.0 -0.018609156511822343
28.0 12.0 -0.017062217411044415
28.0 20.0 -0.012482720081359847
28.0 28.0 -0.014014449221517636


==> data/3d-data/output-4x4/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 14.915178957704999
100.4 14.138597785911001
100.6 13.556775862875002
100.8 13.105486110798
101.0 12.710037063923
101.2 12.333793823467
101.4 11.952515010597999
101.6 11.550992318488
101.8 11.129360795955
102.0 10.698721266405999
102.2 10.270448167146
102.4 9.850750154674
102.6 9.441635387608
102.8 9.043448173890999
103.0 8.655661171528001
103.2 8.278033934309
103.4 7.9139732984319995
103.6 7.573389250735
103.8 7.271178823491999
104.0 7.021607669244
104.2 6.833002347569
104.4 6.705994264983001
104.6 6.634882824295
104.8 6.609689745096999
105.0 6.617722362303
105.2 6.64491696389
105.4 6.677234319859999
105.6 6.702184140374
105.8 6.7098412737210005
106.0 6.693222939893
106.2 6.648087192184
106.4 6.572586140913
106.6 6.466906311261
106.8 6.33291890618
107.0 6.1737480360650006
107.2 5.993513545887
107.4 5.797341227123
107.6 5.591540719477999
107.8 5.383657391399
108.0 5.182184876421999
108.2 4.995831690796
108.4 4.832557198072
108.6 4.6985951860210005
108.8 4.597697941591999
109.0 4.530800170366
109.2 4.496054772787
109.4 4.489221139125
109.6 4.504157944324
109.8 4.533341530711
110.0 4.568364736221
110.2 4.600514981062
110.4 4.62138863041
110.6 4.623545748732
110.8 4.6011613341799995
111.0 4.550519134872
111.2 4.470350356814
111.4 4.361903676662
111.6 4.228765237574
111.8 4.076475882873
112.0 3.912017726149
112.2 3.7431185709660006
112.4 3.5776074827369992
112.6 3.422724264163
112.8 3.284514267416
113.0 3.1674095012639993
113.2 3.073983068647
113.4 3.004941658771
113.6 2.9592683339350003
113.8 2.934518207115
114.0 2.927122577606
114.2 2.93274462105
114.4 2.9465588337930004
114.6 2.9635656929439995
114.8 2.978849041729
115.0 2.9878633597140007
115.2 2.986675341067
115.4 2.9722103588129998
115.6 2.942421766892
115.8 2.896386787857
116.0 2.834368253273
116.2 2.7577484360389994
116.4 2.668919698702
116.6 2.5711238693049996
116.8 2.4682203548470003
117.0 2.364423630438
117.2 2.2640066944969996
117.4 2.170975336837
117.6 2.088784034232
117.8 2.02005340777
118.0 1.966372398995
118.2 1.928176181974
118.4 1.9047480614900003
118.6 1.8943239943519998
118.8 1.8942639726359998
119.0 1.901326985706
119.2 1.911963597613
119.4 1.922623707607
119.6 1.9300031728159999
119.8 1.9313029978779999
120.0 1.9243717834089997
120.2 1.90781998845
120.4 1.8810482790350003
120.6 1.844239100871
120.8 1.798285840538
121.0 1.744688217615
121.2 1.685428566875
121.4 1.6228070983199996
121.6 1.5592816430089997
121.8 1.497293321417
122.0 1.439110287838
122.2 1.386674114344
122.4 1.3414857887869998
122.6 1.304528399914
122.8 1.2762130149470001
123.0 1.2563827719239997
123.2 1.2443387380530002
123.4 1.238900341844
123.6 1.2385092773950002
123.8 1.241336233244
124.0 1.245422857321
124.2 1.2488254640760001
124.4 1.2497556329430002
124.6 1.2467024503219999
124.8 1.2385416779119998
125.0 1.22459730796
125.2 1.2046719376600001
125.4 1.179034537407
125.6 1.148381729704
125.8 1.113751950527
126.0 1.0764446128919998
126.2 1.0378985679370003
126.4 0.9995908901000001
126.6 0.9629238370500001
126.8 0.9291275668169999
127.0 0.8991892395009999
127.2 0.873782954347
127.4 0.853254737693
127.6 0.8376041869369998
127.8 0.8265153992490001
128.0 0.819386210137
128.2 0.8154098060900001
128.4 0.8136212958110001
128.6 0.812993109877
128.8 0.8125019504209999
129.0 0.8111961377550001
129.2 0.8082582756689999
129.4 0.8030490318279999
129.6 0.795137498738
129.8 0.7843111044950001
130.0 0.7705797038709998
130.2 0.7541693118999999
130.4 0.7354769744559999
130.6 0.715050864244
130.8 0.693536272735
131.0 0.671632855312
131.2 0.650038000978
131.4 0.6294023468120001
131.6 0.6102887779399997
131.8 0.5931331704479998
132.0 0.5782311345780001
132.2 0.565718686091
132.4 0.555575283749
132.6 0.54764005516
132.8 0.5416246696859999
133.0 0.537145387405
133.2 0.533754869077
133.4 0.530977512199
133.6 0.5283353007309999
133.8 0.525390758375
134.0 0.5217617201269997
134.2 0.517146037686
134.4 0.511337732493
134.6 0.504228122474
134.8 0.49580806048900006
135.0 0.4861616972370002
135.2 0.475454513511
135.4 0.46391767935999995
135.6 0.45182550854900005
135.8 0.43948287821200005
136.0 0.4271988493229999
136.2 0.4152690477629999
136.4 0.4039536540709999
136.6 0.39347046072900005
136.8 0.38398160907300016
137.0 0.375580324586
137.2 0.368297992066
137.4 0.36209946696299994
137.6 0.3568953919710002
137.8 0.35254400807499997
138.0 0.34887077018900003
138.2 0.34567572654400003
138.4 0.342750569997
138.6 0.33988951541699997
138.8 0.3369027303699999
139.0 0.333625711464
139.2 0.32992934784000005
139.4 0.325720516402
139.6 0.320951771364
139.8 0.315613272915
140.0 0.30973747598499995
140.2 0.303391305225
140.4 0.29667079543200003
140.6 0.2896909682930001
140.8 0.2825825813249999
141.0 0.275479786051
141.2 0.268513212068
141.4 0.26180127143399995
141.6 0.25545080142800003
141.8 0.24954281016499996
142.0 0.244138835914
142.2 0.23926995263700004
142.4 0.23494479610299995
142.6 0.231144590037
142.8 0.22782847271000012
143.0 0.22493207136899995
143.2 0.22237819930300004
143.4 0.220075562407
143.6 0.2179264007990001
143.8 0.21583119740700002
144.0 0.213693792097
144.2 0.2114252682060001
144.4 0.20895036301099995
144.6 0.206211243548
144.8 0.20316865550699995
145.0 0.19980421733899997
145.2 0.19612166639599998
145.4 0.19214753753599997
145.6 0.18792841694499995
145.8 0.18352458205600006
146.0 0.17901478785499997
146.2 0.17448097314000002
146.4 0.170012796663
146.6 0.165695191855
146.8 0.16160951586300004
147.0 0.15782069448599995
147.2 0.15438241874300002
147.4 0.15132678550400003
147.6 0.148666684371
147.8 0.14639314785400004
148.0 0.14447585017400005
148.2 0.14286687556199995
148.4 0.141502659059
148.6 0.140305656288
148.8 0.13919398072000003
149.0 0.13808390035199997
149.2 0.13689419757199997
149.4 0.13555272397
149.6 0.13400110452199993
149.8 0.1321960812009999
150.0 0.13011498353300002
150.2 0.12775415159500003
150.4 0.125130920798
150.6 0.122280799326
150.8 0.11925670618900004
151.0 0.11612321702499998
151.2 0.11295367435800002
151.4 0.10982477534700004
151.6 0.10681213822999999
151.8 0.10398459430700009
152.0 0.10140100674700003
152.2 0.09910523794399995
152.4 0.097123302826
152.6 0.095463035397
152.8 0.09411537819299992
153.0 0.09304887518100008
153.2 0.09221972727299996
153.4 0.09156984521500003
153.6 0.09103206073499992
153.8 0.09053568189199995
154.0 0.09000859801300001
154.2 0.08938569787400003
154.4 0.08860988085500002
154.6 0.08763645895300007
154.8 0.086437152876
155.0 0.08499954233000007
155.2 0.08333018639599998
155.4 0.081450574566
155.6 0.07939843051999997
155.8 0.07722396925899998
156.0 0.07498605819899996
156.2 0.072746667358
156.4 0.07057070762800001
156.6 0.06851672649300003
156.8 0.06663746563700002
157.0 0.06497381416900003
157.2 0.06355183426299998
157.4 0.06238396341799998
157.6 0.061467020223999996
157.8 0.060780561809
158.0 0.06029248479599997
158.2 0.059958307714
158.4 0.059725523317000026
158.6 0.05953840940899995
158.8 0.059338594089999974
159.0 0.059072764599999994
159.2 0.058693318652000004
159.4 0.058162489966000014
159.6 0.057454807612999925
159.8 0.056558671503999985
160.0 0.055475668116000035
160.2 0.05422108267400001
160.4 0.05282287848200001
160.6 0.05131844978699997
160.8 0.04975257020099999
161.0 0.04817468013799997
161.2 0.046633297613000016
161.4 0.045176413252
161.6 0.043844552544999985
161.8 0.04267030186300003
162.0 0.04167592170500002
162.2 0.040872223704999995
162.4 0.04025764486100002
162.6 0.03981853219199995
162.8 0.039531338244
163.0 0.039363723395999986
163.2 0.03927668379800005
163.4 0.039227717976000005
163.6 0.03917349854299999
163.8 0.039073372170999994
164.0 0.03889136156100003
164.2 0.038598639291999984
164.4 0.03817483312000003
164.6 0.037610328344
164.8 0.036905096290999986
165.0 0.036070159591
165.2 0.03512450833700001
165.4 0.03409533071700001
165.6 0.033015355951
165.8 0.03192034772200003
166.0 0.030846815535999987
166.2 0.029829726833999988
166.4 0.02889898893299999
166.6 0.028080242596999965
166.8 0.02739025763700001
167.0 0.026837699220000004
167.2 0.026422498435999992
167.4 0.026136148052000006
167.6 0.02596192416699997
167.8 0.025876857330000023
168.0 0.025853609562999993
168.2 0.025861106462000023
168.4 0.025868432165999974
168.6 0.025845305828000018
168.8 0.025765551840999983
169.0 0.02560737825899998
169.2 0.025355748668999978
169.4 0.025002280699000016
169.6 0.02454666925799999
169.8 0.023995016968000004
170.0 0.02336138696900001
170.2 0.022664043054
170.4 0.02192610283699999
170.6 0.021173469515000015
170.8 0.020431828626
171.0 0.019726674370999994
171.2 0.01908017514599998
171.4 0.01851106967500002
171.6 0.018032073657
171.8 0.017650113075000015
172.0 0.017366413867000025
172.2 0.017175256877999995
172.4 0.017065666907000013
172.6 0.017022152164000028
172.8 0.017024666427
173.0 0.017052491235999976
173.2 0.017082627743999997
173.4 0.017094214197999995
173.6 0.01706745110300001
173.8 0.016986821529000003
174.0 0.016840622667000014
174.2 0.01662246481499999
174.4 0.016330750804000017
174.6 0.015969834329000003
174.8 0.015548259488999995
175.0 0.015078919783000001
175.2 0.014577929076999997
175.4 0.014062873798
175.6 0.01355235020000001
175.8 0.01306470685899999
176.0 0.012615915371999978
176.2 0.012219514868000013
176.4 0.011885513669000007
176.6 0.011619475169000016
176.8 0.011422858431000006
177.0 0.011292512820999984
177.2 0.011221185038000011
177.4 0.011198632929999994
177.6 0.011210855184000003
177.8 0.011243419650999996
178.0 0.01128036079399999
178.2 0.011306174950999996
178.4 0.011306947044000011
178.6 0.01127095522399999
178.8 0.01118942926599999
179.0 0.011057343884000015
179.2 0.010872829985000014
179.4 0.010638076984999995
179.6 0.010359099964999991
179.8 0.010043869032999999
180.0 0.009703846637000002
180.2 0.009351371678999985
180.4 0.008999538940999991
180.6 0.008661568626000005
180.8 0.008349015392000003
181.0 0.008071934539999992
181.2 0.007837884097
181.4 0.007651530124000003
181.6 0.007514346327000004
181.8 0.0074246059189999975
182.0 0.007377992372999996
182.2 0.007367091905000005
182.4 0.0073827541750000085
182.6 0.007414412050999987
182.8 0.0074509044299999995
183.0 0.007481235887000005
183.2 0.007495309112000004
183.4 0.0074840840749999995
183.6 0.0074412027330000114
183.8 0.0073625481689999946
184.0 0.007246323922000006
184.2 0.007093755845999997
184.4 0.006908431853000002
184.6 0.006696180305999985
184.8 0.006464698784999995
185.0 0.006222664627999993
185.2 0.005979598941999986
185.4 0.005744672999000008
185.6 0.005526575863999994
185.8 0.005332723213999996
186.0 0.005168769348999992
186.2 0.005038531381000005
186.4 0.004943136163999993
186.6 0.004881886238000002
186.8 0.004851873923999999
187.0 0.004848188537999995
187.2 0.004864279558999998
187.4 0.004892826370000002
187.6 0.004925779070000012
187.8 0.0049552317610000104
188.0 0.004973735038000012
188.2 0.004974925675999999
188.4 0.004953846565999998
188.6 0.00490717404499999
188.8 0.004833673030999995
189.0 0.004733793451000006
189.2 0.004610053290999999
189.4 0.004466300591999997
189.6 0.004308029818000001
189.8 0.004141362262000008
190.0 0.0039731028550000005
190.2 0.0038098409819999927
190.4 0.0036578921900000103
190.6 0.0035227367250000065
190.8 0.003408536365999994
191.0 0.0033180266319999974
191.2 0.0032524847789999964
191.4 0.003211421951999992
191.6 0.0031928369539999902
191.8 0.003193295581999995
192.0 0.003208300608999998
192.2 0.003232690165000005
192.4 0.0032605910370000018
192.6 0.003286264462000004
192.8 0.003304515354999998
193.0 0.0033105423069999984
193.2 0.0033009239419999987
193.4 0.003273056724000004
193.6 0.0032259600310000033
193.8 0.0031598154660000015
194.0 0.003076584555999998
194.2 0.002978692761999994
194.4 0.002870176224000001
194.6 0.0027552481270000035
194.8 0.0026389627119999958
195.0 0.0025258389779999994
195.2 0.002420680703000001
195.4 0.0023270966779999954
195.6 0.002248234002000001
195.8 0.0021862114909999997
196.0 0.002141812478999997
196.2 0.0021147745789999984
196.4 0.0021037896330000022
196.6 0.0021063951389999978
196.8 0.002119376647999996
197.0 0.002139057227000006
197.2 0.002161380464000014
197.4 0.002182128922000005
197.6 0.0021976828750000076
197.8 0.002204731740000001
198.0 0.002200495653000004
198.2 0.002183455613000003
198.4 0.002152810300999996
198.6 0.0021086677419999977
198.8 0.0020522272479999975
199.0 0.001985552583000005
199.2 0.0019112149430000058
199.4 0.0018322628100000064
199.6 0.0017522192020000013
199.8 0.0016745015550000005
200.0 0.0016021823449999925


==> data/3d-data/output-4x8/actuators/ac-1000.dat <==
x y u
4.0 2.0 0.0007391451903580981
4.0 6.0 0.0008518964807178128
4.0 10.0 0.0007734572812714551
4.0 14.0 0.0005502402747585996
4.0 18.0 0.00031307937857086385
4.0 22.0 0.00020067697731441126
4.0 26.0 0.0002786516711565639
4.0 30.0 0.000501776870261776
12.0 2.0 -0.0002702227784830449
12.0 6.0 -0.0003089015456052847
12.0 10.0 -0.0002821382077557456
12.0 14.0 -0.000205888259280279
12.0 18.0 -0.0001249213411672331
12.0 22.0 -8.686349517887055e-05
12.0 26.0 -0.0001134323640667902
12.0 30.0 -0.00018924679761252576
20.0 2.0 -0.0018187568369073177
20.0 6.0 -0.0017789978244978813
20.0 10.0 -0.0018068129269690196
20.0 14.0 -0.0018854506666221198
20.0 18.0 -0.00196891927491123
20.0 22.0 -0.002008186396110112
20.0 26.0 -0.0019808458088121247
20.0 30.0 -0.0019024692854143757
28.0 2.0 0.001350632441272608
28.0 6.0 0.0012366985293370996
28.0 10.0 0.0013156684846854433
28.0 14.0 0.0015412293262471134
28.0 18.0 0.0017809674696006072
28.0 22.0 0.0018947896365468933
28.0 26.0 0.001815819492871529
28.0 30.0 0.001590434656813053


==> data/3d-data/output-4x8/actuators/ac-500.dat <==
x y u
4.0 2.0 -0.9045115667785919
4.0 6.0 -0.961609521893408
4.0 10.0 -0.9219906159765834
4.0 14.0 -0.8058838458384465
4.0 18.0 -0.6773828345187218
4.0 22.0 -0.614721016517801
4.0 26.0 -0.6584579286388133
4.0 30.0 -0.7801284555059624
12.0 2.0 0.1484475804093368
12.0 6.0 0.22764148262298092
12.0 10.0 0.17257353564951758
12.0 14.0 0.013400078042128477
12.0 18.0 -0.15958838950190415
12.0 22.0 -0.24293640592506094
12.0 26.0 -0.18478943847544368
12.0 30.0 -0.021463631597544962
20.0 2.0 1.056854875481822
20.0 6.0 1.1846056596343213
20.0 10.0 1.0956514573608538
20.0 14.0 0.8416828980155071
20.0 18.0 0.5708960348562571
20.0 22.0 0.4423365525388619
20.0 26.0 0.5318902836902115
20.0 30.0 0.786669384384667
28.0 2.0 -0.3121109976680249
28.0 6.0 -0.474850134222926
28.0 10.0 -0.3611248900424677
28.0 14.0 -0.04603214095789664
28.0 18.0 0.2750804613144844
28.0 22.0 0.42243535467020515
28.0 26.0 0.3201031325603958
28.0 30.0 0.0203767973981


==> data/3d-data/output-4x8/actuators/ac-510.dat <==
x y u
4.0 2.0 -0.49281212172898914
4.0 6.0 -0.5884892639536199
4.0 10.0 -0.5218607719502912
4.0 14.0 -0.33170172819700017
4.0 18.0 -0.12938670892016577
4.0 22.0 -0.033608557125868924
4.0 26.0 -0.10031441421657694
4.0 30.0 -0.29056390192022413
12.0 2.0 -0.2304303988177967
12.0 6.0 -0.2186476137658745
12.0 10.0 -0.22688119755119524
12.0 14.0 -0.24996985942642244
12.0 18.0 -0.2739482568343239
12.0 22.0 -0.28510380065805024
12.0 26.0 -0.2773326669008559
12.0 30.0 -0.2548705729235942
20.0 2.0 0.3634304318867255
20.0 6.0 0.43154985870452167
20.0 10.0 0.38418163939198735
20.0 14.0 0.24744430912897009
20.0 18.0 0.099113190603356
20.0 22.0 0.02773174729527334
20.0 26.0 0.07751712893023992
20.0 30.0 0.21751662491098486
28.0 2.0 0.3720351861451776
28.0 6.0 0.38328212814298723
28.0 10.0 0.37556665473449324
28.0 14.0 0.3506562865698755
28.0 18.0 0.31965526784875564
28.0 22.0 0.3034353436883102
28.0 26.0 0.3148327506216932
28.0 30.0 0.3447181852387512


==> data/3d-data/output-4x8/actuators/ac-550.dat <==
x y u
4.0 2.0 0.2581234500267038
4.0 6.0 0.3057561854431673
4.0 10.0 0.27258031868199245
4.0 14.0 0.17807972770532798
4.0 18.0 0.07762473627782843
4.0 22.0 0.03001683973346741
4.0 26.0 0.06317505221506485
4.0 30.0 0.15764770343691598
12.0 2.0 0.11576391710786083
12.0 6.0 0.09836803529042552
12.0 10.0 0.11066177796066436
12.0 14.0 0.14136021536776006
12.0 18.0 0.1671736421225059
12.0 22.0 0.17702254266689268
12.0 26.0 0.17031910114749874
12.0 30.0 0.14716533638600002
20.0 2.0 -0.22317252496360498
20.0 6.0 -0.2480637316280243
20.0 10.0 -0.23080061966145432
20.0 14.0 -0.17981639211032666
20.0 18.0 -0.12275601825114209
20.0 22.0 -0.09471543990399636
20.0 26.0 -0.11431187195262713
20.0 30.0 -0.16844563366788523
28.0 2.0 -0.15406513982188072
28.0 6.0 -0.16340117020595277
28.0 10.0 -0.15693017781770602
28.0 14.0 -0.1377990825439592
28.0 18.0 -0.11635067347999858
28.0 22.0 -0.10579064687690942
28.0 26.0 -0.11316818860052466
28.0 30.0 -0.13352243601968294


==> data/3d-data/output-4x8/actuators/ac-650.dat <==
x y u
4.0 2.0 0.0253434387194297
4.0 6.0 0.025415225343196943
4.0 10.0 0.02536456969989479
4.0 14.0 0.02524852549665011
4.0 18.0 0.025170384935189298
4.0 22.0 0.02514874593998017
4.0 26.0 0.02516266331250495
4.0 30.0 0.025228511554788544
12.0 2.0 0.10747997959779801
12.0 6.0 0.12066198654782997
12.0 10.0 0.11147317317061914
12.0 14.0 0.08548445687155012
12.0 18.0 0.05817412447782099
12.0 22.0 0.045351508633372006
12.0 26.0 0.05427419260439407
12.0 30.0 0.07990338386011381
20.0 2.0 -0.07495655869413315
20.0 6.0 -0.08805790764391666
20.0 10.0 -0.07892238727552797
20.0 14.0 -0.05311193436118046
20.0 18.0 -0.026025864418321706
20.0 22.0 -0.013321265484512127
20.0 26.0 -0.022162802967645945
20.0 30.0 -0.04757649051024355
28.0 2.0 -0.05694207505670916
28.0 6.0 -0.057490060509448444
28.0 10.0 -0.05710532056549861
28.0 14.0 -0.05613967554254971
28.0 18.0 -0.055328948421579566
28.0 22.0 -0.05502237771304887
28.0 26.0 -0.05522832337527537
28.0 30.0 -0.055952844370672626


==> data/3d-data/output-4x8/actuators/ac-850.dat <==
x y u
4.0 2.0 -0.006936281065063307
4.0 6.0 -0.007118329786262465
4.0 10.0 -0.006992156820543665
4.0 14.0 -0.006628151720248804
4.0 18.0 -0.006234880973465573
4.0 22.0 -0.006046279542577856
4.0 26.0 -0.006177580538461132
4.0 30.0 -0.00654800891363384
12.0 2.0 0.011749126818861958
12.0 6.0 0.011766677611283525
12.0 10.0 0.011754200322234683
12.0 14.0 0.01171733000140349
12.0 18.0 0.011675376014928043
12.0 22.0 0.011654559354784242
12.0 26.0 0.011669119410261403
12.0 30.0 0.011709234614131456
20.0 2.0 -0.00047206378676440384
20.0 6.0 0.00012707776974761376
20.0 10.0 -0.0002904169871092825
20.0 14.0 -0.0014749375437074336
20.0 18.0 -0.002724923016743995
20.0 22.0 -0.0033135644233672403
20.0 26.0 -0.00290373637248262
20.0 30.0 -0.0017297306156056017
28.0 2.0 -0.004335556690263824
28.0 6.0 -0.004775746340141711
28.0 10.0 -0.004469180990742954
28.0 14.0 -0.003603241963961709
28.0 18.0 -0.0026960320454403543
28.0 22.0 -0.00227104951608073
28.0 26.0 -0.0025666456115746358
28.0 30.0 -0.003417231614143013


==> data/3d-data/output-4x8/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 14.765745763502998
100.4 13.60118538874
100.6 12.657828578801
100.8 11.909006925579998
101.0 11.297699452704
101.2 10.788869574221
101.4 10.342470101733001
101.6 9.92222319653
101.8 9.507871634567
102.0 9.091797769766
102.2 8.669902699283
102.4 8.239969977589
102.6 7.804844105986001
102.8 7.371807612513999
103.0 6.948899731285
103.2 6.544499273139
103.4 6.1696819871869995
103.6 5.838487249739999
103.8 5.5644974771080005
104.0 5.356350814069
104.2 5.215610574498
104.4 5.137819173145
104.6 5.114860137139
104.8 5.13616391819
105.0 5.188818968873999
105.2 5.25796141784
105.4 5.328037576762
105.6 5.384685631550001
105.8 5.41631578628
106.0 5.414876244433
106.2 5.375712790917
106.4 5.2971672151739995
106.6 5.180324288486
106.8 5.028847092329
107.0 4.848660011234001
107.2 4.647388074834001
107.4 4.433790305257
107.6 4.217313535378
107.8 4.007625838580999
108.0 3.814018483921
108.2 3.644647537778
108.4 3.505808278073
108.6 3.4013098261190002
108.8 3.332103407926
109.0 3.2961986096539997
109.2 3.28896273842
109.4 3.3037065386349997
109.6 3.332421362181
109.8 3.366572154908
110.0 3.397812570019
110.2 3.4186342212279994
110.4 3.4228170930869997
110.6 3.4057443953210003
110.8 3.364567319409
111.0 3.298283558726
111.2 3.207766110192
111.4 3.0956710762989994
111.6 2.966236479247
111.8 2.824938620411
112.0 2.678035054263
112.2 2.532041476893
112.4 2.393222404998
112.6 2.2670918044970003
112.8 2.158028980895
113.0 2.069007155839
113.2 2.0014799250629998
113.4 1.955363788111
113.6 1.9291486092110002
113.8 1.9200871163550004
114.0 1.9244533365460001
114.2 1.937827840258
114.4 1.955434968518
114.6 1.9724692857450004
114.8 1.9844432101999998
115.0 1.9874920040000006
115.2 1.978657955571
115.4 1.956069709935
115.6 1.9190492333350002
115.8 1.8681069866119997
116.0 1.804811044681
116.2 1.731605675539
116.4 1.651567132116
116.6 1.5681206409600001
116.8 1.4847912389039997
117.0 1.4049602663119998
117.2 1.3316524833990002
117.4 1.2673575689720002
117.6 1.2138879763759998
117.8 1.1722688602200002
118.0 1.142693964258
118.2 1.1245177049050001
118.4 1.116328703759
118.6 1.1160990759899998
118.8 1.121358217699
119.0 1.129411295484
119.2 1.1375792208309998
119.4 1.143377259158
119.6 1.1447067652810001
119.8 1.139959492992
120.0 1.1281006643140001
120.2 1.108696519434
120.4 1.0819043313299999
120.6 1.0484264886910002
120.8 1.0094328935069998
121.0 0.966464221509
121.2 0.9213033048089999
121.4 0.8758255163890001
121.6 0.831870779607
121.8 0.7910908935250001
122.0 0.7548499051730002
122.2 0.724126570753
122.4 0.6994745256630002
122.6 0.6810036039690001
122.8 0.6684079041250002
123.0 0.6610117211309998
123.2 0.6578419551460001
123.4 0.6577163275779998
123.6 0.6593352269680002
123.8 0.661382693537
124.0 0.6626161978589998
124.2 0.661949161233
124.4 0.6585247077159999
124.6 0.6517587439150002
124.8 0.6413685415050001
125.0 0.6273707416140002
125.2 0.6100613793780001
125.4 0.589974487987
125.6 0.567824607097
125.8 0.5444420043159999
126.0 0.5207086100280001
126.2 0.49748653381099994
126.4 0.475567674247
126.6 0.4556154866989999
126.8 0.43813119786500004
127.0 0.42343065762099996
127.2 0.41162834209200005
127.4 0.402645248613
127.6 0.3962240977460001
127.8 0.3919587825580001
128.0 0.38933450377900014
128.2 0.387772689301
128.4 0.38667306863800005
128.6 0.38546373294600006
128.8 0.383637660491
129.0 0.3807818105669999
129.2 0.37659886300500006
129.4 0.37092093694000006
129.6 0.363707213003
129.8 0.355039117503
130.0 0.34510222551
130.2 0.334170049665
130.4 0.322571822259
130.6 0.31067206314199997
130.8 0.2988399193679999
131.0 0.28741967094099996
131.2 0.27671378735
131.4 0.266959988918
131.6 0.2583218626560001
131.8 0.25088290134700003
132.0 0.24464703034200005
132.2 0.23954450867199995
132.4 0.23544287117399995
132.6 0.232164209368
132.8 0.22949432497
133.0 0.22720851504900003
133.2 0.225082453512
133.4 0.22290864439500008
133.6 0.22050634087600007
133.8 0.217738171888
134.0 0.2145050076549999
134.2 0.21075721813399995
134.4 0.20649136593300002
134.6 0.20174365369499997
134.8 0.19658434852400003
135.0 0.19111275041599998
135.2 0.18544114938499995
135.4 0.17969282125499988
135.6 0.17398889228300007
135.8 0.16844038975
136.0 0.16314483400799995
136.2 0.15817843495600004
136.4 0.15359642371200005
136.6 0.14942786293100008
136.8 0.14567925141700003
137.0 0.14233430533700006
137.2 0.13936167056999998
137.4 0.13671216802199998
137.6 0.13432887889
137.8 0.132148931236
138.0 0.13010830344500002
138.2 0.12814659961899993
138.4 0.12620790949200003
138.6 0.12424441809700001
138.8 0.12222027199200006
139.0 0.12010545839200001
139.2 0.11788316574699989
139.4 0.11554659765000003
139.6 0.113095115113
139.8 0.11053929079599997
140.0 0.10789459448799998
140.2 0.10518168880700005
140.4 0.10242512314199997
140.6 0.09965246632999997
140.8 0.09689132033500003
141.0 0.09417024512599995
141.2 0.09151554328199998
141.4 0.08895227264600006
141.6 0.08650224840199995
141.8 0.08418480579699998
142.0 0.08201281916099998
142.2 0.079997416264
142.4 0.07814075410999999
142.6 0.07644394133099999
142.8 0.07489874538099994
143.0 0.07349371825800005
143.2 0.07221171556499995
143.4 0.07103035119100001
143.6 0.06992501472300003
143.8 0.06886793302100003
144.0 0.06783166694699998
144.2 0.06678756511299999
144.4 0.065709351152
144.6 0.06457528434299999
144.8 0.06336809472299999
145.0 0.06207546485199997
145.2 0.06069363992600005
145.4 0.05922520102900005
145.6 0.05767942696700001
145.8 0.056072303540999985
146.0 0.054426151509
146.2 0.05276674194700004
146.4 0.05112339275900002
146.6 0.04952616410600001
146.8 0.04800178736499999
147.0 0.046577403304999994
147.2 0.045272975837
147.4 0.04410261147599996
147.6 0.04307438479800001
147.8 0.04218707812200001
148.0 0.041432849201
148.2 0.040796111814
148.4 0.04025513152799995
148.6 0.039783805916000003
148.8 0.039352090472999965
149.0 0.03892978784799999
149.2 0.03848660784999999
149.4 0.03799680643800003
149.6 0.037437562087
149.8 0.036793662772
150.0 0.03605562887099999
150.2 0.03522272294199996
150.4 0.03430111533300001
150.6 0.03330394660900002
150.8 0.032251022637
151.0 0.03116631803900001
151.2 0.03007604103399999
151.4 0.02900857787399996
151.6 0.027990361981000002
151.8 0.02704527822099998
152.0 0.02619286137200001
152.2 0.025447343504999987
152.4 0.024815421994999986
152.6 0.024297036542999993
152.8 0.023886702576
153.0 0.02357070170399999
153.2 0.02333078958999998
153.4 0.02314459203899999
153.6 0.02298823283199998
153.8 0.022835606055000013
154.0 0.022663144617000048
154.2 0.022449446128999982
154.4 0.022176888088999987
154.6 0.02183308614300003
154.8 0.02141232492699998
155.0 0.020914093635000006
155.2 0.020344387779000012
155.4 0.019714368844999997
155.6 0.019039794131000008
155.8 0.01833974604499998
156.0 0.017635013743000007
156.2 0.016946814532999996
156.4 0.016295109998000004
156.6 0.015697752536000018
156.8 0.015168666536000002
157.0 0.014717173224000013
157.2 0.014347946646999982
157.4 0.014059780032000002
157.6 0.013846986783999989
157.8 0.013699023774000002
158.0 0.013602348186999983
158.2 0.013540128228000003
158.4 0.013494356457000005
158.6 0.013447093031000007
158.8 0.013381619329000007
159.0 0.013282717540999986
159.2 0.013139581569999994
159.4 0.012944051519999975
159.6 0.012692760188000012
159.8 0.012386842314000002
160.0 0.01203140740499999
160.2 0.011634953531000011
160.4 0.011209007236000004
160.6 0.010767158057999994
160.8 0.010324070436999965
161.0 0.009894231930999996
161.2 0.009491184153000005
161.4 0.00912621675099999
161.6 0.008808420510999981
161.8 0.008543129561
162.0 0.008332746945000006
162.2 0.008175743001000005
162.4 0.00806752070399999
162.6 0.008000494329999988
162.8 0.00796495539600002
163.0 0.007949545083
163.2 0.007942175400000005
163.4 0.007931213875999998
163.6 0.007905564568000002
163.8 0.007855933482000014
164.0 0.007775538079000006
164.2 0.007659835957999985
164.4 0.007507274662000004
164.6 0.007319055923000007
164.8 0.007099109935000002
165.0 0.006853412691000021
165.2 0.006589926214999991
165.4 0.006317440859999992
165.6 0.006045576139999981
165.8 0.005783534323000012
166.0 0.005539701120000006
166.2 0.005321268069000012
166.4 0.0051334029990000056
166.6 0.004979314488999996
166.8 0.004859918656999995
167.0 0.004774029370999995
167.2 0.004718237512999983
167.4 0.004687465386999988
167.6 0.004675346016999984
167.8 0.004674640457000002
168.0 0.004677728884999994
168.2 0.004677328542
168.4 0.004666611262000008
168.6 0.00464012195999999
168.8 0.004593595979000003
169.0 0.004524586676000013
169.2 0.004432571091000001
169.4 0.004318335801999997
169.6 0.004184417712000011
169.8 0.004035047406999987
170.0 0.003875115566000011
170.2 0.0037101916259999904
170.4 0.0035461652420000146
170.6 0.003388643930000003
170.8 0.0032428438560000005
171.0 0.0031130233110000026
171.2 0.003002264764000008
171.4 0.002912364390999993
171.6 0.002843627193999998
171.8 0.002795365029000015
172.0 0.0027653804519999973
172.2 0.0027503421030000094
172.4 0.002746392876999986
172.6 0.0027489564180000047
172.8 0.002753597193999998
173.0 0.0027556953999999948
173.2 0.0027513256829999914
173.4 0.002736926090999999
173.6 0.0027103282299999953
173.8 0.0026698652270000026
174.0 0.0026152303149999927
174.2 0.002547119765000003
174.4 0.002467147863000004
174.6 0.0023778164059999963
174.8 0.002282031224000005
175.0 0.0021831738600000036
175.2 0.0020850868930000054
175.4 0.001990842562000003
175.6 0.0019037736990000053
175.8 0.0018264101269999963
176.0 0.0017605261070000014
176.2 0.0017071838209999951
176.4 0.0016668258260000004
176.6 0.0016387452819999915
176.8 0.0016216936350000022
177.0 0.00161378454
177.2 0.001612580176999996
177.4 0.0016153674369999928
177.6 0.001619385081000011
177.8 0.0016219333199999986
178.0 0.0016205823000000022
178.2 0.0016132196469999956
178.4 0.0015985123409999968
178.6 0.0015754326230000048
178.8 0.0015436979750000001
179.0 0.0015037270809999978
179.2 0.0014565790619999986
179.4 0.001403535331000005
179.6 0.0013465714690000046
179.8 0.0012875628460000009
180.0 0.0012287992129999983
180.2 0.0011722946000000023
180.4 0.001119969109000001
180.6 0.0010734603730000007
180.8 0.0010337492299999904
181.0 0.0010016866350000008
181.2 0.0009773990249999998
181.4 0.0009606395830000001
181.6 0.0009506602659999962
181.8 0.0009462639940000013
182.0 0.000946074240000002
182.2 0.0009484556169999971
182.4 0.00095176043300001
182.6 0.000954217230999997
182.8 0.0009544434870000006
183.0 0.0009511603519999964
183.2 0.0009433893160000012
183.4 0.0009304936039999958
183.6 0.0009123487630000003
183.8 0.0008891463420000029
184.0 0.0008614210660000052
184.2 0.0008300385740000012
184.4 0.0007960449309999981
184.6 0.0007607307120000028
184.8 0.0007253573630000016
185.0 0.0006912469659999982
185.2 0.0006595823029999995
185.4 0.0006313025380000029
185.6 0.0006071905270000049
185.8 0.0005876560219999984
186.0 0.0005729333490000002
186.2 0.0005628376290000023
186.4 0.0005569376049999982
186.6 0.0005545739849999976
186.8 0.0005548687130000009
187.0 0.000556819557
187.2 0.0005594443570000051
187.4 0.0005616817850000037
187.6 0.0005625963840000029
187.8 0.0005613749099999976
188.0 0.0005574808529999988
188.2 0.0005504209730000023
188.4 0.000540070359999998
188.6 0.0005265824450000014
188.8 0.0005102487140000011
189.0 0.0004915407290000003
189.2 0.00047117018199999985
189.4 0.000449876073999997
189.6 0.00042847564900000553
189.8 0.00040773381500000164
190.0 0.00038846222700000084
190.2 0.0003711928609999994
190.4 0.0003564663780000018
190.6 0.00034460786700000003
190.8 0.0003356711430000007
191.0 0.00032962129899999744
191.2 0.0003262105809999982
191.4 0.0003250139870000049
191.6 0.0003255264670000012
191.8 0.00032712161299999954
192.0 0.0003291665969999978
192.2 0.00033102270599999766
192.4 0.00033207209899999704
192.6 0.00033183974800000114
192.8 0.00032990898499999624
193.0 0.0003260265119999999
193.2 0.00032013187700000043
193.4 0.00031224510199999754
193.6 0.000302522876000001
193.8 0.00029132239700000037
194.0 0.00027899997600000037
194.2 0.0002660880319999979
194.4 0.00025306704100000075
194.6 0.00024047206799999925
194.8 0.00022866979699999947
195.0 0.0002181719300000009
195.2 0.00020919682500000124
195.4 0.00020201932699999854
195.6 0.00019664179300000011
195.8 0.00019309935799999978
196.0 0.00019117391600000064
196.2 0.00019064849800000128
196.4 0.00019120446499999898
196.6 0.00019244866800000016
196.8 0.000193964174999997
197.0 0.00019537685100000384
197.2 0.00019630526500000292
197.4 0.00019641389499999937
197.6 0.0001954760030000009
197.8 0.00019332842399999835
198.0 0.00018989701799999886
198.2 0.00018523272800000123
198.4 0.00017939838099999804
198.6 0.0001726211380000001
198.8 0.00016518921300000174
199.0 0.00015734786999999998
199.2 0.0001494172409999993
199.4 0.00014172771900000132
199.6 0.00013458188000000396
199.8 0.00012820640599999896
200.0 0.00012279049799999924


==> data/3d-data/output-60-64x64/actuators/ac-1000.dat <==
x y u
2.0 2.0 -0.08222895049161544
2.0 6.0 -0.07153083199014897
2.0 10.0 -0.07902098482908049
2.0 14.0 -0.10116220375394501
2.0 18.0 -0.12634001252099325
2.0 22.0 -0.1389020713397021
2.0 26.0 -0.13002124383195157
2.0 30.0 -0.10600362459933661
6.0 2.0 -0.0068326523573881805
6.0 6.0 -0.007583413558797512
6.0 10.0 -0.0071690772173925235
6.0 14.0 -0.0011219562954911068
6.0 18.0 0.013867951117061676
6.0 22.0 0.0242442227416597
6.0 26.0 0.0167073720258775
6.0 30.0 0.0010560464353696055
10.0 2.0 0.007065233398604019
10.0 6.0 -0.01917971071586485
10.0 10.0 -0.0009767226034695757
10.0 14.0 0.05512061567465207
10.0 18.0 0.12164379401383042
10.0 22.0 0.15553674594335415
10.0 26.0 0.13164076119803536
10.0 30.0 0.06789362998059933
14.0 2.0 0.01175666741602388
14.0 6.0 0.015198990326812439
14.0 10.0 0.012998743995242035
14.0 14.0 -0.0012579127557731523
14.0 18.0 -0.030445525888253062
14.0 22.0 -0.04961106779669214
14.0 26.0 -0.035814044773095494
14.0 30.0 -0.005830931972889916
18.0 2.0 -0.01926709976984719
18.0 6.0 -0.0008244703719250514
18.0 10.0 -0.013745684695392505
18.0 14.0 -0.05099208011711435
18.0 18.0 -0.09158518584895343
18.0 22.0 -0.11115349935206048
18.0 26.0 -0.09743795221747373
18.0 30.0 -0.059033532029272584
22.0 2.0 0.0650737800139684
22.0 6.0 0.10239386632500466
22.0 10.0 0.07617023263992861
22.0 14.0 0.010017974157312138
22.0 18.0 -0.046359976064294366
22.0 22.0 -0.06816210362519382
22.0 26.0 -0.053383339908775876
22.0 30.0 -0.00276089449315676
26.0 2.0 0.11435681477767393
26.0 6.0 0.10897471966823175
26.0 10.0 0.11297907975365407
26.0 14.0 0.12070523365300126
26.0 18.0 0.12394505814916282
26.0 22.0 0.12394053835552192
26.0 26.0 0.12396286752795707
26.0 30.0 0.12159435405302652
30.0 2.0 -0.08961748720142132
30.0 6.0 -0.1279516520917348
30.0 10.0 -0.10114720636911975
30.0 14.0 -0.030390219330435383
30.0 18.0 0.03548694672777464
30.0 22.0 0.06337666777338004
30.0 26.0 0.04431697542179936
30.0 30.0 -0.01599591977266414


==> data/3d-data/output-60-64x64/actuators/ac-500.dat <==
x y u
2.0 2.0 -0.11676962317643227
2.0 6.0 -0.09785199493685165
2.0 10.0 -0.11068747175972869
2.0 14.0 -0.152744953396242
2.0 18.0 -0.2072009901170902
2.0 22.0 -0.23719212136756432
2.0 26.0 -0.21619835085860145
2.0 30.0 -0.16313002331018525
6.0 2.0 0.1267021741395789
6.0 6.0 0.2278065809776567
6.0 10.0 0.15693584570847455
6.0 14.0 -0.05773566710635139
6.0 18.0 -0.31182563916822237
6.0 22.0 -0.4429363657759794
6.0 26.0 -0.35191420272009244
6.0 30.0 -0.10728834718821025
10.0 2.0 0.29326798991770986
10.0 6.0 0.44088947333270206
10.0 10.0 0.3364418990023434
10.0 14.0 0.045906332790208546
10.0 18.0 -0.2561109766519327
10.0 22.0 -0.39728240756573047
10.0 26.0 -0.3003453294922639
10.0 30.0 -0.01622996781945061
14.0 2.0 0.209571825878248
14.0 6.0 0.31300487564625196
14.0 10.0 0.23935161097322902
14.0 14.0 0.04906943797287973
14.0 18.0 -0.1260771916706984
14.0 22.0 -0.20012489597936642
14.0 26.0 -0.14991347467079585
14.0 30.0 0.010990806158873302
18.0 2.0 0.012510599116003796
18.0 6.0 -0.01387416825155168
18.0 10.0 0.004928472030879439
18.0 14.0 0.05322999575844177
18.0 18.0 0.09769129219584731
18.0 22.0 0.11685297425691824
18.0 26.0 0.10399267160594304
18.0 30.0 0.06288624471087487
22.0 2.0 -0.07475127820641331
22.0 6.0 -0.19189042183666927
22.0 10.0 -0.10860395809063375
22.0 14.0 0.10792327727403556
22.0 18.0 0.30995683549070774
22.0 22.0 0.3969011804164548
22.0 26.0 0.33771324028587296
22.0 30.0 0.15132211333058748
26.0 2.0 -0.1871857295011468
26.0 6.0 -0.3337644481949505
26.0 10.0 -0.23037992818043773
26.0 14.0 0.05864374706826263
26.0 18.0 0.360986020335363
26.0 22.0 0.5030931114813197
26.0 26.0 0.40514103812196905
26.0 30.0 0.12066858738359439
30.0 2.0 -0.24899902355030806
30.0 6.0 -0.33605030579580875
30.0 10.0 -0.2751130450161653
30.0 14.0 -0.09004129307584215
30.0 18.0 0.12933963057094042
30.0 22.0 0.24228410091101998
30.0 26.0 0.1641233237140276
30.0 30.0 -0.04679205052815817


==> data/3d-data/output-60-64x64/actuators/ac-510.dat <==
x y u
2.0 2.0 -0.10427128218120527
2.0 6.0 -0.12487250618195839
2.0 10.0 -0.1102148477920864
2.0 14.0 -0.06322916074899196
2.0 18.0 -0.0020643836041742505
2.0 22.0 0.03150024340402687
2.0 26.0 0.0084563484852255
2.0 30.0 -0.05144791883128864
6.0 2.0 0.000809589084824799
6.0 6.0 0.03138821102887212
6.0 10.0 0.010425519489013303
6.0 14.0 -0.05676989656960797
6.0 18.0 -0.14161855279310667
6.0 22.0 -0.18746639612532115
6.0 26.0 -0.15539782534884056
6.0 30.0 -0.07298839277146145
10.0 2.0 0.11917305748046925
10.0 6.0 0.18263038614820531
10.0 10.0 0.1379631758133098
10.0 14.0 0.005107796394989755
10.0 18.0 -0.14827969552036652
10.0 22.0 -0.22604569382697126
10.0 26.0 -0.17221583629083723
10.0 30.0 -0.02503563437152764
14.0 2.0 0.15667166259226545
14.0 6.0 0.23222590623969028
14.0 10.0 0.17833700685513776
14.0 14.0 0.0344213150535421
14.0 18.0 -0.10640175657324549
14.0 22.0 -0.16920399513925768
14.0 26.0 -0.1265666355971251
14.0 30.0 0.00463455786147998
18.0 2.0 0.06326755421185634
18.0 6.0 0.09528575153313021
18.0 10.0 0.0720632892392979
18.0 14.0 0.01666753606925899
18.0 18.0 -0.027939152016871013
18.0 22.0 -0.04450327115944852
18.0 26.0 -0.0337033959452164
18.0 30.0 0.006255340566068969
22.0 2.0 -0.036080907252658306
22.0 6.0 -0.07564036795475712
22.0 10.0 -0.04756132117066114
22.0 14.0 0.02467447474692234
22.0 18.0 0.09079969904380221
22.0 22.0 0.11893373819232061
22.0 26.0 0.09982297408257748
22.0 30.0 0.03895738185154168
26.0 2.0 -0.07179498102612816
26.0 6.0 -0.1463945817588869
26.0 10.0 -0.09338993444379956
26.0 14.0 0.04585334109412788
26.0 18.0 0.17806149803440682
26.0 22.0 0.235843886106589
26.0 26.0 0.19648016377481245
26.0 30.0 0.07402713525690241
30.0 2.0 -0.12007853975517119
30.0 6.0 -0.18958194189289784
30.0 10.0 -0.1405392360790688
30.0 14.0 0.0006106635613465274
30.0 18.0 0.155655564700833
30.0 22.0 0.23141866831083516
30.0 26.0 0.17922099090425514
30.0 30.0 0.0318872968600961


==> data/3d-data/output-60-64x64/actuators/ac-550.dat <==
x y u
2.0 2.0 0.018401720587325386
2.0 6.0 0.014113647212182974
2.0 10.0 0.01739556593241417
2.0 14.0 0.015033828872354535
2.0 18.0 -0.00394083869877234
2.0 22.0 -0.01781727595802838
2.0 26.0 -0.008067807178726656
2.0 30.0 0.012302902898402312
6.0 2.0 -0.004694089685160727
6.0 6.0 -0.046930021147500126
6.0 10.0 -0.01678058702382544
6.0 14.0 0.05602285113812988
6.0 18.0 0.11479262419086701
6.0 22.0 0.13702062822348307
6.0 26.0 0.12196689158530277
6.0 30.0 0.06923474437670607
10.0 2.0 -0.08535755793931726
10.0 6.0 -0.13501309712401943
10.0 10.0 -0.10042875273879504
10.0 14.0 0.008776477689540518
10.0 18.0 0.14477699310396136
10.0 22.0 0.2174512852971801
10.0 26.0 0.16700810326572257
10.0 30.0 0.03489766614833038
14.0 2.0 -0.10367916858343623
14.0 6.0 -0.12847874923115882
14.0 10.0 -0.11079317935821464
14.0 14.0 -0.055442134091155955
14.0 18.0 0.012833921882006195
14.0 22.0 0.048579338419117275
14.0 26.0 0.024234285047070814
14.0 30.0 -0.042151252275137024
18.0 2.0 -0.04980640904472394
18.0 6.0 -0.060016905140386156
18.0 10.0 -0.0518990648769081
18.0 14.0 -0.04208750552240887
18.0 18.0 -0.05478212811421825
18.0 22.0 -0.07046843604561595
18.0 26.0 -0.05869244369943147
18.0 30.0 -0.04271680060819567
22.0 2.0 0.05618774146897655
22.0 6.0 0.078911583484062
22.0 10.0 0.06323839053128255
22.0 14.0 0.010071424509701006
22.0 18.0 -0.06202902726729943
22.0 22.0 -0.10242456797879204
22.0 26.0 -0.0740613609031335
22.0 30.0 -0.003087115070229911
26.0 2.0 0.11455240491734858
26.0 6.0 0.17962200486201968
26.0 10.0 0.13305446477828511
26.0 14.0 0.015524342809195332
26.0 18.0 -0.08839929837394428
26.0 22.0 -0.1309100954235105
26.0 26.0 -0.10244537525017888
26.0 30.0 -0.007353563258464771
30.0 2.0 0.04244390818382317
30.0 6.0 0.08359783265467526
30.0 10.0 0.05383399679857442
30.0 14.0 -0.01889077628803739
30.0 18.0 -0.07936116720594624
30.0 22.0 -0.10244161995594568
30.0 26.0 -0.08736417151193615
30.0 30.0 -0.03272438794924359


==> data/3d-data/output-60-64x64/actuators/ac-650.dat <==
x y u
2.0 2.0 -0.025323589106944044
2.0 6.0 -0.07690468114065153
2.0 10.0 -0.04101616556467996
2.0 14.0 0.05973930371537611
2.0 18.0 0.16404818755845885
2.0 22.0 0.21239565962565035
2.0 26.0 0.17860593484004778
2.0 30.0 0.08119017625250044
6.0 2.0 -0.09217961159026646
6.0 6.0 -0.11380354291951811
6.0 10.0 -0.09928740240605055
6.0 14.0 -0.04534440685802802
6.0 18.0 0.03246482256668872
6.0 22.0 0.07671725552973437
6.0 26.0 0.04565303568303646
6.0 30.0 -0.030913561027255648
10.0 2.0 -0.08310479789338363
10.0 6.0 -0.0913372320311677
10.0 10.0 -0.085396253993375
10.0 14.0 -0.06735545529381977
10.0 18.0 -0.04609887881710123
10.0 22.0 -0.035375941162093645
10.0 26.0 -0.042715122158081945
10.0 30.0 -0.06326503274184461
14.0 2.0 -0.024790396184502565
14.0 6.0 -0.03817779709594563
14.0 10.0 -0.027995159296388007
14.0 14.0 -0.010640822468734323
14.0 18.0 -0.011819532821444155
14.0 22.0 -0.019898535521974202
14.0 26.0 -0.013483116291198414
14.0 30.0 -0.009344440961516886
18.0 2.0 0.09314382965259517
18.0 6.0 0.12058925731434794
18.0 10.0 0.10180823115678753
18.0 14.0 0.04269780627199324
18.0 18.0 -0.029500174694291215
18.0 22.0 -0.06698945334328563
18.0 26.0 -0.04036005490479664
18.0 30.0 0.028906357910818817
22.0 2.0 0.07097932130673909
22.0 6.0 0.12240249952325954
22.0 10.0 0.08579034269347025
22.0 14.0 -0.003745079984521045
22.0 18.0 -0.07629070284454548
22.0 22.0 -0.10272049800007392
22.0 26.0 -0.08491957178732507
22.0 30.0 -0.020287610183730834
26.0 2.0 0.01607132156025079
26.0 6.0 0.04334363528594312
26.0 10.0 0.023823748616281185
26.0 14.0 -0.025482984401869985
26.0 18.0 -0.06798898867777406
26.0 22.0 -0.08450658706474946
26.0 26.0 -0.07351699036160507
26.0 30.0 -0.03499186943037068
30.0 2.0 0.049279735082217474
30.0 6.0 0.03759984445984133
30.0 10.0 0.04625065040088362
30.0 14.0 0.05480569413928775
30.0 18.0 0.03993736817509535
30.0 22.0 0.025190382432604814
30.0 26.0 0.035482776884273884
30.0 30.0 0.053414502760606455


==> data/3d-data/output-60-64x64/actuators/ac-850.dat <==
x y u
2.0 2.0 -0.02744191095806917
2.0 6.0 -0.04863246630565721
2.0 10.0 -0.03399955284492251
2.0 14.0 0.012064106715351778
2.0 18.0 0.06791681522589958
2.0 22.0 0.09666848346242314
2.0 26.0 0.07626191650401395
2.0 30.0 0.022632503361097813
6.0 2.0 0.05096985085034218
6.0 6.0 0.05003250159684057
6.0 10.0 0.05108492335076523
6.0 14.0 0.043318062821986414
6.0 18.0 0.016369204900314176
6.0 22.0 -0.0035586642757253046
6.0 26.0 0.010886004972494286
6.0 30.0 0.039512044949259056
10.0 2.0 0.03084657785236454
10.0 6.0 0.056051572093832686
10.0 10.0 0.03851647868500786
10.0 14.0 -0.012550300429408086
10.0 18.0 -0.06849680489648537
10.0 22.0 -0.09538219347336577
10.0 26.0 -0.07645556257550354
10.0 30.0 -0.023633148967483954
14.0 2.0 0.006458879285646607
14.0 6.0 0.04373240876995452
14.0 10.0 0.017300336772015833
14.0 14.0 -0.044499076457045574
14.0 18.0 -0.08853914635216076
14.0 22.0 -0.10180558545613147
14.0 26.0 -0.09300585501217808
14.0 30.0 -0.0552431535521915
18.0 2.0 0.1024549098090823
18.0 6.0 0.1147400947643806
18.0 10.0 0.10652565123792274
18.0 14.0 0.07892983710287714
18.0 18.0 0.04436393856887713
18.0 22.0 0.026518813661256885
18.0 26.0 0.03895283113215468
18.0 30.0 0.07207210791609203
22.0 2.0 -0.014679684062666329
22.0 6.0 -0.06642267324378764
22.0 10.0 -0.02996514972947
22.0 14.0 0.06145044429917766
22.0 18.0 0.1386127471177859
22.0 22.0 0.16812016842168065
22.0 26.0 0.14804418943758782
22.0 30.0 0.0788563703761575
26.0 2.0 -0.09146775751409905
26.0 6.0 -0.098372882672007
26.0 10.0 -0.09383020589013052
26.0 14.0 -0.07844872027910224
26.0 18.0 -0.059023487097096886
26.0 22.0 -0.04885099519317458
26.0 26.0 -0.05589831737912898
26.0 30.0 -0.07450586795746261
30.0 2.0 -0.05635515644450915
30.0 6.0 -0.05060381014593712
30.0 10.0 -0.05492792728777528
30.0 14.0 -0.059152573671772304
30.0 18.0 -0.05006074385892765
30.0 22.0 -0.04071934579298973
30.0 26.0 -0.04767502349548988
30.0 30.0 -0.05853173519059454


==> data/3d-data/output-60-64x64/results.dat <==
0.0 0.0
0.2 0.10571715623500005
0.4 0.10559165461999999
0.6 0.10539741777399998
0.8 0.10513314979800004
1.0 0.10480075913200007
1.2 0.10440285441599996
1.4 0.10394163181200002
1.6 0.10341984339300003
1.8 0.10283871023000002
2.0 0.102201070842
2.2 0.10150962823400003
2.4 0.10076545082999999
2.6 0.099970688578
2.8 0.09912802031800005
3.0 0.098239662629
3.2 0.09730804528
3.4 0.09633433254500005
3.6 0.09532199157400005
3.8 0.09427213240900006
4.0 0.09318837240400002
4.2 0.09207166177499998
4.4 0.09092489091400002
4.6 0.089750873247
4.8 0.08855017030200005
5.0 0.08732750405
5.2 0.08608386580599997
5.4 0.08482139310799998
5.6 0.08354240417500003
5.8 0.08224951252599996
6.0 0.08094555215500004
6.2 0.07963148601200008
6.4 0.07831041944000003
6.6 0.07698459444200001
6.8 0.07565565053500001
7.0 0.074325548268
7.2 0.072997525817
7.4 0.07167305676499999
7.6 0.07035429201799998
7.8 0.069043085227
8.0 0.06774148473000002
8.2 0.06645174663199997
8.4 0.065175650996
8.6 0.06391490343299999
8.8 0.06267106001900004
9.0 0.06144620710999997
9.2 0.06024220685099995
9.4 0.059061311700000015
9.6 0.05790400190700001
9.8 0.05677266743700003
10.0 0.05566832779000001
10.2 0.054591403735999994
10.4 0.053544041874
10.6 0.05252744095300002
10.8 0.05154372866700003
11.0 0.050594698174000016
11.2 0.04968124401700001
11.4 0.04880519585700001
11.6 0.04796691822999999
11.8 0.04716696700800001
12.0 0.04640618812900004
12.2 0.045684960346000024
12.4 0.045003363747999986
12.6 0.04436235271599999
12.8 0.043762280857
13.0 0.04320444930799995
13.2 0.042688835809
13.4 0.04221648137399997
13.6 0.04178825404499999
13.8 0.041404407840000025
14.0 0.041066109784000035
14.2 0.04077317977100002
14.4 0.04052645940499999
14.6 0.04032619139999997
14.8 0.040172034597
15.0 0.04006524921000003
15.2 0.04000462495900003
15.4 0.039990536564000013
15.6 0.04002272745899997
15.8 0.040101439674000025
16.0 0.040225756604000046
16.2 0.04039565318499997
16.4 0.04061040693499998
16.6 0.040869842515999996
16.8 0.04117405135699999
17.0 0.04152127857799996
17.2 0.04191186949299997
17.4 0.042345111514999985
17.6 0.042820248461
17.8 0.043336518691
18.0 0.04389398473399998
18.2 0.044491536928000015
18.4 0.045128372052
18.6 0.04580424244399996
18.8 0.046517914970000004
19.0 0.04726916876100002
19.2 0.04805729954899999
19.4 0.048881267756000005
19.6 0.04974059027800003
19.8 0.050634463780000014
20.0 0.05156210494699997
20.2 0.05252258049
20.4 0.05351533638
20.6 0.054539359823999996
20.8 0.05559436388899998
21.0 0.05667901111700002
21.2 0.057792779417
21.4 0.05893506287400002
21.6 0.0601042148
21.8 0.061300623771
22.0 0.06252249534700001
22.2 0.06376929928099999
22.4 0.06504010401299998
22.6 0.06633408943300001
22.8 0.067650220967
23.0 0.06898824334099998
23.2 0.070346506997
23.4 0.07172487797299995
23.6 0.07312242846399997
23.8 0.07453809711600001
24.0 0.07597175969900005
24.2 0.07742164244399996
24.4 0.07888710707000002
24.6 0.08036836339700001
24.8 0.08186382758500002
25.0 0.08337257624900003
25.2 0.08489440669299997
25.4 0.08642772025999998
25.6 0.08797244653399997
25.8 0.08952819501000003
26.0 0.09109339598500002
26.2 0.09266771261799997
26.4 0.09425074084999999
26.6 0.095841784771
26.8 0.09744016094000002
27.0 0.09904550224800003
27.2 0.10065709733300002
27.4 0.10227420640400006
27.6 0.10389671241499997
27.8 0.10552423245799998
28.0 0.10715595368799996
28.2 0.10879208578499996
28.4 0.11043202042800002
28.6 0.112075023819
28.8 0.11372053032899997
29.0 0.11536915628200006
29.2 0.11701979109600001
29.4 0.11867266274800001
29.6 0.12032693332799999
29.8 0.12198403471899998
30.0 0.12364144988300005
30.2 0.12530099091299993
30.4 0.12696161471400003
30.6 0.128623745283
30.8 0.13028629413799997
31.0 0.13195130212800005
31.2 0.13361606463799994
31.4 0.13528288571199998
31.6 0.13695121742500002
31.8 0.13862016807900002
32.0 0.14029131883400003
32.2 0.14196411119699998
32.4 0.143638745472
32.6 0.14531520032999998
32.8 0.14699422551099997
33.0 0.14867585230700003
33.2 0.15036035407500004
33.4 0.15204842999
33.6 0.15373997490500002
33.8 0.15543592547400006
34.0 0.15713557791899999
34.2 0.15884067312099998
34.4 0.16055072807600004
34.6 0.16226642814100006
34.8 0.163988435544
35.0 0.165717317679
35.2 0.1674531891259999
35.4 0.16919682661999996
35.6 0.17094889401699997
35.8 0.172709172541
36.0 0.174479353336
36.2 0.176259234182
36.4 0.17804981782600005
36.6 0.179852048942
36.8 0.18166563113600004
37.0 0.18349153790899997
37.2 0.18533061404500004
37.4 0.18718425487399995
37.6 0.18905192555500006
37.8 0.19093423295899992
38.0 0.192832297704
38.2 0.19474695016099997
38.4 0.19667953188500006
38.6 0.19862827402699995
38.8 0.20059730669100004
39.0 0.20258434588100002
39.2 0.20459179501900002
39.4 0.20661954525800003
39.6 0.20866854348499997
39.8 0.21073941438800006
40.0 0.21283315170100006
40.2 0.21495044433399998
40.4 0.21709159427499997
40.6 0.219258400523
40.8 0.22144965156400007
41.0 0.223667776032
41.2 0.22591210948899992
41.4 0.228184798882
41.6 0.23048506093800003
41.8 0.23281461140200005
42.0 0.23517419810199996
42.2 0.23756416012700002
42.4 0.239984066359
42.6 0.242436756825
42.8 0.244921193426
43.0 0.24743908367599995
43.2 0.24998952570600003
43.4 0.2525763243029999
43.6 0.255196723891
43.8 0.25785310530399996
44.0 0.260545825843
44.2 0.263274759771
44.4 0.26604130152600003
44.6 0.26884631593499997
44.8 0.271689192194
45.0 0.27457153175
45.2 0.27749439347800003
45.4 0.2804571067419999
45.6 0.28346054106799995
45.8 0.286505601944
46.0 0.28959301194099996
46.2 0.29272244326
46.4 0.2958958736630001
46.6 0.29911239646
46.8 0.3023734828700001
47.0 0.305678732088
47.2 0.30902989782400003
47.4 0.312425846779
47.6 0.31586902457599997
47.8 0.31935922327300004
48.0 0.3228960538750001
48.2 0.32648090575399996
48.4 0.33011483993400004
48.6 0.33379566135000005
48.8 0.337526672239
49.0 0.341307869465
49.2 0.34513888754500005
49.4 0.34902048081799997
49.6 0.35295363403300006
49.8 0.3569370425730001
50.0 0.360973334139
50.2 0.36506191609499994
50.4 0.369203387065
50.6 0.37339775460899993
50.8 0.37764668922200006
51.0 0.3819494523250001
51.2 0.38630719342600006
51.4 0.3907192922460001
51.6 0.3951876617400001
51.8 0.39971202331899996
52.0 0.4042926902249999
52.2 0.40892971563800007
52.4 0.4136246494139999
52.6 0.41837736068000003
52.8 0.42318842666800005
53.0 0.42805788594899996
53.2 0.432986405073
53.4 0.4379751535990001
53.6 0.443024531027
53.8 0.4481327069769999
54.0 0.45330380196700004
54.2 0.4585349441880001
54.4 0.463829630477
54.6 0.4691867851420001
54.8 0.4746060724690001
55.0 0.48009007394900005
55.2 0.48563747792
55.4 0.49125013676499985
55.6 0.49692706379399987
55.8 0.502670886709
56.0 0.508481657565
56.2 0.5143582175689999
56.4 0.520302853642
56.6 0.5263150474400001
56.8 0.532396173217
57.0 0.5385475006830001
57.2 0.544767385496
57.4 0.5510583334480001
57.6 0.5574215468860001
57.8 0.5638558430019999
58.0 0.570362368529
58.2 0.5769430062049999
58.4 0.5835965480309999
58.6 0.590325388393
58.8 0.597129697545
59.0 0.6040100727570001
59.2 0.6109671679650002
59.4 0.6180017617319999
59.6 0.6251150583770001
59.8 0.63230855513
60.0 0.6395791562400002
60.2 0.6469330780439998
60.4 0.654368186348
60.6 0.661885572376
60.8 0.669486924992
61.0 0.67717178083
61.2 0.6849418425179999
61.4 0.692798226374
61.6 0.7007407556020001
61.8 0.708773549365
62.0 0.716892693618
62.2 0.725103016299
62.4 0.7334039563060001
62.6 0.7417973453960001
62.8 0.750282658021
63.0 0.758863255281
63.2 0.7675377884060001
63.4 0.7763088511910001
63.6 0.7851766314429999
63.8 0.7941437519230001
64.0 0.8032112495110001
64.2 0.812377445401
64.4 0.8216457361530001
64.6 0.8310169468289998
64.8 0.8404929440390001
65.0 0.850076285612
65.2 0.8597629168130001
65.4 0.8695595650100001
65.6 0.8794649211330001
65.8 0.889481412197
66.0 0.899609972673
66.2 0.9098512028989999
66.4 0.9202068834810001
66.6 0.930678582531
66.8 0.9412679197110002
67.0 0.951975557853
67.2 0.962803719649
67.4 0.973755074086
67.6 0.9848283872550003
67.8 0.99602625132
68.0 1.0073501746990001
68.2 1.018800709408
68.4 1.0303816424709997
68.6 1.04209403735
68.8 1.053937679936
69.0 1.065917195547
69.2 1.0780309420310001
69.4 1.090282535397
69.6 1.1026715528999997
69.8 1.1152031261
70.0 1.1278767634159999
70.2 1.1406953064179997
70.4 1.1536575406599998
70.6 1.166768668835
70.8 1.180028070197
71.0 1.1934403214560003
71.2 1.207004671647
71.4 1.2207238308500001
71.6 1.2346001340600001
71.8 1.248635439614
72.0 1.2628318997459997
72.2 1.277188853698
72.4 1.291712076454
72.6 1.306402460526
72.8 1.321259984279
73.0 1.3362863479549998
73.2 1.351487649214
73.4 1.3668635573840002
73.6 1.3824157211139998
73.8 1.398146001247
74.0 1.414055885183
74.2 1.4301520766529996
74.4 1.446433176591
74.6 1.462900644002
74.8 1.4795584852010004
75.0 1.4964071268290002
75.2 1.51345178679
75.4 1.530693544712
75.6 1.5481317355449997
75.8 1.5657732698529996
76.0 1.5836180819199999
76.2 1.601667841319
76.4 1.6199271885089999
76.6 1.6383974869909999
76.8 1.657081979657
77.0 1.675981066516
77.2 1.695101073457
77.4 1.7144391174109999
77.6 1.7340030739880001
77.8 1.7537939797620001
78.0 1.7738108964260002
78.2 1.7940622522140002
78.4 1.814547446008
78.6 1.8352718986039998
78.8 1.856230278286
79.0 1.877436048137
79.2 1.8988880819520002
79.4 1.920587772751
79.6 1.9425383678929997
79.8 1.9647422989220003
80.0 1.9872045006910002
80.2 2.009926763108
80.4 2.032912700913
80.6 2.05616461388
80.8 2.079687295618
81.0 2.1034808218820005
81.2 2.1275524023
81.4 2.151900164534
81.6 2.176532736246
81.8 2.2014503864890003
82.0 2.226656759204
82.2 2.252154666313
82.4 2.277948237085
82.6 2.3040404495500004
82.8 2.3304357480720004
83.0 2.357138076678
83.2 2.384149148435
83.4 2.4114740420400005
83.6 2.439115012133
83.8 2.4670762544320004
84.0 2.495363437903
84.2 2.523975658062
84.4 2.55292120667
84.6 2.5822014552470005
84.8 2.6118262143979996
85.0 2.641789626504
85.2 2.672101132143
85.4 2.702763920277
85.6 2.733783890406
85.8 2.7651619946490005
86.0 2.796903525188
86.2 2.8290155384
86.4 2.861499414163
86.6 2.894359389344
86.8 2.927598571178
87.0 2.9612259200590003
87.2 2.9952424665649997
87.4 3.0296538581280004
87.6 3.064465523802
87.8 3.099677408999
88.0 3.135303072712
88.2 3.171339860105
88.4 3.207793702538
88.6 3.244671532671
88.8 3.2819768426189997
89.0 3.319714663501
89.2 3.357892672397
89.4 3.396508290947
89.6 3.435578060594
89.8 3.475097935775
90.0 3.51507979397
90.2 3.5555233711180003
90.4 3.596434980681
90.6 3.6378241444920003
90.8 3.6796950085830002
91.0 3.7220508941580004
91.2 3.7648997380179994
91.4 3.8082450402749997
91.6 3.8520924347510004
91.8 3.8964537424020005
92.0 3.941325967539
92.2 3.98672213538
92.4 4.0326464202
92.6 4.079102932479
92.8 4.126099302481
93.0 4.1736457823599995
93.2 4.2217410461260005
93.4 4.270399551159
93.6 4.319620191448
93.8 4.369413035662999
94.0 4.419786975948
94.2 4.470747143138
94.4 4.522301383035
94.6 4.574456904565
94.8 4.6272162828829995
95.0 4.680589987027
95.2 4.734585570606001
95.4 4.789210438404
95.6 4.844474618094
95.8 4.9003774137530005
96.0 4.956936000604999
96.2 5.014151491452
96.4 5.072034924526
96.6 5.130592081685
96.8 5.189831166933001
97.0 5.249763495615
97.2 5.310396336448
97.4 5.371731748919
97.6 5.433785459236001
97.8 5.496562108502
98.0 5.56007562734
98.2 5.6243273621970005
98.4 5.689327685016
98.6 5.7550874798519995
98.8 5.821618321288
99.0 5.888924655415
99.2 5.957017720533
99.4 6.025908758201
99.6 6.095599350593
99.8 6.166107428025
100.0 6.237441346401001
100.2 6.040079608718
100.4 5.420754471038
100.6 4.84380652717
100.8 4.338525192543
101.0 3.889541711138
101.2 3.485624781362
101.4 3.123370554129
101.6 2.803772613368
101.8 2.528278837636
102.0 2.29664443642
102.2 2.106528552093
102.4 1.9537899028669998
102.6 1.8328206881980003
102.8 1.736991102324
103.0 1.6593797190889998
103.2 1.5936226256019999
103.4 1.5345845421350002
103.6 1.478740473323
103.8 1.4244183341330001
104.0 1.3720158980029997
104.2 1.323882826017
104.4 1.283638814182
104.6 1.254852627048
104.8 1.2395201204479998
105.0 1.23692458941
105.2 1.243452491528
105.4 1.2536090246529998
105.6 1.261824370752
105.8 1.264300854638
106.0 1.2600794777370004
106.2 1.250976243688
106.4 1.240561989178
106.6 1.23277442885
106.8 1.2307223083399998
107.0 1.2359396824650002
107.2 1.248148897147
107.4 1.265447254569
107.6 1.284872585325
107.8 1.3032623755260002
108.0 1.3181865518309999
108.2 1.32860341626
108.4 1.335014831659
108.6 1.339076852708
108.8 1.342913506964
109.0 1.348420159466
109.2 1.3567872297260002
109.4 1.3682875748100005
109.6 1.382285749518
109.8 1.3974211078909997
110.0 1.411927103655
110.2 1.424033367973
110.4 1.4324198137500002
110.6 1.4365711488069999
110.8 1.436933573799
111.0 1.4348355043440002
111.2 1.432148575522
111.4 1.43077647414
111.6 1.4321001480549995
111.8 1.4365203069669998
112.0 1.4432604012399999
112.2 1.4505452976419997
112.4 1.4561387028049997
112.6 1.4581065472700003
112.8 1.4555157169689998
113.0 1.448790293331
113.2 1.4396082119
113.4 1.430303058407
113.6 1.42307241551
113.8 1.4192540084810001
114.0 1.4189462972509999
114.2 1.421061085193
114.4 1.4237253678240003
114.6 1.424900161908
114.8 1.4229794382340004
115.0 1.417209001498
115.2 1.407845846786
115.4 1.3960457648999998
115.6 1.383509001919
115.8 1.372019489617
116.0 1.36297582503
116.2 1.3570637098810001
116.4 1.354106655733
116.6 1.3531598156299998
116.8 1.3527895499869997
117.0 1.3514711801250001
117.2 1.348017471286
117.4 1.341898625271
117.6 1.333394845933
117.8 1.3235131866740002
118.0 1.3137030884160001
118.2 1.3054509563670003
118.4 1.299862691865
118.6 1.297355899591
118.8 1.2975557703739997
119.0 1.299404243474
119.2 1.3014590816999998
119.4 1.3022774301850002
119.6 1.3008053001920001
119.8 1.2966318177839997
120.0 1.290073722302
120.2 1.2820423912830001
120.4 1.2737992566349998
120.6 1.2665798536050001
120.8 1.2612786429740002
121.0 1.2582372121199998
121.2 1.2571785527899997
121.4 1.257319613734
121.6 1.25760936707
121.8 1.2570114588949999
122.0 1.2547815182710003
122.2 1.250638412609
122.4 1.244817011844
122.6 1.2379848011760002
122.8 1.2310497026920002
123.0 1.2249254828039997
123.2 1.2202878913489998
123.4 1.2174146333740001
123.6 1.216104261755
123.8 1.215742650327
124.0 1.215452465934
124.2 1.214327780643
124.4 1.2116694469059999
124.6 1.207169112053
124.8 1.2009978450539998
125.0 1.193746686278
125.2 1.186273605901
125.4 1.179457581535
125.6 1.173968734217
125.8 1.170075832813
126.0 1.1676034704509997
126.2 1.1659822248470002
126.4 1.164426650113
126.6 1.162166578176
126.8 1.1586651138600002
127.0 1.153758419137
127.2 1.147704075704
127.4 1.141096120069
127.6 1.1346860994419998
127.8 1.129181237679
128.0 1.125047273056
128.2 1.1223836122270001
128.4 1.12089738388
128.6 1.119997224986
128.8 1.1189574858909999
129.0 1.117104340297
129.2 1.1140055698940001
129.4 1.1095765725429998
129.6 1.104087883663
129.8 1.0980845923039997
130.0 1.09223303471
130.2 1.08714130732
130.4 1.083195180749
130.6 1.080471527756
130.8 1.0787283620540002
131.0 1.077485113157
131.2 1.076165096642
131.4 1.0742493030319997
131.6 1.071423575665
131.8 1.067644737333
132.0 1.063136690272
132.2 1.0583168317680003
132.4 1.0536711111289998
132.6 1.04961587934
132.8 1.0463935684170003
133.0 1.044011354892
133.2 1.0422587211429999
133.4 1.040782378771
133.6 1.0391807930540002
133.8 1.0371327716779999
134.0 1.0344634382079998
134.2 1.031194784915
134.4 1.0275198496680003
134.6 1.0237371444599999
134.8 1.0201642432829998
135.0 1.0170439475839999
135.2 1.0144778533349998
135.4 1.012407432832
135.6 1.0106403476980002
135.8 1.0089047689589998
136.0 1.006942117124
136.2 1.004573982027
136.4 1.001762497372
136.6 0.9986178375810001
136.8 0.9953653687669999
137.0 0.992289864978
137.2 0.9896413965009998
137.4 0.987569603682
137.6 0.9860856452909998
137.8 0.9850431880000001
138.0 0.984179204227
138.2 0.9831901372730001
138.4 0.9818036725879999
138.6 0.9798499464420001
138.8 0.9773141745480002
139.0 0.9743344432209997
139.2 0.9711671408110002
139.4 0.9681194889750001
139.6 0.9654696255140002
139.8 0.963396478329
140.0 0.9619441294990001
140.2 0.961000518676
140.4 0.960346828795
140.6 0.9597081727980001
140.8 0.9588309666439999
141.0 0.9575363248750001
141.2 0.9557678060439999
141.4 0.953593253193
141.6 0.95117742976
141.8 0.948733483534
142.0 0.9464643223559999
142.2 0.9445119033089999
142.4 0.9429187904990002
142.6 0.9416427611809999
142.8 0.940563982047
143.0 0.9395349605119999
143.2 0.9384224501039999
143.4 0.9371464611409996
143.6 0.935696439327
143.8 0.9341227345580001
144.0 0.932520670262
144.2 0.9309845347960002
144.4 0.929578787573
144.6 0.9283133380170001
144.8 0.9271380466580001
145.0 0.9259623847780001
145.2 0.9246847442720001
145.4 0.9232253473009999
145.6 0.921569439949
145.8 0.9197618150069999
146.0 0.9179194918089999
146.2 0.9161947489609998
146.4 0.9147374121760001
146.6 0.9136505695699999
146.8 0.9129645840380001
147.0 0.91261377627
147.2 0.9124447960920001
147.4 0.912264187186
147.6 0.911863275485
147.8 0.9110850125620001
148.0 0.9098528436860001
148.2 0.9081947252329998
148.4 0.90624229742
148.6 0.9041989007039999
148.8 0.9022873124730002
149.0 0.900715394965
149.2 0.8996066576030002
149.4 0.8989990845339999
149.6 0.898818662507
149.8 0.898909745536
150.0 0.8990737567439999
150.2 0.8991066813070002
150.4 0.8988487533389999
150.6 0.8982118400579998
150.8 0.8971997147519999
151.0 0.8958883212
151.2 0.8944145666690001
151.4 0.8929344606829999
151.6 0.8915951547909998
151.8 0.89049666442
152.0 0.8896906944930001
152.2 0.8891646069359999
152.4 0.8888659880030001
152.6 0.8887114407760001
152.8 0.888611608904
153.0 0.8884944911150001
153.2 0.888299909834
153.4 0.8880042502399998
153.6 0.8875936685689999
153.8 0.8870703969370002
154.0 0.8864433218410002
154.2 0.8857231780850001
154.4 0.8849177495129998
154.6 0.8840436153130001
154.8 0.8831342395860002
155.0 0.8822311804820002
155.2 0.881398103649
155.4 0.8807023149010001
155.6 0.8802073875779999
155.8 0.8799530876590002
156.0 0.8799446514879999
156.2 0.8801414145360001
156.4 0.8804615444710001
156.6 0.8807901809690002
156.8 0.880999671841
157.0 0.880977320539
157.2 0.8806528938889999
157.4 0.8800082306590002
157.6 0.879094347162
157.8 0.8780200655039998
158.0 0.876930992021
158.2 0.875983943507
158.4 0.8753139440189999
158.6 0.8750065314469999
158.8 0.87508134837
159.0 0.8754869537839999
159.2 0.876110834369
159.4 0.876803890663
159.6 0.8774057559690001
159.8 0.8777849268390001
160.0 0.877852837605
160.2 0.8775843854199998
160.4 0.8770174403019998
160.6 0.876248602209
160.8 0.875400720045
161.0 0.874613471019
161.2 0.8740059979879999
161.4 0.8736631389689998
161.6 0.8736257143850001
161.8 0.8738828543450001
162.0 0.8743804190390002
162.2 0.8750334562969998
162.4 0.8757426356160001
162.6 0.8764063664859999
162.8 0.8769364928600001
163.0 0.87727351355
163.2 0.8773840584350001
163.4 0.8772714966590001
163.6 0.8769736362289999
163.8 0.876546644981
164.0 0.8760749986550002
164.2 0.8756441239939999
164.4 0.875343105497
164.6 0.8752386329060001
164.8 0.875383068286
165.0 0.8757888922850001
165.2 0.8764332135980002
165.4 0.877259859049
165.6 0.8781768753799999
165.8 0.8790826524659998
166.0 0.8798723456649999
166.2 0.8804547124250001
166.4 0.880777066149
166.6 0.880825239644
166.8 0.8806388384139999
167.0 0.8803005167560001
167.2 0.8799205745
167.4 0.879625665504
167.6 0.8795293468030001
167.8 0.879715950834
168.0 0.8802217632029998
168.2 0.8810299990089999
168.4 0.882073740092
168.6 0.883245748919
168.8 0.8844175615709999
169.0 0.8854677469529999
169.2 0.8862949639490001
169.4 0.8868448067590001
169.6 0.887111551571
169.8 0.8871391024140001
170.0 0.8870143014159999
170.2 0.886849218238
170.4 0.886761758484
170.6 0.8868544054980001
170.8 0.8872003941430001
171.0 0.887830510948
171.2 0.8887313829329999
171.4 0.8898482306529998
171.6 0.891095297644
171.8 0.892373251476
172.0 0.8935812146609999
172.2 0.894634480388
172.4 0.8954726799970001
172.6 0.8960762052480002
172.8 0.896459909543
173.0 0.896676815992
173.2 0.8968063098740001
173.4 0.8969387897949999
173.6 0.8971700779360001
173.8 0.8975783350689999
174.0 0.8982251836780002
174.2 0.8991260601240001
174.4 0.900265594298
174.6 0.9015933257829998
174.8 0.9030255604569999
175.0 0.9044694145100002
175.2 0.9058225738129999
175.4 0.9070050208559999
175.6 0.9079644066900001
175.8 0.9086818821529998
176.0 0.909186240614
176.2 0.9095420172829999
176.4 0.9098422622069999
176.6 0.910191218666
176.8 0.9106889356329999
177.0 0.9114141918709998
177.2 0.9124072865099999
177.4 0.913665556565
177.6 0.9151419145869999
177.8 0.9167582027610001
178.0 0.918408485132
178.2 0.9199898067309998
178.4 0.9214097937999999
178.6 0.9226083283780002
178.8 0.9235696739410002
179.0 0.924316331792
179.2 0.9249115596630001
179.4 0.9254463374190001
179.6 0.9260223256690001
179.8 0.9267321621149999
180.0 0.9276451097819999
180.2 0.9288004449680003
180.4 0.930195264232
180.6 0.9317890022170001
180.8 0.9335147179049998
181.0 0.9352827565890001
181.2 0.9370067606799999
181.4 0.938608919582
181.6 0.9400359049430002
181.8 0.9412667403360001
182.0 0.9423150700880001
182.2 0.9432241910989998
182.4 0.9440615830829999
182.6 0.9449046010880001
182.8 0.945833804526
183.0 0.946914639104
183.2 0.94818997885
183.4 0.949672267373
183.6 0.9513454986200003
183.8 0.9531640042630001
184.0 0.9550621056970002
184.2 0.9569615248620001
184.4 0.958789930078
184.6 0.9604873267230001
184.8 0.9620158559690003
185.0 0.9633682841480002
185.2 0.9645711146449998
185.4 0.965673394408
185.6 0.966747866735
185.8 0.96787089369
186.0 0.9691172025630002
186.2 0.9705378765229997
186.4 0.972162030327
186.6 0.973984141691
186.8 0.9759666298459999
187.0 0.9780501271700001
187.2 0.9801572801799999
187.4 0.9822091237570001
187.6 0.9841414848940001
187.8 0.985908189946
188.0 0.9875016332869999
188.2 0.988938739672
188.4 0.990272357768
188.6 0.9915711342589999
188.8 0.9929173932780001
189.0 0.994382216498
189.2 0.996020430893
189.4 0.9978552057350001
189.6 0.9998856185759999
189.8 1.0020734308580002
190.0 1.004357353518
190.2 1.0066632118539998
190.4 1.008916065686
190.6 1.011053572063
190.8 1.0130372251300002
191.0 1.0148565323599998
191.2 1.0165327232130001
191.4 1.018113434334
191.6 1.019665947993
191.8 1.0212619744820002
192.0 1.022969555878
192.2 1.02484209149
192.4 1.026901960399
192.6 1.0291481514460001
192.8 1.0315467311400002
193.0 1.0340418090860002
193.2 1.0365632938770002
193.4 1.0390421906210001
193.6 1.0414141933080001
193.8 1.043643737339
194.0 1.0457112655350003
194.2 1.0476352240880002
194.4 1.049457659483
194.6 1.0512444285329998
194.8 1.0530663094280002
195.0 1.0549959474519996
195.2 1.0570875500229997
195.4 1.0593762552089998
195.6 1.0618617740660001
195.8 1.064514689926
196.0 1.0672808876070001
196.2 1.070083316699
196.4 1.072848263491
196.6 1.0755032412160002
196.8 1.078000593274
197.0 1.0803198088859998
197.2 1.0824739309379998
197.4 1.0845089323689998
197.6 1.0864949356259999
197.8 1.0885132482779998
198.0 1.0906481021389998
198.2 1.092961592199
198.4 1.095496173509
198.6 1.098252329695
198.8 1.101204323527
199.0 1.104287124093
199.2 1.107420047769
199.4 1.110511097307
199.6 1.113485108183
199.8 1.116278658238
200.0 1.1188675586639998


==> data/3d-data/output-8-64x128/actuators/ac-1000.dat <==
x y u
2.0 2.0 1.7139278431037976e-06
2.0 6.0 1.8793310361840974e-06
2.0 10.0 2.013249433051343e-06
2.0 14.0 2.0460978242011105e-06
2.0 18.0 1.9338265706492656e-06
2.0 22.0 1.7502239353551972e-06
2.0 26.0 1.576449989898128e-06
2.0 30.0 1.43685698879257e-06
2.0 34.0 1.3453676532369703e-06
2.0 38.0 1.2428073250458865e-06
2.0 42.0 1.1381541445262313e-06
2.0 46.0 1.1138219527347723e-06
2.0 50.0 1.2213020809374541e-06
2.0 54.0 1.3413985574949895e-06
2.0 58.0 1.4332644005325397e-06
2.0 62.0 1.5588074985868218e-06
6.0 2.0 1.4258451163675549e-06
6.0 6.0 1.3316860499083704e-06
6.0 10.0 1.1406885240362266e-06
6.0 14.0 1.1133890999465167e-06
6.0 18.0 1.2909503472125502e-06
6.0 22.0 1.4327633192141336e-06
6.0 26.0 1.3877355987153867e-06
6.0 30.0 1.14519274091725e-06
6.0 34.0 8.790922221446051e-07
6.0 38.0 5.580459562367371e-07
6.0 42.0 4.673729797022483e-08
6.0 46.0 -1.955546804866394e-07
6.0 50.0 2.3158315541818082e-07
6.0 54.0 6.942013348218256e-07
6.0 58.0 1.0196744454497121e-06
6.0 62.0 1.3064416305150358e-06
10.0 2.0 -1.5082299014444686e-06
10.0 6.0 -1.3908637327650538e-06
10.0 10.0 -1.3653178337475083e-06
10.0 14.0 -1.3610094540567105e-06
10.0 18.0 -1.3592074771254078e-06
10.0 22.0 -1.4742898988622336e-06
10.0 26.0 -1.5919487264792143e-06
10.0 30.0 -1.777949712754818e-06
10.0 34.0 -1.7643406228955147e-06
10.0 38.0 -1.6601925950653176e-06
10.0 42.0 -1.5825212178675342e-06
10.0 46.0 -1.5914455414214864e-06
10.0 50.0 -1.6604586210050629e-06
10.0 54.0 -1.7506539552173795e-06
10.0 58.0 -1.7782667091576007e-06
10.0 62.0 -1.627171052694488e-06
14.0 2.0 -1.502208216082601e-06
14.0 6.0 -1.5393267338416553e-06
14.0 10.0 -1.5074623010894449e-06
14.0 14.0 -1.5018826746123786e-06
14.0 18.0 -1.530454197027958e-06
14.0 22.0 -1.5212950463724668e-06
14.0 26.0 -1.3474927612311944e-06
14.0 30.0 -1.0181391404326836e-06
14.0 34.0 -6.391383680281374e-07
14.0 38.0 -1.0493091710344302e-07
14.0 42.0 4.866038133817972e-07
14.0 46.0 5.699501895922451e-07
14.0 50.0 6.579125067512972e-08
14.0 54.0 -5.171327084085509e-07
14.0 58.0 -9.234973308260962e-07
14.0 62.0 -1.2770538170141866e-06
18.0 2.0 1.4461707686051172e-06
18.0 6.0 1.5827337426604607e-06
18.0 10.0 1.6642272734686405e-06
18.0 14.0 1.6750998372581138e-06
18.0 18.0 1.6140792243213638e-06
18.0 22.0 1.4927462498164331e-06
18.0 26.0 1.3152280988472462e-06
18.0 30.0 1.1363722155202105e-06
18.0 34.0 1.0052560016495823e-06
18.0 38.0 9.994444636599345e-07
18.0 42.0 1.1148104122149011e-06
18.0 46.0 1.1419823942582996e-06
18.0 50.0 1.0183571394930017e-06
18.0 54.0 9.741418871915672e-07
18.0 58.0 1.091114722002147e-06
18.0 62.0 1.260795635862175e-06
22.0 2.0 1.9589553188029984e-06
22.0 6.0 1.6356826547561406e-06
22.0 10.0 1.279473516794571e-06
22.0 14.0 1.2287005100360314e-06
22.0 18.0 1.5317444973974497e-06
22.0 22.0 1.8817241888804802e-06
22.0 26.0 1.944670424427981e-06
22.0 30.0 1.7803552711763764e-06
22.0 34.0 1.6705692279574475e-06
22.0 38.0 1.6782103105860816e-06
22.0 42.0 1.7257422742788946e-06
22.0 46.0 1.729934392947114e-06
22.0 50.0 1.6814684726374383e-06
22.0 54.0 1.6616145701755868e-06
22.0 58.0 1.7634867403017168e-06
22.0 62.0 1.9529003528021724e-06
26.0 2.0 -1.5205256306931289e-06
26.0 6.0 -1.4177727407814692e-06
26.0 10.0 -1.3789094618075603e-06
26.0 14.0 -1.3473297348570934e-06
26.0 18.0 -1.3471814556317072e-06
26.0 22.0 -1.4739801805527026e-06
26.0 26.0 -1.6017775357918943e-06
26.0 30.0 -1.787119092839477e-06
26.0 34.0 -1.7669131320784752e-06
26.0 38.0 -1.737280571898352e-06
26.0 42.0 -1.7050574723658453e-06
26.0 46.0 -1.672687430453204e-06
26.0 50.0 -1.7160380816211286e-06
26.0 54.0 -1.7749117970366812e-06
26.0 58.0 -1.7917242657779955e-06
26.0 62.0 -1.6657567487391294e-06
30.0 2.0 -2.021257207965393e-06
30.0 6.0 -1.9251191197101588e-06
30.0 10.0 -1.6794888703110113e-06
30.0 14.0 -1.5587759488437691e-06
30.0 18.0 -1.7422081162706582e-06
30.0 22.0 -1.9618062648047485e-06
30.0 26.0 -1.9738356757542566e-06
30.0 30.0 -1.7826667210284673e-06
30.0 34.0 -1.583638132085893e-06
30.0 38.0 -1.522460595010933e-06
30.0 42.0 -1.5295005626182932e-06
30.0 46.0 -1.5220906179565051e-06
30.0 50.0 -1.5111048566931957e-06
30.0 54.0 -1.551057320122842e-06
30.0 58.0 -1.705347834061473e-06
30.0 62.0 -1.921380113078122e-06


==> data/3d-data/output-8-64x128/actuators/ac-500.dat <==
x y u
2.0 2.0 -0.17968538331375355
2.0 6.0 -0.6072962108142648
2.0 10.0 -0.8496111970561382
2.0 14.0 -0.8877099005435134
2.0 18.0 -0.7214863251800547
2.0 22.0 -0.3575007390089015
2.0 26.0 0.15162931883810238
2.0 30.0 0.6966835220586843
2.0 34.0 1.1646038166310286
2.0 38.0 1.4905582893254015
2.0 42.0 1.6615758197437542
2.0 46.0 1.6870183141116255
2.0 50.0 1.5699462334050498
2.0 54.0 1.3016331024755154
2.0 58.0 0.8828405137096649
2.0 62.0 0.35641941887786444
6.0 2.0 -0.183960735887003
6.0 6.0 -0.43173190480130386
6.0 10.0 -0.5484032764555322
6.0 14.0 -0.5645218225243138
6.0 18.0 -0.48864623043527766
6.0 22.0 -0.29301847416750915
6.0 26.0 0.034815411175936804
6.0 30.0 0.4398214525209451
6.0 34.0 0.8172086233353129
6.0 38.0 1.0830989996116744
6.0 42.0 1.217370235409145
6.0 46.0 1.2385374859455682
6.0 50.0 1.1515966348700695
6.0 54.0 0.9368588226374823
6.0 58.0 0.5939724336071626
6.0 62.0 0.1849109950375877
10.0 2.0 -0.2273047315984532
10.0 6.0 -0.1793701761233034
10.0 10.0 -0.1498024279252851
10.0 14.0 -0.14373277965566283
10.0 18.0 -0.16365957476467236
10.0 22.0 -0.20480016088520053
10.0 26.0 -0.2704669017625879
10.0 30.0 -0.38303508979818146
10.0 34.0 -0.561117259940408
10.0 38.0 -0.7750712338623761
10.0 42.0 -0.9386899656861472
10.0 46.0 -0.9659159724041793
10.0 50.0 -0.8412962362295244
10.0 54.0 -0.6332247239321953
10.0 58.0 -0.4369911112309691
10.0 62.0 -0.3041742583437227
14.0 2.0 0.14858566306106125
14.0 6.0 0.3883158610866529
14.0 10.0 0.5165990186788166
14.0 14.0 0.5380480612581456
14.0 18.0 0.45335761439902555
14.0 22.0 0.25711033247064025
14.0 26.0 -0.050885455661987745
14.0 30.0 -0.44337049811804874
14.0 34.0 -0.8502582390587907
14.0 38.0 -1.1796733693531074
14.0 42.0 -1.367977766194159
14.0 46.0 -1.3978339127142776
14.0 50.0 -1.2688807029347782
14.0 54.0 -0.9883957595168277
14.0 58.0 -0.6017395814229891
14.0 62.0 -0.19540674285017778
18.0 2.0 0.609429301988524
18.0 6.0 0.971149840083756
18.0 10.0 1.1807199506550314
18.0 14.0 1.2155056568547078
18.0 18.0 1.0723964223406601
18.0 22.0 0.7641484784770736
18.0 26.0 0.3343802459966356
18.0 30.0 -0.13081737960440237
18.0 34.0 -0.5259255635754694
18.0 38.0 -0.7821947605010671
18.0 42.0 -0.9007691452963955
18.0 46.0 -0.9178717506052649
18.0 50.0 -0.8422503451617376
18.0 54.0 -0.6417133320394843
18.0 58.0 -0.29496940266504795
18.0 62.0 0.15480732339944886
22.0 2.0 0.5312069154612202
22.0 6.0 0.8448155612381953
22.0 10.0 1.028019493008506
22.0 14.0 1.0566598797662567
22.0 18.0 0.9287293500140226
22.0 22.0 0.6580253690573836
22.0 26.0 0.29416573639797855
22.0 30.0 -0.07422265901912711
22.0 34.0 -0.3606172781571314
22.0 38.0 -0.5297433704877248
22.0 42.0 -0.6018821678232222
22.0 46.0 -0.6118562863101178
22.0 50.0 -0.5666539749293101
22.0 54.0 -0.43772298354864103
22.0 58.0 -0.19350521786305397
22.0 62.0 0.15350663869428927
26.0 2.0 -0.12568883295541936
26.0 6.0 -0.2203433434066719
26.0 10.0 -0.3156735489051985
26.0 14.0 -0.3369602371116047
26.0 18.0 -0.2664384945812223
26.0 22.0 -0.1636110444330104
26.0 26.0 -0.09773764851230488
26.0 30.0 -0.08607701554200581
26.0 34.0 -0.1026006848055166
26.0 38.0 -0.11977592110720656
26.0 42.0 -0.12845174204968077
26.0 46.0 -0.1303251635792489
26.0 50.0 -0.12569160392998746
26.0 54.0 -0.1112970929265184
26.0 58.0 -0.09019494807809189
26.0 62.0 -0.08409057237436811
30.0 2.0 -0.3733877066278626
30.0 6.0 -0.7930348603080721
30.0 10.0 -1.0809022438359803
30.0 14.0 -1.1316701576126
30.0 18.0 -0.9256572859742718
30.0 22.0 -0.5394729963723419
30.0 26.0 -0.10367613548580092
30.0 30.0 0.270272249835401
30.0 34.0 0.5342327778607208
30.0 38.0 0.6923483260927266
30.0 42.0 0.7674338850863878
30.0 46.0 0.7773200534835649
30.0 50.0 0.7256066468531446
30.0 54.0 0.6003561836739524
30.0 58.0 0.3792205457267414
30.0 62.0 0.04676150176938675


==> data/3d-data/output-8-64x128/actuators/ac-510.dat <==
x y u
2.0 2.0 -0.173838253705525
2.0 6.0 -0.39207658872436335
2.0 10.0 -0.544642979724377
2.0 14.0 -0.5715766004132432
2.0 18.0 -0.4619502955986525
2.0 22.0 -0.2591474484314751
2.0 26.0 -0.03803293986035857
2.0 30.0 0.14021481437224137
2.0 34.0 0.2557635508765449
2.0 38.0 0.31907153403855404
2.0 42.0 0.34710395955351137
2.0 46.0 0.3505346401439115
2.0 50.0 0.33129022473347103
2.0 54.0 0.28245955912296883
2.0 58.0 0.1889202690773062
2.0 62.0 0.035140207068475676
6.0 2.0 -0.07656454850879335
6.0 6.0 -0.27943788474570314
6.0 10.0 -0.3881196466988506
6.0 14.0 -0.4045157204614839
6.0 18.0 -0.33145334808630117
6.0 22.0 -0.1620878127020432
6.0 26.0 0.0851573288622604
6.0 30.0 0.3524083230495967
6.0 34.0 0.5775827163365994
6.0 38.0 0.7290014917135957
6.0 42.0 0.8055132839008476
6.0 46.0 0.8165322259184218
6.0 50.0 0.7644842588906993
6.0 54.0 0.6415572723711616
6.0 58.0 0.44250551322071474
6.0 62.0 0.18564361404494206
10.0 2.0 -0.10455887584947868
10.0 6.0 -0.22032220263903068
10.0 10.0 -0.26701231711617024
10.0 14.0 -0.2726637191443052
10.0 18.0 -0.24419009964099342
10.0 22.0 -0.1574884127794685
10.0 26.0 0.006125185286105866
10.0 30.0 0.22046002379145108
10.0 34.0 0.4225745795590927
10.0 38.0 0.5608717527314806
10.0 42.0 0.6265603212339732
10.0 46.0 0.6364976924169663
10.0 50.0 0.5950081564457985
10.0 54.0 0.48554944714416454
10.0 58.0 0.30310087552561016
10.0 62.0 0.08470570626272117
14.0 2.0 -0.12537535314678824
14.0 6.0 -0.09838916768544184
14.0 10.0 -0.08156024471650343
14.0 14.0 -0.07818315701087042
14.0 18.0 -0.08972441056380867
14.0 22.0 -0.11293056843948363
14.0 26.0 -0.15000342924520754
14.0 30.0 -0.21669660603551386
14.0 34.0 -0.3274252000123008
14.0 38.0 -0.46397299949742127
14.0 42.0 -0.5694556744897172
14.0 46.0 -0.5872814690477794
14.0 50.0 -0.5072515318657433
14.0 54.0 -0.3739646147074807
14.0 58.0 -0.25027899970881295
14.0 62.0 -0.16965385411676248
18.0 2.0 0.07968020445460372
18.0 6.0 0.18674023654670419
18.0 10.0 0.2417472321971132
18.0 14.0 0.25086257188227806
18.0 18.0 0.21512082066417385
18.0 22.0 0.12907250621249822
18.0 26.0 -0.012243201153683964
18.0 30.0 -0.19801280266382182
18.0 34.0 -0.39002436772497584
18.0 38.0 -0.5381269036578793
18.0 42.0 -0.6160838968924421
18.0 46.0 -0.627924628904593
18.0 50.0 -0.5763980724130469
18.0 54.0 -0.4539929238855568
18.0 58.0 -0.2737420070518506
18.0 62.0 -0.08056540337015122
22.0 2.0 0.3117059187411769
22.0 6.0 0.4876754379776673
22.0 10.0 0.5889121469272985
22.0 14.0 0.6057577502009842
22.0 18.0 0.5369704523794958
22.0 22.0 0.3874327621049181
22.0 26.0 0.17776560450250686
22.0 30.0 -0.0470266223817708
22.0 34.0 -0.23027098339719737
22.0 38.0 -0.3384032317827613
22.0 42.0 -0.380934942514174
22.0 46.0 -0.38631313621229213
22.0 50.0 -0.36100425462672225
22.0 54.0 -0.28081792779863396
22.0 58.0 -0.12450330556741177
22.0 62.0 0.09033743798902763
26.0 2.0 0.27335049978642256
26.0 6.0 0.44296181263467893
26.0 10.0 0.5415664441140944
26.0 14.0 0.5569328514726555
26.0 18.0 0.4884215248694467
26.0 22.0 0.34208313920102756
26.0 26.0 0.1461658842988247
26.0 30.0 -0.04678814154738317
26.0 34.0 -0.18851687727989963
26.0 38.0 -0.26477858309121705
26.0 42.0 -0.2933120722067416
26.0 46.0 -0.2968380078832126
26.0 50.0 -0.2797131226908069
26.0 54.0 -0.22403404045752648
26.0 58.0 -0.10677330149672036
26.0 62.0 0.07164820958336264
30.0 2.0 -0.07378292938534728
30.0 6.0 -0.13623020231424454
30.0 10.0 -0.20176606524748913
30.0 14.0 -0.2163286652988096
30.0 18.0 -0.16694776198076283
30.0 22.0 -0.09755691515051804
30.0 26.0 -0.056389496975709615
30.0 30.0 -0.05166666333580992
30.0 34.0 -0.06304383399135786
30.0 38.0 -0.07294231505649193
30.0 42.0 -0.07730084088825093
30.0 46.0 -0.07814328093331702
30.0 50.0 -0.07585050716383508
30.0 54.0 -0.06796884211429519
30.0 58.0 -0.05485765092590084
30.0 62.0 -0.04910325699135583


==> data/3d-data/output-8-64x128/actuators/ac-550.dat <==
x y u
2.0 2.0 -0.0013368378461550978
2.0 6.0 0.0017813831818705257
2.0 10.0 0.0015040247363184694
2.0 14.0 0.0015591881365870528
2.0 18.0 0.002510025340872279
2.0 22.0 0.0015807825009031837
2.0 26.0 -0.006138929572136739
2.0 30.0 -0.02384567546113877
2.0 34.0 -0.04839149897573378
2.0 38.0 -0.07112510895153176
2.0 42.0 -0.08475620385886776
2.0 46.0 -0.08705761038197013
2.0 50.0 -0.0779358949255034
2.0 54.0 -0.058327739188299234
2.0 58.0 -0.03359550887332941
2.0 62.0 -0.012705934526558386
6.0 2.0 0.11336695469799402
6.0 6.0 0.16450445689416976
6.0 10.0 0.1977759653870751
6.0 14.0 0.20374734644828546
6.0 18.0 0.18052111025830647
6.0 22.0 0.13486196314066923
6.0 26.0 0.07882741526511713
6.0 30.0 0.026447430826069637
6.0 34.0 -0.009321259012790161
6.0 38.0 -0.023325116111530528
6.0 42.0 -0.02338902822438724
6.0 46.0 -0.022715296822934387
6.0 50.0 -0.02425275406224663
6.0 54.0 -0.017068394176234465
6.0 58.0 0.010255159313284821
6.0 62.0 0.05733111701593127
10.0 2.0 0.0821383130388274
10.0 6.0 0.15870425016470543
10.0 10.0 0.20751672123594594
10.0 14.0 0.215677200357004
10.0 18.0 0.1810125248832772
10.0 22.0 0.11252612301320211
10.0 26.0 0.028496892676682397
10.0 30.0 -0.04942175874938838
10.0 34.0 -0.10558304663278989
10.0 38.0 -0.13671417453513846
10.0 42.0 -0.1492686743276266
10.0 46.0 -0.15075215176793286
10.0 50.0 -0.14265281455478923
10.0 54.0 -0.11923378599437637
10.0 58.0 -0.07265412523463773
10.0 62.0 -0.0017796569464106106
14.0 2.0 -0.041621775757204486
14.0 6.0 -0.03592494056236752
14.0 10.0 -0.04233799472313138
14.0 14.0 -0.04461271077236949
14.0 18.0 -0.03867357567443107
14.0 22.0 -0.03828645239180174
14.0 26.0 -0.05591057034662579
14.0 30.0 -0.08773382262611587
14.0 34.0 -0.12047712581962002
14.0 38.0 -0.14457241413605204
14.0 42.0 -0.15743701002164923
14.0 46.0 -0.1594457344384215
14.0 50.0 -0.15072050894255568
14.0 54.0 -0.13069153801918082
14.0 58.0 -0.10024955914322001
14.0 62.0 -0.06616061244865776
18.0 2.0 -0.017876562164573246
18.0 6.0 -0.06288068081954393
18.0 10.0 -0.10098716827593097
18.0 14.0 -0.10822823232523744
18.0 18.0 -0.07953314110028856
18.0 22.0 -0.033823530553876796
18.0 26.0 0.00424774026954547
18.0 30.0 0.023457213702340426
18.0 34.0 0.027793375110433095
18.0 38.0 0.026274003737325264
18.0 42.0 0.024554040847442393
18.0 46.0 0.024032739026722483
18.0 50.0 0.024839025344519247
18.0 54.0 0.026561621496553767
18.0 58.0 0.025446020891235127
18.0 62.0 0.013090410212846307
22.0 2.0 0.02938923361844003
22.0 6.0 -0.020347227806227837
22.0 10.0 -0.04583271055592947
22.0 14.0 -0.049612811433025136
22.0 18.0 -0.03272889649065337
22.0 22.0 0.008060344999663873
22.0 26.0 0.07090093304112452
22.0 30.0 0.1438179373121371
22.0 34.0 0.2116487749031318
22.0 38.0 0.2634750856977957
22.0 42.0 0.29319482129353347
22.0 46.0 0.2977267526001418
22.0 50.0 0.2767018255205471
22.0 54.0 0.23245533166559165
22.0 58.0 0.16982567228137974
22.0 62.0 0.09752364633629701
26.0 2.0 -0.05294532056584826
26.0 6.0 -0.09260688896640289
26.0 10.0 -0.10725425317996236
26.0 14.0 -0.10901778099711987
26.0 18.0 -0.10079354739451878
26.0 22.0 -0.07204499703934503
26.0 26.0 -0.01409842335736453
26.0 30.0 0.06489992913607566
26.0 34.0 0.14283409119176055
26.0 38.0 0.19954550419397513
26.0 42.0 0.22847499225868095
26.0 46.0 0.2329475151083394
26.0 50.0 0.21410630722549434
26.0 54.0 0.16807035303230594
26.0 58.0 0.09646547069139483
26.0 62.0 0.014995571652701298
30.0 2.0 -0.10131688197524549
30.0 6.0 -0.11423727674324688
30.0 10.0 -0.12168570938326402
30.0 14.0 -0.12282533318669836
30.0 18.0 -0.11774571994517725
30.0 22.0 -0.10663141635706874
30.0 26.0 -0.09287804803731664
30.0 30.0 -0.0857549129197675
30.0 34.0 -0.09572280056299143
30.0 38.0 -0.12250915013901745
30.0 42.0 -0.14904053980817475
30.0 46.0 -0.15393010453960654
30.0 50.0 -0.13289031024274295
30.0 54.0 -0.10337236347293023
30.0 58.0 -0.08641056165246629
30.0 62.0 -0.08842988820884423


==> data/3d-data/output-8-64x128/actuators/ac-650.dat <==
x y u
2.0 2.0 -0.008496208291287867
2.0 6.0 -0.009477865482064654
2.0 10.0 -0.009831987884180951
2.0 14.0 -0.0098887644572828
2.0 18.0 -0.009713305368596197
2.0 22.0 -0.009042508526665112
2.0 26.0 -0.007523948877622151
2.0 30.0 -0.005057520318344517
2.0 34.0 -0.002003621497575106
2.0 38.0 0.0008811846122978957
2.0 42.0 0.002764324787867561
2.0 46.0 0.003092907665802713
2.0 50.0 0.0017774757501782979
2.0 54.0 -0.0007896019746254309
2.0 58.0 -0.0038548368468270867
2.0 62.0 -0.006599872755010316
6.0 2.0 -0.008545269651335856
6.0 6.0 -0.010061443660539047
6.0 10.0 -0.010929287539536377
6.0 14.0 -0.011062932263084302
6.0 18.0 -0.010472865431513892
6.0 22.0 -0.009163143846077759
6.0 26.0 -0.007484307610604014
6.0 30.0 -0.006231435128955441
6.0 34.0 -0.006065965954854816
6.0 38.0 -0.006866477061314186
6.0 42.0 -0.007785778124420043
6.0 46.0 -0.007968236880972857
6.0 50.0 -0.0072491771986756635
6.0 54.0 -0.006286025449063268
6.0 58.0 -0.006028907230923377
6.0 62.0 -0.006921885234710866
10.0 2.0 0.005859385759999029
10.0 6.0 0.004325860830843462
10.0 10.0 0.0032185981563928835
10.0 14.0 0.003039109919965462
10.0 18.0 0.00387471349546775
10.0 22.0 0.005362268782994534
10.0 26.0 0.006820767243531719
10.0 30.0 0.007542881771160648
10.0 34.0 0.007186071442140044
10.0 38.0 0.006058160714417441
10.0 42.0 0.0049925427812518
10.0 46.0 0.004777760151618366
10.0 50.0 0.005562724200561991
10.0 54.0 0.006743950615665602
10.0 58.0 0.0074337562623168025
10.0 62.0 0.007098380626021311
14.0 2.0 0.007273622167606383
14.0 6.0 0.009179262986661673
14.0 10.0 0.01047558491429939
14.0 14.0 0.010700222111428837
14.0 18.0 0.009782101987519328
14.0 22.0 0.008024694496324794
14.0 26.0 0.006132131140713242
14.0 30.0 0.0049152652140773585
14.0 34.0 0.0047105337785551355
14.0 38.0 0.005165678985389331
14.0 42.0 0.005651494699568299
14.0 46.0 0.005747066498505639
14.0 50.0 0.005384341073867095
14.0 54.0 0.004849652162516437
14.0 58.0 0.0047328472738080015
14.0 62.0 0.0055607853703725256
18.0 2.0 -0.0031733636966935846
18.0 6.0 0.001584002125183059
18.0 10.0 0.004813117132190208
18.0 14.0 0.005368601934023174
18.0 18.0 0.0030341569363810483
18.0 22.0 -0.001347571165566705
18.0 26.0 -0.006350739375952017
18.0 30.0 -0.010690952756147981
18.0 34.0 -0.01371472264227962
18.0 38.0 -0.015424868291641566
18.0 42.0 -0.016164743447037715
18.0 46.0 -0.01624738017117873
18.0 50.0 -0.015733565858231775
18.0 54.0 -0.014399175264577232
18.0 58.0 -0.011884781133771173
18.0 62.0 -0.008017170616934001
22.0 2.0 -0.004416651572710107
22.0 6.0 -0.003163806953984341
22.0 10.0 -0.002366371052316208
22.0 14.0 -0.0022276425218393098
22.0 18.0 -0.0028021101555762776
22.0 22.0 -0.0038994744039710437
22.0 26.0 -0.005411413448650317
22.0 30.0 -0.007440641375971288
22.0 34.0 -0.009928388861618637
22.0 38.0 -0.01235031980353509
22.0 42.0 -0.013959289070473774
22.0 46.0 -0.014235368395794304
22.0 50.0 -0.013092058242146192
22.0 54.0 -0.010894068602616101
22.0 58.0 -0.008346130549403322
22.0 62.0 -0.006111043707165338
26.0 2.0 0.005796579651809628
26.0 6.0 0.0035384393950399096
26.0 10.0 0.0017601552989834081
26.0 14.0 0.0014389314796513016
26.0 18.0 0.002769131494266169
26.0 22.0 0.005007144273049938
26.0 26.0 0.007047679983083196
26.0 30.0 0.00819907079999648
26.0 34.0 0.008502323506909456
26.0 38.0 0.008417943536007007
26.0 42.0 0.008309997499028129
26.0 46.0 0.008273643342885821
26.0 50.0 0.008313124336661759
26.0 54.0 0.008402013356096028
26.0 58.0 0.00829365732971244
26.0 62.0 0.007515285802395118
30.0 2.0 0.005739379344316235
30.0 6.0 0.00407413731636917
30.0 10.0 0.002831609329404257
30.0 14.0 0.002599152214918109
30.0 18.0 0.0035139702484865746
30.0 22.0 0.0050812700414281575
30.0 26.0 0.006826982651545955
30.0 30.0 0.008824082329209275
30.0 34.0 0.011331775616990248
30.0 38.0 0.0140639075783589
30.0 42.0 0.016076145253195645
30.0 46.0 0.016433261577059793
30.0 50.0 0.01495602528054914
30.0 54.0 0.012365669728621144
30.0 58.0 0.009704440199492684
30.0 62.0 0.00753893597562799


==> data/3d-data/output-8-64x128/actuators/ac-850.dat <==
x y u
2.0 2.0 -4.8356244651734956e-05
2.0 6.0 -3.2964331596387716e-05
2.0 10.0 -2.2923387582847283e-05
2.0 14.0 -2.1240320689204392e-05
2.0 18.0 -2.844562281388379e-05
2.0 22.0 -4.220080760260985e-05
2.0 26.0 -5.839019552736276e-05
2.0 30.0 -7.191632953059353e-05
2.0 34.0 -7.983896399259056e-05
2.0 38.0 -8.195352634072291e-05
2.0 42.0 -8.118766050307229e-05
2.0 46.0 -8.092412784108316e-05
2.0 50.0 -8.181372042933449e-05
2.0 54.0 -8.137158148109861e-05
2.0 58.0 -7.595545057453881e-05
2.0 62.0 -6.421311316416785e-05
6.0 2.0 7.807724961793596e-05
6.0 6.0 7.528696525738174e-05
6.0 10.0 7.28374982637184e-05
6.0 14.0 7.252757429219502e-05
6.0 18.0 7.486779596053595e-05
6.0 22.0 7.795446704193966e-05
6.0 26.0 7.961505203181808e-05
6.0 30.0 7.82588384527723e-05
6.0 34.0 7.458827459411628e-05
6.0 38.0 7.047103609062724e-05
6.0 42.0 6.782068522209351e-05
6.0 46.0 6.725384233298418e-05
6.0 50.0 6.871382147071307e-05
6.0 54.0 7.22593163230053e-05
6.0 58.0 7.6372797785042e-05
6.0 62.0 7.878840233923381e-05
10.0 2.0 5.393338707606704e-05
10.0 6.0 4.403630223769864e-05
10.0 10.0 3.757362103121339e-05
10.0 14.0 3.6461128128113454e-05
10.0 18.0 4.103320979688803e-05
10.0 22.0 5.009013691957251e-05
10.0 26.0 6.0384553739576e-05
10.0 30.0 6.768649696543838e-05
10.0 34.0 6.96265359345364e-05
10.0 38.0 6.71334420447781e-05
10.0 42.0 6.38606015487513e-05
10.0 46.0 6.313544655012096e-05
10.0 50.0 6.537138909059356e-05
10.0 54.0 6.835306631868045e-05
10.0 58.0 6.846564472583692e-05
10.0 62.0 6.339604426662906e-05
14.0 2.0 -7.289094360202935e-05
14.0 6.0 -6.65058611809663e-05
14.0 10.0 -6.129452509796167e-05
14.0 14.0 -6.0519936489911885e-05
14.0 18.0 -6.477402220197369e-05
14.0 22.0 -7.149259453897408e-05
14.0 26.0 -7.717447923117321e-05
14.0 30.0 -7.98369000494434e-05
14.0 34.0 -7.941230031038212e-05
14.0 38.0 -7.726326615905044e-05
14.0 42.0 -7.586671300751689e-05
14.0 46.0 -7.553424814545397e-05
14.0 50.0 -7.636082875874347e-05
14.0 54.0 -7.801862343526379e-05
14.0 58.0 -7.922299688201126e-05
14.0 62.0 -7.747709793789152e-05
18.0 2.0 -5.376445886992627e-05
18.0 6.0 -4.5596139240678966e-05
18.0 10.0 -3.976146166020446e-05
18.0 14.0 -3.873549215129138e-05
18.0 18.0 -4.288581771126665e-05
18.0 22.0 -5.083358447443866e-05
18.0 26.0 -5.84662261079917e-05
18.0 30.0 -6.239384843175641e-05
18.0 34.0 -6.114431152754452e-05
18.0 38.0 -5.623898086533519e-05
18.0 42.0 -5.178467985706183e-05
18.0 46.0 -5.100032434647598e-05
18.0 50.0 -5.461729483525348e-05
18.0 54.0 -5.982330631577661e-05
18.0 58.0 -6.251256441152559e-05
18.0 62.0 -6.0542527210797145e-05
22.0 2.0 6.593909265049906e-05
22.0 6.0 5.3109409713963246e-05
22.0 10.0 4.411917400639153e-05
22.0 14.0 4.254316912488761e-05
22.0 18.0 4.9244383523616e-05
22.0 22.0 6.123271764032901e-05
22.0 26.0 7.435964398644052e-05
22.0 30.0 8.515591977583886e-05
22.0 34.0 9.22910209003035e-05
22.0 38.0 9.641430774832258e-05
22.0 42.0 9.864591072013397e-05
22.0 46.0 9.894523223435444e-05
22.0 50.0 9.726841809516873e-05
22.0 54.0 9.38887546583604e-05
22.0 58.0 8.798631263611759e-05
22.0 62.0 7.845372830426217e-05
26.0 2.0 4.8036359942866906e-05
26.0 6.0 3.4507666705110444e-05
26.0 10.0 2.4998777831302e-05
26.0 14.0 2.341644971613387e-05
26.0 18.0 3.0237001467211063e-05
26.0 22.0 4.289328639929469e-05
26.0 26.0 5.6697643186990284e-05
26.0 30.0 6.70857093566315e-05
26.0 34.0 7.147028105807325e-05
26.0 38.0 7.112346114102908e-05
26.0 42.0 6.955873625484514e-05
26.0 46.0 6.91966661045581e-05
26.0 50.0 7.077719517970869e-05
26.0 54.0 7.199632008158033e-05
26.0 58.0 6.954020387956408e-05
26.0 62.0 6.115618618617194e-05
30.0 2.0 -7.071473037310184e-05
30.0 6.0 -6.193795248729552e-05
30.0 10.0 -5.566465130219978e-05
30.0 14.0 -5.4700428460830686e-05
30.0 18.0 -5.964607771312859e-05
30.0 22.0 -6.81291250392893e-05
30.0 26.0 -7.695927706047014e-05
30.0 30.0 -8.361576367251766e-05
30.0 34.0 -8.797688437037511e-05
30.0 38.0 -8.995428502261459e-05
30.0 42.0 -9.047460747001093e-05
30.0 46.0 -9.036158999499094e-05
30.0 50.0 -8.979998441209226e-05
30.0 54.0 -8.817133044721714e-05
30.0 58.0 -8.464535617926821e-05
30.0 62.0 -7.892475847495409e-05


==> data/3d-data/output-8-64x128/results.dat <==
0.0 0.0
0.2 0.21130804495300004
0.4 0.21075245169000006
0.6 0.209910028036
0.8 0.20881263650900003
1.0 0.207497184943
1.2 0.20599994043300007
1.4 0.20435643687600002
1.6 0.20260197321499998
1.8 0.200771464246
2.0 0.19889509098900007
2.2 0.197005848228
2.4 0.19513041394699998
2.6 0.19329709632099995
2.8 0.19152849716499992
3.0 0.18984826316799996
3.2 0.1882729503850001
3.4 0.18682283680699996
3.6 0.185510399125
3.8 0.1843486331689999
4.0 0.18334755898399996
4.2 0.18251633071399995
4.4 0.18186108335999995
4.6 0.181387267577
4.8 0.1810961384689999
5.0 0.180989908813
5.2 0.18106933205399994
5.4 0.18133133456400008
5.6 0.181776659491
5.8 0.18240242475400004
6.0 0.183205324093
6.2 0.1841827238119999
6.4 0.18532871573600007
6.6 0.18663837975599995
6.8 0.188105859947
7.0 0.18972541554200004
7.2 0.19149125767699998
7.4 0.19339639641499995
7.6 0.19543525911100007
7.8 0.19760128335000005
8.0 0.19988964568799994
8.2 0.202293367018
8.4 0.20480739644800003
8.6 0.20742603090199996
8.8 0.21014457183700014
9.0 0.21295809534799995
9.2 0.21586269201799999
9.4 0.21885345306800003
9.6 0.221927052773
9.8 0.2250783053219999
10.0 0.22830617146800009
10.2 0.23160497202799996
10.4 0.23497258070499993
10.6 0.23840746095100002
10.8 0.24190633580800003
11.0 0.24546669805000007
11.2 0.24908772352200004
11.4 0.252766784581
11.6 0.2565026039479999
11.8 0.2602956114
12.0 0.26414206640999993
12.2 0.2680435197799999
12.4 0.27199833154700004
12.6 0.27600567827200007
12.8 0.28006686560399996
13.0 0.28418066356500005
13.2 0.288347234618
13.4 0.2925659276380001
13.6 0.2968407969070001
13.8 0.30116806044500005
14.0 0.3055493729539999
14.2 0.30998803030200006
14.4 0.3144810473230001
14.6 0.31903238156900005
14.8 0.3236415398250001
15.0 0.328309297909
15.2 0.33303709841500007
15.4 0.33782728220999997
15.6 0.34267880675100004
15.8 0.347594022859
16.0 0.3525742750780001
16.2 0.35762036375199996
16.4 0.36273472247099997
16.6 0.36791776683399996
16.8 0.373170473737
17.0 0.3784950827590001
17.2 0.38389264989099997
17.4 0.38936435131199987
17.6 0.39491173520199996
17.8 0.40053661878299995
18.0 0.40624019769099995
18.2 0.412024377532
18.4 0.417888101214
18.6 0.42383634291600003
18.8 0.4298691156
19.0 0.435986697541
19.2 0.4421912959209999
19.4 0.44848570001399995
19.6 0.454870045539
19.8 0.46134503751100003
20.0 0.46791420824899993
20.2 0.4745783861599999
20.4 0.4813382360380001
20.6 0.4881946343070001
20.8 0.495151831264
21.0 0.502208111066
21.2 0.50936787938
21.4 0.516630508428
21.6 0.5239983942450002
21.8 0.5314739591540001
22.0 0.5390566297380001
22.2 0.5467494427990001
22.4 0.5545550920210001
22.6 0.5624726074380001
22.8 0.570505506709
23.0 0.578653307063
23.2 0.586920903804
23.4 0.5953081325080001
23.6 0.603817621955
23.8 0.6124500127549999
24.0 0.6212070275209998
24.2 0.6300911016060001
24.4 0.639103834062
24.6 0.648246745997
24.8 0.657521787683
25.0 0.6669324530429999
25.2 0.6764788848440002
25.4 0.6861637218150001
25.6 0.6959871128890001
25.8 0.7059529126840001
26.0 0.7160650207139999
26.2 0.726320888322
26.4 0.7367258879739998
26.6 0.7472817541669998
26.8 0.757989724827
27.0 0.7688527868789999
27.2 0.7798731475190002
27.4 0.7910514388510002
27.6 0.802391951433
27.8 0.8138957204149999
28.0 0.825566379642
28.2 0.8374042221310001
28.4 0.8494150932919998
28.6 0.861597580477
28.8 0.8739565397460001
29.0 0.8864933942460002
29.2 0.8992111806359999
29.4 0.912112982217
29.6 0.9252006231639998
29.8 0.938477309048
30.0 0.9519449763889998
30.2 0.9656076941899999
30.4 0.9794667348620001
30.6 0.9935259476900001
30.8 1.007787402467
31.0 1.0222548352529999
31.2 1.0369306716889999
31.4 1.051817171201
31.6 1.0669204277189999
31.8 1.082238890122
32.0 1.097779125099
32.2 1.1135445018880001
32.4 1.129536435861
32.6 1.145758974983
32.8 1.16221499712
33.0 1.1789076023640002
33.2 1.195840805376
33.4 1.2130180488439999
33.6 1.2304415507039999
33.8 1.2481175565080003
34.0 1.266047741179
34.2 1.284235381739
34.4 1.3026854263470002
34.6 1.321400892755
34.8 1.340385449053
35.0 1.35964374333
35.2 1.3791788502959998
35.4 1.398994354559
35.6 1.419097254989
35.8 1.4394853852929999
36.0 1.4601722339560004
36.2 1.4811520502659998
36.4 1.502436085846
36.6 1.524024313238
36.8 1.545924835557
37.0 1.568138777817
37.2 1.590673494279
37.4 1.6135282574160001
37.6 1.636714976341
37.8 1.660234757796
38.0 1.6840915463880002
38.2 1.708289870098
38.4 1.732836507783
38.6 1.7577384650849999
38.8 1.7829935535630002
39.0 1.808613196589
39.2 1.8346014958549999
39.4 1.8609615434750002
39.6 1.8876985166549998
39.8 1.914821315786
40.0 1.9423325707689998
40.2 1.970236826915
40.4 1.998543645179
40.6 2.027254464856
40.8 2.056376753995
41.0 2.0859177936199997
41.2 2.115880788289
41.4 2.146272519961
41.6 2.177101879563
41.8 2.2083733102150003
42.0 2.2400882212780004
42.2 2.2722615756359996
42.4 2.3048927949880005
42.6 2.3379896131309996
42.8 2.3715611466400004
43.0 2.4056136627189995
43.2 2.440154013353
43.4 2.475184064143
43.6 2.510720633487
43.8 2.5467619225169997
44.0 2.5833186637120003
44.2 2.6203953965060003
44.4 2.658004155313
44.6 2.696147108947
44.8 2.7348357131250003
45.0 2.7740781089640003
45.2 2.813877051479
45.4 2.854247837442
45.6 2.895188730041
45.8 2.9367173316060002
46.0 2.978837367562
46.2 3.021554613977
46.4 3.064884115526
46.6 3.1088274584830002
46.8 3.153395815521
47.0 3.1985992692289997
47.2 3.2444480947039995
47.4 3.290944577478
47.6 3.338104546021
47.8 3.3859365668080006
48.0 3.434445567447
48.2 3.4836429046270005
48.4 3.5335407492220003
48.6 3.584144285865
48.8 3.635465941432
49.0 3.6875182566270004
49.2 3.7403049418429997
49.4 3.79384064124
49.6 3.8481356800590003
49.8 3.9031982752289998
50.0 3.9590394539939995
50.2 4.015673934870001
50.4 4.073108461085
50.6 4.131355111505
50.8 4.190422813926
51.0 4.25032595799
51.2 4.311074194904
51.4 4.37268247841
51.6 4.435156812659999
51.8 4.498513115224
52.0 4.5627630148569995
52.2 4.627917099129
52.4 4.693988956095
52.6 4.760990415090999
52.8 4.828934879208001
53.0 4.897835290675
53.2 4.967700794169
53.4 5.038550173349
53.6 5.110393858001999
53.8 5.183246149503
54.0 5.2571183891510005
54.2 5.33203012543
54.4 5.407988423656999
54.6 5.485011403557001
54.8 5.563108018038001
55.0 5.642298547147
55.2 5.722595034078999
55.4 5.804015267143001
55.6 5.886575011397001
55.8 5.970280047955
56.0 6.0551547302039985
56.2 6.141209161921
56.4 6.228461107676001
56.6 6.316934128949
56.8 6.4066319948890005
57.0 6.497577684097
57.2 6.589783703839
57.4 6.683269738724
57.6 6.778052293886999
57.8 6.874149216802
58.0 6.971574322935999
58.2 7.070350104421
58.4 7.170487561625
58.6 7.272011826755001
58.8 7.374928199999001
59.0 7.4792699218509995
59.2 7.585048534586999
59.4 7.692287112747
59.6 7.800997689256
59.8 7.91119950335
60.0 8.022913936493001
60.2 8.13616529003
60.4 8.250966335445
60.6 8.367336794429
60.8 8.485301216909
61.0 8.60487975816
61.2 8.726086092792
61.4 8.848947854621
61.6 8.973480724786
61.8 9.099710901392001
62.0 9.227659237071
62.2 9.357341280595
62.4 9.488786661952
62.6 9.622011980973
62.8 9.757037079586
63.0 9.893892045191
63.2 10.03259142248
63.4 10.173159156386
63.6 10.315626421592
63.8 10.460009548093
64.0 10.606328067766
64.2 10.754619114169
64.4 10.904894006962
64.6 11.057178459805
64.8 11.211501491965002
65.0 11.367883463336
65.2 11.526352559714999
65.4 11.686927190186001
65.6 11.849639400957999
65.8 12.014513433921
66.0 12.181569637033999
66.2 12.350843854796999
66.4 12.522349649498
66.6 12.696119959065001
66.8 12.872182452998999
67.0 13.050552681149
67.2 13.231272250448
67.4 13.414358615381001
67.6 13.599844329208999
67.8 13.787753467500002
68.0 13.978109813720998
68.2 14.170949431868
68.4 14.366288594442
68.6 14.564172140754998
68.8 14.764614752027999
69.0 14.967646272255
69.2 15.173290069839002
69.4 15.381592200981
69.6 15.592567335732
69.8 15.806242999516002
70.0 16.022668142723
70.2 16.241836783112
70.4 16.463810134929
70.6 16.688601571814
70.8 16.916247441142
71.0 17.146773965221
71.2 17.380209131564
71.4 17.616592326628002
71.6 17.855939790093
71.8 18.098290769819997
72.0 18.343674400996
72.2 18.592116251803
72.4 18.843655448638998
72.6 19.098316466747
72.8 19.356124663044
73.0 19.61711987885
73.2 19.881329205832
73.4 20.1487773689
73.6 20.419507518013
73.8 20.693538974806
74.0 20.970915342157
74.2 21.251642027681
74.4 21.535775368335997
74.6 21.823335122818996
74.8 22.114351128956002
75.0 22.408865357079
75.2 22.706889244586
75.4 23.008457763503998
75.6 23.313611870212
75.8 23.622377642509
76.0 23.93477965273
76.2 24.250848761098
76.4 24.570615909815
76.6 24.894117059636
76.8 25.221370636358998
77.0 25.552407196152004
77.2 25.887263776831002
77.4 26.225961793584
77.6 26.568530687787003
77.8 26.915006469756
78.0 27.265402658978005
78.2 27.619755346912
78.4 27.978092346098
78.6 28.340437223255
78.8 28.706824796493
79.0 29.077276241177
79.2 29.451796654465
79.4 29.830452907262
79.6 30.213240183784002
79.8 30.600190992265
80.0 30.991335688929
80.2 31.386687526409002
80.4 31.786263403489997
80.6 32.190098917384
80.8 32.598215944283
81.0 33.010627555849
81.2 33.427368367654
81.4 33.848452476554
81.6 34.27388210713
81.8 34.703699231634
82.0 35.137914897445
82.2 35.576530902982
82.4 36.019590886519
82.6 36.46709025746
82.8 36.919060517243
83.0 37.375502027742996
83.2 37.836424614234005
83.4 38.301849281874
83.6 38.771788225935
83.8 39.246248630776996
84.0 39.725255537935
84.2 40.208794997202006
84.4 40.696874318889
84.6 41.189518691234
84.8 41.686721679419
85.0 42.188496539089
85.2 42.694832414415
85.4 43.20574523601201
85.6 43.72121994544
85.8 44.241281025753
86.0 44.765892754826
86.2 45.295094510878
86.4 45.828837073142004
86.6 46.367152888785995
86.8 46.910018458907004
87.0 47.457431362433
87.2 48.009371541896
87.4 48.565834011126995
87.6 49.12681846307299
87.8 49.692304136542006
88.0 50.262254304043
88.2 50.836690544507
88.4 51.415565238841
88.6 51.99887509411501
88.8 52.58658689133
89.0 53.178691756695
89.2 53.77515262832999
89.4 54.375956110505996
89.6 54.981053713651995
89.8 55.590450950072
90.0 56.204080218162005
90.2 56.821934674941005
90.4 57.443970848663994
90.6 58.070162815405
90.8 58.700458728152
91.0 59.334824666318994
91.2 59.973219329534004
91.4 60.615610336111004
91.6 61.261942241756
91.8 61.912174952594
92.0 62.566253933775
92.2 63.224140464466
92.4 63.885781313474
92.6 64.551110304523
92.8 65.22010095076499
93.0 65.892675741389
93.2 66.56878091867
93.4 67.248360897065
93.6 67.931359917097
93.8 68.617704823765
94.0 69.307333590525
94.2 70.00018392588899
94.4 70.696203868714
94.6 71.395310023586
94.8 72.097409213315
95.0 72.80246185357899
95.2 73.510405841566
95.4 74.221123969648
95.6 74.93457588522199
95.8 75.650671987353
96.0 76.36935028642901
96.2 77.090494882963
96.4 77.814057924412
96.6 78.539942658356
96.8 79.268066205053
97.0 79.998368764368
97.2 80.730729375594
97.4 81.465072958004
97.6 82.201332368942
97.8 82.939404684532
98.0 83.679185329514
98.2 84.420603512164
98.4 85.163578996499
98.6 85.907996076942
98.8 86.653790659461
99.0 87.40083609502801
99.2 88.149086646831
99.4 88.898407717168
99.6 89.648716001477
99.8 90.39994000493999
100.0 91.15196284346399
100.2 87.08657943114201
100.4 75.793983271209
100.6 65.618310195358
100.8 56.926697980152
101.0 49.503358512633994
101.2 43.234315819266996
101.4 38.010890663377005
101.6 33.681620822341
101.8 30.095104854429998
102.0 27.141424024526003
102.2 24.732878075741002
102.4 22.770243225313997
102.6 21.146250837012
102.8 19.771378435551
103.0 18.585332922616
103.2 17.54845140225
103.4 16.630459745879
103.6 15.806854266964
103.8 15.059636259327002
104.0 14.377214194896
104.2 13.751630669128
104.4 13.174184693316
104.6 12.633029038626
104.8 12.114921796463
105.0 11.608569533255999
105.2 11.106634841548999
105.4 10.606254446401
105.6 10.108937065982
105.8 9.619527292423
106.0 9.144320098312999
106.2 8.688731655064998
106.4 8.255600311476
106.6 7.844774334337
106.8 7.453791615139
107.0 7.0792437408249995
107.2 6.718059564834
107.4 6.368517922376
107.6 6.030683471993
107.8 5.706164323570999
108.0 5.39723930241
108.2 5.10577370018
108.4 4.832436143190999
108.6 4.576463241646
108.8 4.33596170817
109.0 4.108543368476999
109.2 3.892019463244001
109.4 3.6849205954700004
109.6 3.486722873987
109.8 3.297715398861
110.0 3.118613689041
110.2 2.9500515596760004
110.4 2.7921753570870003
110.6 2.644459791899
110.8 2.50582878615
111.0 2.374960880242
111.2 2.2506512614379997
111.4 2.132105169331
111.6 2.019009249858
111.8 1.911431352901
112.0 1.8095827683979997
112.2 1.7135904774079997
112.4 1.6233429053430002
112.6 1.5384772711710002
112.8 1.4584712011770002
113.0 1.382770080128
113.2 1.31089915236
113.4 1.2425402070700002
113.6 1.177517530457
113.8 1.1157603633659998
114.0 1.057244337778
114.2 1.0019283317680001
114.4 0.9497245926779998
114.6 0.9004772007319998
114.8 0.8539844085449999
115.0 0.8100160324789999
115.2 0.7683452440499999
115.4 0.72877413588
115.6 0.691163005259
115.8 0.6554221165120001
116.0 0.621501191466
116.2 0.5893707639689999
116.4 0.5589905666020001
116.6 0.530290388811
116.8 0.5031720714149999
117.0 0.47751104588000004
117.2 0.45318191474
117.4 0.43007044752100004
117.6 0.4080942155310001
117.8 0.3872035781780001
118.0 0.367370630483
118.2 0.3485730534360001
118.4 0.330784213514
118.6 0.31396281405499993
118.8 0.298048762267
119.0 0.28297418245699996
119.2 0.26866926598099994
119.4 0.255077441548
119.6 0.242156079689
119.8 0.22987639678400004
120.0 0.21822007393800005
120.2 0.20717072175100004
120.4 0.196705195894
120.6 0.18679666643200005
120.8 0.17740955960099997
121.0 0.16850852839300004
121.2 0.1600568612229999
121.4 0.15202668905399994
121.6 0.14439524047000002
121.8 0.13714563309899996
122.0 0.13026293739800002
122.2 0.123734727286
122.4 0.11754605674200003
122.6 0.11167942145899999
122.8 0.10611552662800011
123.0 0.10083562642999999
123.2 0.0958209418
123.4 0.09105638297500007
123.6 0.086528039959
123.8 0.08222621169399995
124.0 0.07814099075499997
124.2 0.07426306280800002
124.4 0.07058420038700003
124.6 0.067092946359
124.8 0.06377885860900002
125.0 0.060632324192
125.2 0.057642879987000004
125.4 0.05480196650000002
125.6 0.052101142285
125.8 0.049534960112
126.0 0.047096642623
126.2 0.044780946450999996
126.4 0.04258192802999999
126.6 0.040493803110000004
126.8 0.038510737808000024
127.0 0.03662680734099998
127.2 0.03483579922099999
127.4 0.03313314175499999
127.6 0.031514255842999994
127.8 0.029975086160999986
128.0 0.02851243583499999
128.2 0.027122495498000006
128.4 0.02580185716300002
128.6 0.024546869631999972
128.8 0.023354225078000005
129.0 0.022220467903000016
129.2 0.021142472598999987
129.4 0.020117047277999987
129.6 0.019141989325999982
129.8 0.018214599988000017
130.0 0.017332704209999973
130.2 0.016494417176000004
130.4 0.015697490096
130.6 0.014939654431999991
130.8 0.01421913802099999
131.0 0.013533942423000014
131.2 0.012881914790999986
131.4 0.012261738018999999
131.6 0.011671733077000004
131.8 0.01111041787299999
132.0 0.010576464338999994
132.2 0.010068551002000003
132.4 0.009585430182999996
132.6 0.009125890192999997
132.8 0.008688730574000011
133.0 0.008272748154000021
133.2 0.007876908143999991
133.4 0.00750014112
133.6 0.007141745753000009
133.8 0.006800389069999997
134.0 0.0064757886259999885
134.2 0.006166861967999998
134.4 0.005872752722000008
134.6 0.005593063887999991
134.8 0.005326733740000014
135.0 0.0050732445449999915
135.2 0.004831921284999999
135.4 0.004602250831000005
135.6 0.004383553024000001
135.8 0.004175355875000005
136.0 0.003977249320000003
136.2 0.003788473696000005
136.4 0.0036090114380000053
136.6 0.003437957235000001
136.8 0.003275152872999989
137.0 0.0031201253209999927
137.2 0.002972567633000001
137.4 0.002831975992999996
137.6 0.0026981207679999957
137.8 0.0025707469580000006
138.0 0.002449302033000003
138.2 0.002333725306000001
138.4 0.002223687634999999
138.6 0.0021188416349999994
138.8 0.0020189620459999964
139.0 0.0019239538289999999
139.2 0.00183337202
139.4 0.0017470910820000002
139.6 0.0016648871079999981
139.8 0.0015866230220000007
140.0 0.0015120811439999935
140.2 0.0014410591600000034
140.4 0.0013733849780000007
140.6 0.0013089057399999968
140.8 0.0012474765479999986
141.0 0.0011890102240000053
141.2 0.0011332665099999962
141.4 0.0010801775140000013
141.6 0.0010295588669999997
141.8 0.0009813471770000058
142.0 0.0009354349630000032
142.2 0.0008916659500000008
142.4 0.0008499837729999941
142.6 0.0008102386940000003
142.8 0.0007723903700000047
143.0 0.0007363088679999989
143.2 0.0007019465740000043
143.4 0.0006691580910000043
143.6 0.000637924185000002
143.8 0.0006081693209999967
144.0 0.0005797948270000017
144.2 0.0005527708209999941
144.4 0.0005270183480000001
144.6 0.0005024716399999998
144.8 0.00047907424800000347
145.0 0.0004567636980000021
145.2 0.0004355031049999996
145.4 0.0004152497230000033
145.6 0.0003959146180000014
145.8 0.0003775218090000015
146.0 0.0003599679900000018
146.2 0.0003432324660000013
146.4 0.000327289190999997
146.6 0.00031210528100000345
146.8 0.00029761422600000167
147.0 0.00028377744599999895
147.2 0.00027061317399999676
147.4 0.00025806153000000435
147.6 0.0002460931330000011
147.8 0.0002346711120000009
148.0 0.0002238028530000014
148.2 0.0002134172720000017
148.4 0.00020353570299999857
148.6 0.00019409882600000117
148.8 0.00018511878700000004
149.0 0.0001765604130000016
149.2 0.00016838474999999775
149.4 0.00016057798499999974
149.6 0.00015315494099999924
149.8 0.00014606804000000354
150.0 0.000139323124
150.2 0.00013288475000000012
150.4 0.00012673091499999957
150.6 0.00012087675000000154
150.8 0.00011529723099999969
151.0 0.00010997794200000009
151.2 0.00010488525799999952
151.4 0.00010005422400000011
151.6 9.541516999999879e-05
151.8 9.101150600000012e-05
152.0 8.682532799999848e-05
152.2 8.280726299999915e-05
152.4 7.899157799999898e-05
152.6 7.534707899999906e-05
152.8 7.187165899999938e-05
153.0 6.856102599999847e-05
153.2 6.540195600000006e-05
153.4 6.237830699999759e-05
153.6 5.9511858999997374e-05
153.8 5.6764052999998386e-05
154.0 5.415304099999902e-05
154.2 5.16608229999981e-05
154.4 4.928534799999867e-05
154.6 4.701316899999898e-05
154.8 4.485203400000009e-05
155.0 4.279056799999791e-05
155.2 4.0818621000000034e-05
155.4 3.894652199999913e-05
155.6 3.714864999999818e-05
155.8 3.5430985999999195e-05
156.0 3.3812709999999176e-05
156.2 3.2250998999998595e-05
156.4 3.077435799999887e-05
156.6 2.9356221999999264e-05
156.8 2.800363199999845e-05
157.0 2.6721843999998603e-05
157.2 2.549331299999847e-05
157.4 2.4321697999999142e-05
157.6 2.3210057000000012e-05
157.8 2.2141854999999345e-05
158.0 2.1117501999998785e-05
158.2 2.0153061000000327e-05
158.4 1.9224956999999738e-05
158.6 1.834092699999906e-05
158.8 1.7500068999998937e-05
159.0 1.669812499999974e-05
159.2 1.593128700000056e-05
159.4 1.5204179999999342e-05
159.6 1.4504513000000354e-05
159.8 1.3837013999999329e-05
160.0 1.320368899999872e-05
160.2 1.2592481000001365e-05
160.4 1.2022171000000243e-05
160.6 1.1470966000001109e-05
160.8 1.09415769999999e-05
161.0 1.0441955999999357e-05
161.2 9.961353000000195e-06
161.4 9.505712999999758e-06
161.6 9.07024499999879e-06
161.8 8.655320999999586e-06
162.0 8.259082000000213e-06
162.2 7.879002000000687e-06
162.4 7.518698999999601e-06
162.6 7.173554999999664e-06
162.8 6.8479629999993e-06
163.0 6.531828999999287e-06
163.2 6.233702999999676e-06
163.4 5.947073000000584e-06
163.6 5.67681499999943e-06
163.8 5.414610999998923e-06
164.0 5.168344999999538e-06
164.2 4.933446000000109e-06
164.4 4.705776999999976e-06
164.6 4.4916289999999344e-06
164.8 4.28416899999908e-06
165.0 4.086664999999172e-06
165.2 3.899629000001037e-06
165.4 3.7251620000003356e-06
165.6 3.5551019999998748e-06
165.8 3.3893449999997883e-06
166.0 3.2357829999998392e-06
166.2 3.084833000000055e-06
166.4 2.946085000000427e-06
166.6 2.8113960000008968e-06
166.8 2.6812030000006964e-06
167.0 2.5580380000013676e-06
167.2 2.441763000000888e-06
167.4 2.329143000000247e-06
167.6 2.2246110000004285e-06
167.8 2.1219660000002237e-06
168.0 2.0264660000015114e-06
168.2 1.933317000000992e-06
168.4 1.8434980000011017e-06
168.6 1.7613620000001152e-06
168.8 1.6808910000006213e-06
169.0 1.6048109999999335e-06
169.2 1.5314020000001367e-06
169.4 1.4604249999997216e-06
169.6 1.3939470000006854e-06
169.8 1.3286639999998163e-06
170.0 1.2694570000003477e-06
170.2 1.211899000000628e-06
170.4 1.1566230000002982e-06
170.6 1.1033459999996562e-06
170.8 1.0518320000005108e-06
171.0 1.0046929999998623e-06
171.2 9.59217000000045e-07
171.4 9.134729999998028e-07
171.6 8.73617999999896e-07
171.8 8.328509999996328e-07
172.0 7.956000000003535e-07
172.2 7.596559999995381e-07
172.4 7.247109999999634e-07
172.6 6.93272999999095e-07
172.8 6.616989999995827e-07
173.0 6.303299999990202e-07
173.2 6.005079999994532e-07
173.4 5.741689999988874e-07
173.6 5.500879999991328e-07
173.8 5.232189999989144e-07
174.0 4.981819999992702e-07
174.2 4.7654899999928075e-07
174.4 4.53626999999214e-07
174.6 4.3378999999942933e-07
174.8 4.1291499999941765e-07
175.0 3.955389999992212e-07
175.2 3.779519999995014e-07
175.4 3.611110000001429e-07
175.6 3.4285499999984124e-07
175.8 3.2888999999947534e-07
176.0 3.1435199999956516e-07
176.2 2.977669999994895e-07
176.4 2.8623299999940265e-07
176.6 2.7174099999952285e-07
176.8 2.611989999995312e-07
177.0 2.483789999999516e-07
177.2 2.3672299999979687e-07
177.4 2.2617899999970804e-07
177.6 2.1683499999957923e-07
177.8 2.0593699999971828e-07
178.0 1.9748699999963114e-07
178.2 1.8883499999945171e-07
178.4 1.7933699999960823e-07
178.6 1.7106699999957736e-07
178.8 1.6231699999959574e-07
179.0 1.5547399999924482e-07
179.2 1.49166999999175e-07
179.4 1.4123199999934056e-07
179.6 1.3382799999937216e-07
179.8 1.2874999999891914e-07
180.0 1.2384199999886204e-07
180.2 1.1825499999903385e-07
180.4 1.1200999999914323e-07
180.6 1.0870099999915366e-07
180.8 1.0208399999919365e-07
181.0 9.886999999922797e-08
181.2 9.249999999928352e-08
181.4 9.050099999898737e-08
181.6 8.518699999864089e-08
181.8 8.067399999870352e-08
182.0 7.850599999896964e-08
182.2 7.48029999992385e-08
182.4 7.065499999941251e-08
182.6 6.790999999935144e-08
182.8 6.488699999927774e-08
183.0 6.124599999909854e-08
183.2 5.8678999999039497e-08
183.4 5.596899999899444e-08
183.6 5.374399999911383e-08
183.8 5.063999999912628e-08
184.0 4.884199999923759e-08
184.2 4.604299999927646e-08
184.4 4.487799999927785e-08
184.6 4.342499999921716e-08
184.8 4.093699999929101e-08
185.0 3.918999999931976e-08
185.2 3.7193999999445004e-08
185.4 3.559599999945524e-08
185.6 3.4181999999588416e-08
185.8 3.199799999970373e-08
186.0 3.106899999974778e-08
186.2 3.052399999973597e-08
186.4 2.947599999969347e-08
186.6 2.752499999967874e-08
186.8 2.631899999967289e-08
187.0 2.488299999968534e-08
187.2 2.3923999999699902e-08
187.4 2.254199999975232e-08
187.6 2.1115999999821966e-08
187.8 2.0590999999860827e-08
188.0 2.032399999988411e-08
188.2 1.9994999999860304e-08
188.4 1.7504999999866093e-08
188.6 1.6168999999800137e-08
188.8 1.6027999999790253e-08
189.0 1.545799999980943e-08
189.2 1.5072999999840578e-08
189.4 1.4636999999824162e-08
189.6 1.4459999999829526e-08
189.8 1.3967999999766816e-08
190.0 1.2710999999759359e-08
190.2 1.1708999999692629e-08
190.4 1.0977999999698771e-08
190.6 1.0856999999737111e-08
190.8 1.068999999972995e-08
191.0 1.0426999999752572e-08
191.2 9.87899999977701e-09
191.4 9.243999999769802e-09
191.6 8.630999999738543e-09
191.8 7.829999999696472e-09
192.0 6.899999999683844e-09
192.2 6.4419999996561715e-09
192.4 6.5259999996507875e-09
192.6 6.350999999662039e-09
192.8 6.395999999683501e-09
193.0 6.050999999717617e-09
193.2 5.702999999727801e-09
193.4 5.264999999743689e-09
193.6 5.098999999727703e-09
193.8 5.3679999997134205e-09
194.0 5.571999999702503e-09
194.2 5.866999999687717e-09
194.4 5.916999999682155e-09
194.6 5.9579999996858446e-09
194.8 5.729999999691829e-09
195.0 5.306999999716351e-09
195.2 4.792999999743411e-09
195.4 4.4739999997588165e-09
195.6 4.335999999767089e-09
195.8 4.352999999771397e-09
196.0 4.498999999761586e-09
196.2 4.791999999738913e-09
196.4 4.985999999734527e-09
196.6 5.123999999727365e-09
196.8 4.933999999737088e-09
197.0 4.516999999757735e-09
197.2 3.873999999792921e-09
197.4 3.605999999809038e-09
197.6 3.4539999998147296e-09
197.8 3.3489999998173506e-09
198.0 3.3469999998238963e-09
198.2 3.2959999998254047e-09
198.4 3.382999999817085e-09
198.6 3.296999999821243e-09
198.8 2.5259999998672737e-09
199.0 2.0699999998932293e-09
199.2 1.989999999892847e-09
199.4 2.0859999998865998e-09
199.6 2.1809999998822937e-09
199.8 2.150999999885897e-09
200.0 1.9169999998961987e-09


==> data/3d-data/output-8-64x64/actuators/ac-1000.dat <==
x y u
2.0 2.0 4.773962238807695e-07
2.0 6.0 4.773962238810293e-07
2.0 10.0 4.773962238816754e-07
2.0 14.0 4.773962238822178e-07
2.0 18.0 4.773962238817043e-07
2.0 22.0 4.773962238814208e-07
2.0 26.0 4.77396223881321e-07
2.0 30.0 4.773962238812523e-07
6.0 2.0 4.773962238808417e-07
6.0 6.0 4.773962238812678e-07
6.0 10.0 4.773962238818458e-07
6.0 14.0 4.773962238818087e-07
6.0 18.0 4.773962238816068e-07
6.0 22.0 4.773962238812533e-07
6.0 26.0 4.773962238812677e-07
6.0 30.0 4.773962238810122e-07
10.0 2.0 4.773962238814657e-07
10.0 6.0 4.773962238815688e-07
10.0 10.0 4.7739622388204e-07
10.0 14.0 4.773962238821101e-07
10.0 18.0 4.773962238820356e-07
10.0 22.0 4.773962238821192e-07
10.0 26.0 4.773962238819095e-07
10.0 30.0 4.773962238818407e-07
14.0 2.0 4.773962238814282e-07
14.0 6.0 4.773962238814167e-07
14.0 10.0 4.773962238816442e-07
14.0 14.0 4.77396223882033e-07
14.0 18.0 4.773962238818844e-07
14.0 22.0 4.773962238819287e-07
14.0 26.0 4.773962238818795e-07
14.0 30.0 4.773962238817777e-07
18.0 2.0 4.773962238817703e-07
18.0 6.0 4.77396223881482e-07
18.0 10.0 4.773962238817642e-07
18.0 14.0 4.773962238820627e-07
18.0 18.0 4.773962238819299e-07
18.0 22.0 4.773962238815903e-07
18.0 26.0 4.773962238816214e-07
18.0 30.0 4.773962238816345e-07
22.0 2.0 4.773962238812677e-07
22.0 6.0 4.773962238810208e-07
22.0 10.0 4.773962238815927e-07
22.0 14.0 4.773962238817495e-07
22.0 18.0 4.773962238817709e-07
22.0 22.0 4.773962238815067e-07
22.0 26.0 4.773962238816996e-07
22.0 30.0 4.773962238814407e-07
26.0 2.0 4.773962238810855e-07
26.0 6.0 4.773962238813934e-07
26.0 10.0 4.773962238818054e-07
26.0 14.0 4.773962238821091e-07
26.0 18.0 4.773962238818833e-07
26.0 22.0 4.773962238816516e-07
26.0 26.0 4.773962238815087e-07
26.0 30.0 4.773962238814797e-07
30.0 2.0 4.773962238812963e-07
30.0 6.0 4.773962238819134e-07
30.0 10.0 4.773962238821211e-07
30.0 14.0 4.773962238823767e-07
30.0 18.0 4.773962238821892e-07
30.0 22.0 4.773962238819001e-07
30.0 26.0 4.773962238814973e-07
30.0 30.0 4.773962238816953e-07


==> data/3d-data/output-8-64x64/actuators/ac-500.dat <==
x y u
2.0 2.0 0.3654060214434476
2.0 6.0 0.3765260269744124
2.0 10.0 0.3687884418647902
2.0 14.0 0.3466373722372539
2.0 18.0 0.32293094132079037
2.0 22.0 0.3116444087208343
2.0 26.0 0.3195052801494665
2.0 30.0 0.34182304912022826
6.0 2.0 0.03965283154944854
6.0 6.0 0.01911633820888977
6.0 10.0 0.033443019211887595
6.0 14.0 0.07377285636511746
6.0 18.0 0.11586058531939236
6.0 22.0 0.1355170930530039
6.0 26.0 0.12184202015390465
6.0 30.0 0.08239204181639993
10.0 2.0 -0.3061595549834143
10.0 6.0 -0.34298860642491225
10.0 10.0 -0.31731931147761194
10.0 14.0 -0.24457973127719862
10.0 18.0 -0.1679046330943526
10.0 22.0 -0.131818630529461
10.0 26.0 -0.15693754145306366
10.0 30.0 -0.22893407901712487
14.0 2.0 -0.40804643052891
14.0 6.0 -0.43191465283539426
14.0 10.0 -0.41529564364934585
14.0 14.0 -0.36783057847612444
14.0 18.0 -0.3172006806468053
14.0 22.0 -0.2931579340630321
14.0 26.0 -0.3099061609521875
14.0 30.0 -0.3575459752171308
18.0 2.0 -0.28447825117526016
18.0 6.0 -0.28684118997999275
18.0 10.0 -0.28520194064201143
18.0 14.0 -0.28044397330076704
18.0 18.0 -0.2752514932215938
18.0 22.0 -0.27274294934946763
18.0 26.0 -0.274490097038005
18.0 30.0 -0.2793935517909759
22.0 2.0 -0.04626227489391
22.0 6.0 -0.031950315416178696
22.0 10.0 -0.04191576156060806
22.0 14.0 -0.07046902443095505
22.0 18.0 -0.10108648296048796
22.0 22.0 -0.11568428847051615
22.0 26.0 -0.10550705504967309
22.0 30.0 -0.07666804280433513
26.0 2.0 0.22385859199166416
26.0 6.0 0.24943562922504647
26.0 10.0 0.23162991230438462
26.0 14.0 0.18063158880225352
26.0 18.0 0.12598743071221027
26.0 22.0 0.09994761535599772
26.0 26.0 0.11809594411482
26.0 30.0 0.16955694548953154
30.0 2.0 0.41432599985736995
30.0 6.0 0.44205040134793466
30.0 10.0 0.4227470246956615
30.0 14.0 0.36760300690269554
30.0 18.0 0.3087579636829462
30.0 22.0 0.28080299878178117
30.0 26.0 0.30027696657378283
30.0 30.0 0.3556515886108795


==> data/3d-data/output-8-64x64/actuators/ac-510.dat <==
x y u
2.0 2.0 0.21385679758414208
2.0 6.0 0.22879788771170312
2.0 10.0 0.21839480357523422
2.0 14.0 0.18867829008208456
2.0 18.0 0.15697019936778828
2.0 22.0 0.14190771408044345
2.0 26.0 0.15240075249138574
2.0 30.0 0.1822386158488106
6.0 2.0 0.18540011811016582
6.0 6.0 0.19266986831586985
6.0 10.0 0.18761019662605455
6.0 14.0 0.1731457293939076
6.0 18.0 0.15769798423946246
6.0 22.0 0.15035484222405718
6.0 26.0 0.15546892354611402
6.0 30.0 0.17000670497091144
10.0 2.0 0.00721499538903944
10.0 6.0 -0.0033665410622965575
10.0 10.0 0.004020374172905641
10.0 14.0 0.02469399326090109
10.0 18.0 0.04607374093373518
10.0 22.0 0.05598847996284255
10.0 26.0 0.04909550200050071
10.0 30.0 0.029088521053626304
14.0 2.0 -0.168416442448485
14.0 6.0 -0.18795870660283864
14.0 10.0 -0.17433564745507968
14.0 14.0 -0.13578839869178846
14.0 18.0 -0.0952480699410628
14.0 22.0 -0.07620205482677189
14.0 26.0 -0.0894574170254224
14.0 30.0 -0.12750852370234206
18.0 2.0 -0.20358479142094277
18.0 6.0 -0.2155123525767551
18.0 10.0 -0.2072099940022457
18.0 14.0 -0.18342870702469066
18.0 18.0 -0.15795043318986807
18.0 22.0 -0.14581200212340684
18.0 26.0 -0.1542705170900869
18.0 30.0 -0.17826265220928192
22.0 2.0 -0.13394556714474065
22.0 6.0 -0.1353258724273274
22.0 10.0 -0.13436924338890047
22.0 14.0 -0.13155933515504312
22.0 18.0 -0.12843877288000488
22.0 22.0 -0.12691238965978552
22.0 26.0 -0.127977375739199
22.0 30.0 -0.13093351758534322
26.0 2.0 -0.016802229970938522
26.0 6.0 -0.010594798093691458
26.0 10.0 -0.014916325933487351
26.0 14.0 -0.027323949811020872
26.0 18.0 -0.040670868222151296
26.0 22.0 -0.04704988893421043
26.0 26.0 -0.042601445447654276
26.0 30.0 -0.03002228581911713
30.0 2.0 0.1168278429930868
30.0 6.0 0.12905612318762041
30.0 10.0 0.1205449448691591
30.0 14.0 0.09612151315761083
30.0 18.0 0.06987577526234243
30.0 22.0 0.05734139983259376
30.0 26.0 0.06607921027666555
30.0 30.0 0.0908086111714843


==> data/3d-data/output-8-64x64/actuators/ac-550.dat <==
x y u
2.0 2.0 -0.048273914888524574
2.0 6.0 -0.05144352029398745
2.0 10.0 -0.04923654298149812
2.0 14.0 -0.042931709850462255
2.0 18.0 -0.03620291315937049
2.0 22.0 -0.03300601542829094
2.0 26.0 -0.035233300505422276
2.0 30.0 -0.04156527811861856
6.0 2.0 -0.04708968870429191
6.0 6.0 -0.04878543416082294
6.0 10.0 -0.04760748457048905
6.0 14.0 -0.04418086735349557
6.0 18.0 -0.040426008794246626
6.0 22.0 -0.0386070768405635
6.0 26.0 -0.039876589267161575
6.0 30.0 -0.04342623824772474
10.0 2.0 -0.03353145225799092
10.0 6.0 -0.034370267764111964
10.0 10.0 -0.033787157706198015
10.0 14.0 -0.03210201982638527
10.0 18.0 -0.03027257034358418
10.0 22.0 -0.02939226022337805
10.0 26.0 -0.030005979298153754
10.0 30.0 -0.03173264984718867
14.0 2.0 0.009225376499251299
14.0 6.0 0.011007715795766874
14.0 10.0 0.009766585487356602
14.0 14.0 0.006210041150259964
14.0 18.0 0.0023961793554411496
14.0 22.0 0.0005779176806051749
14.0 26.0 0.0018456663830460063
14.0 30.0 0.005438045735719656
18.0 2.0 0.06369163662132922
18.0 6.0 0.06886151893934066
18.0 10.0 0.06526056826092712
18.0 14.0 0.055004311141347545
18.0 18.0 0.04410921455044311
18.0 22.0 0.03895138028042988
18.0 26.0 0.042543588248613186
18.0 30.0 0.0527877655697805
22.0 2.0 0.07302408629025114
22.0 6.0 0.07753454662290779
22.0 10.0 0.07439166040613623
22.0 14.0 0.06548261314831162
22.0 18.0 0.05608818821139784
22.0 22.0 0.05166558117053388
22.0 26.0 0.05474343014050527
22.0 30.0 0.06356463937457416
26.0 2.0 0.017730637456514722
26.0 6.0 0.016434815965223802
26.0 10.0 0.01733934175739504
26.0 14.0 0.019876033072533817
26.0 18.0 0.022506147165289855
26.0 22.0 0.02372773017752606
26.0 26.0 0.022877855654684684
26.0 30.0 0.02041551194341379
30.0 2.0 -0.0355229939900092
30.0 6.0 -0.04025810674129158
30.0 10.0 -0.036956177883571965
30.0 14.0 -0.027641151126815675
30.0 18.0 -0.017890560589385793
30.0 22.0 -0.013326503714132588
30.0 26.0 -0.016501731866045394
30.0 30.0 -0.025645775189583365


==> data/3d-data/output-8-64x64/actuators/ac-650.dat <==
x y u
2.0 2.0 0.00039103272805782874
2.0 6.0 0.00041284819887355993
2.0 10.0 0.0003976018871144853
2.0 14.0 0.0003541982851380586
2.0 18.0 0.000308507599482745
2.0 22.0 0.0002872160372321931
2.0 26.0 0.00030224024161302186
2.0 30.0 0.00034511354234489314
6.0 2.0 -0.0008234691289347799
6.0 6.0 -0.0009523559812608011
6.0 10.0 -0.0008625790467712456
6.0 14.0 -0.0006044853585445284
6.0 18.0 -0.0003257276995776771
6.0 22.0 -0.0001921580300980335
6.0 26.0 -0.00028522207126249375
6.0 30.0 -0.0005481932797948474
10.0 2.0 -0.000898454356112336
10.0 6.0 -0.0009432433159038484
10.0 10.0 -0.000911690775795068
10.0 14.0 -0.0008222628698704886
10.0 18.0 -0.0007261661762144296
10.0 22.0 -0.0006801144273147874
10.0 26.0 -0.0007123225843858172
10.0 30.0 -0.0008030193851203156
14.0 2.0 -0.002528080068994615
14.0 6.0 -0.0025705280473565214
14.0 10.0 -0.002540514022062448
14.0 14.0 -0.0024578980113189475
14.0 18.0 -0.0023739732304311877
14.0 22.0 -0.0023354396592408138
14.0 26.0 -0.0023622003415867923
14.0 30.0 -0.0024408387186526364
18.0 2.0 -0.003135129988814101
18.0 6.0 -0.0033026617898526756
18.0 10.0 -0.0031860422445539613
18.0 14.0 -0.002854468428403594
18.0 18.0 -0.002502641791436588
18.0 22.0 -0.002336158045734708
18.0 26.0 -0.0024519267607716793
18.0 30.0 -0.0027824955453339658
22.0 2.0 4.808078971949505e-05
22.0 6.0 -2.840817073912217e-05
22.0 10.0 2.4922827283733952e-05
22.0 14.0 0.0001781708675496333
22.0 18.0 0.00034393023256969966
22.0 22.0 0.00042335927377271137
22.0 26.0 0.000367953139017238
22.0 30.0 0.00021168232047371236
26.0 2.0 0.0036407156927193763
26.0 6.0 0.003830230618370788
26.0 10.0 0.0036979845697943936
26.0 14.0 0.003321244967660295
26.0 18.0 0.0029201861962821806
26.0 22.0 0.0027300045625399116
26.0 26.0 0.0028625773448241825
26.0 30.0 0.0032399976743376583
30.0 2.0 0.0033027852083373495
30.0 6.0 0.0035504157252650237
30.0 10.0 0.0033779753600174066
30.0 14.0 0.002884841053701041
30.0 18.0 0.002357532541288789
30.0 22.0 0.0021066500961968906
30.0 26.0 0.002281541074051957
30.0 30.0 0.002778048920467261


==> data/3d-data/output-8-64x64/actuators/ac-850.dat <==
x y u
2.0 2.0 -3.945914191080174e-06
2.0 6.0 -4.694850473187428e-06
2.0 10.0 -4.1822897195097015e-06
2.0 14.0 -2.926519450948665e-06
2.0 18.0 -1.5422763786430832e-06
2.0 22.0 -8.949545599828362e-07
2.0 26.0 -1.3358991470009476e-06
2.0 30.0 -2.654486629074172e-06
6.0 2.0 1.068964353889084e-05
6.0 6.0 9.910053212010529e-06
6.0 10.0 1.0398824903258532e-05
6.0 14.0 1.1653994150236674e-05
6.0 18.0 1.2495905942840697e-05
6.0 22.0 1.2789744967970723e-05
6.0 26.0 1.2610415095756377e-05
6.0 30.0 1.1889339198949416e-05
10.0 2.0 2.4046672255416132e-06
10.0 6.0 2.4764264365054376e-06
10.0 10.0 2.4138070694724587e-06
10.0 14.0 2.0902966898326854e-06
10.0 18.0 1.7786111542004876e-06
10.0 22.0 1.5831188928532003e-06
10.0 26.0 1.7711957049469074e-06
10.0 30.0 2.0580987280176465e-06
14.0 2.0 -5.309418100346128e-06
14.0 6.0 -5.2310227227109465e-06
14.0 10.0 -5.273630444228635e-06
14.0 14.0 -5.359407645671937e-06
14.0 18.0 -5.325374139813034e-06
14.0 22.0 -5.291299388608806e-06
14.0 26.0 -5.292613763309221e-06
14.0 30.0 -5.341791348323601e-06
18.0 2.0 5.3624334505601e-06
18.0 6.0 5.270745876508339e-06
18.0 10.0 5.365632835525727e-06
18.0 14.0 5.8122817671083515e-06
18.0 18.0 6.610405027770865e-06
18.0 22.0 7.023642851060101e-06
18.0 26.0 6.72491639718686e-06
18.0 30.0 5.911008650556817e-06
22.0 2.0 1.2839275575972261e-05
22.0 6.0 1.2910791969471084e-05
22.0 10.0 1.2849115377422684e-05
22.0 14.0 1.277625115408223e-05
22.0 18.0 1.2844778698929336e-05
22.0 22.0 1.2956088981286685e-05
22.0 26.0 1.2870749699959282e-05
22.0 30.0 1.2783592085860119e-05
26.0 2.0 -4.273399541785199e-06
26.0 6.0 -3.5898472281498085e-06
26.0 10.0 -4.151375719864952e-06
26.0 14.0 -5.345713873163751e-06
26.0 18.0 -6.460103174509286e-06
26.0 22.0 -6.890948891408473e-06
26.0 26.0 -6.576330265838695e-06
26.0 30.0 -5.510118684333914e-06
30.0 2.0 -1.7142298951737032e-05
30.0 6.0 -1.6481963094832102e-05
30.0 10.0 -1.6945866644469914e-05
30.0 14.0 -1.805929174900454e-05
30.0 18.0 -1.8664401523090475e-05
30.0 22.0 -1.883347266168946e-05
30.0 26.0 -1.87260103504565e-05
30.0 30.0 -1.8205273323205217e-05


==> data/3d-data/output-8-64x64/results.dat <==
0.0 0.0
0.2 0.10556079576900004
0.4 0.10504002287400004
0.6 0.10423483937699995
0.8 0.10317954914599997
1.0 0.10190905721799995
1.2 0.10045577823899997
1.4 0.09885271484300001
1.6 0.09712773962399998
1.8 0.095309676269
2.0 0.09342433446500004
2.2 0.09149582942399995
2.4 0.08954603604499999
2.6 0.08759478599800002
2.8 0.08566075265
3.0 0.08375898974900003
3.2 0.08190341261099997
3.4 0.08010664113500002
3.6 0.078378619549
3.8 0.07672673820900003
4.0 0.07515851462299993
4.2 0.07367960934799997
4.4 0.07229313883900002
4.6 0.07100183651300003
4.8 0.06980709948700001
5.0 0.06870819339499998
5.2 0.06770419166399999
5.4 0.066795286266
5.6 0.06597941158800001
5.8 0.06525404680300001
6.0 0.06461695887900001
6.2 0.064064614287
6.4 0.06359256263300003
6.6 0.06319667224500003
6.8 0.06287237447200002
7.0 0.062614589739
7.2 0.062418888737000015
7.4 0.06228081411200001
7.6 0.06219565534799998
7.8 0.062158752549000024
8.0 0.06216680155399997
8.2 0.062215408715000045
8.4 0.062300515838000003
8.6 0.06241914014899998
8.8 0.062567453769
9.0 0.06274255198199999
9.2 0.06294089771900002
9.4 0.06316027952600003
9.6 0.06339735237700002
9.8 0.06365025534000003
10.0 0.06391656270400001
10.2 0.06419396239599999
10.4 0.06448048861399996
10.6 0.06477477892099996
10.8 0.06507450842999996
11.0 0.06537896505300005
11.2 0.06568649192600003
11.4 0.065996153888
11.6 0.06630632000599998
11.8 0.066617225777
12.0 0.066926914845
12.2 0.06723546607800002
12.4 0.06754211066600001
12.6 0.06784661317900001
12.8 0.06814874853300001
13.0 0.06844792559099999
13.2 0.06874361010499996
13.4 0.06903724299299997
13.6 0.06932753016700004
13.8 0.06961483781999996
14.0 0.069899173489
14.2 0.07018060879399997
14.4 0.07045951350199998
14.6 0.07073635703299996
14.8 0.07101014171700001
15.0 0.07128274456799996
15.2 0.07155332660799996
15.4 0.07182203783500006
15.6 0.07208997108800003
15.8 0.072356458024
16.0 0.072622365284
16.2 0.07288750909800004
16.4 0.07315277207499994
16.6 0.073417977391
16.8 0.07368311229399999
17.0 0.07394906138599999
17.2 0.07421547873700002
17.4 0.07448287921399999
17.6 0.07475118695199998
17.8 0.07502136099099996
18.0 0.07529233353200002
18.2 0.07556513008999993
18.4 0.07583989646899997
18.6 0.076116548281
18.8 0.07639517696599998
19.0 0.07667581200599996
19.2 0.07695880800400003
19.4 0.07724403323600003
19.6 0.077532045958
19.8 0.07782222929699997
20.0 0.07811534337000002
20.2 0.07841125712600003
20.4 0.07870914298599997
20.6 0.07901064235500001
20.8 0.07931468182700002
21.0 0.07962145708500003
21.2 0.07993137541499998
21.4 0.08024362332100003
21.6 0.08055952186100003
21.8 0.08087862360499996
22.0 0.081200306348
22.2 0.08152476226900005
22.4 0.08185298566700004
22.6 0.08218411243599996
22.8 0.08251801225399999
23.0 0.08285520089600004
23.2 0.08319591166399994
23.4 0.08353968931200002
23.6 0.08388679967900003
23.8 0.08423684307100002
24.0 0.08459048121600002
24.2 0.084947277172
24.4 0.08530778526600001
24.6 0.08567147135
24.8 0.086038273218
25.0 0.08640859320000004
25.2 0.08678255058800002
25.4 0.08716019148299999
25.6 0.08754118941400002
25.8 0.08792554325299995
26.0 0.088313798639
26.2 0.08870585298199998
26.4 0.08910144710500001
26.6 0.08950063241999998
26.8 0.08990386566900005
27.0 0.09031104759200001
27.2 0.09072203719900003
27.4 0.09113657924399998
27.6 0.091555711365
27.8 0.09197868287599997
28.0 0.09240545172800002
28.2 0.09283673317399999
28.4 0.09327185607500002
28.6 0.093711965224
28.8 0.09415596227600001
29.0 0.09460440795399992
29.2 0.09505705642899999
29.4 0.09551478483800001
29.6 0.09597678707700001
29.8 0.09644361811499993
30.0 0.09691546917199999
30.2 0.09739136285600006
30.4 0.09787285319
30.6 0.09835860867999997
30.8 0.09884984382200002
31.0 0.09934606630000002
31.2 0.09984764642700003
31.4 0.100354537993
31.6 0.100866620942
31.8 0.10138436988699998
32.0 0.10190752044000001
32.2 0.10243553073500003
32.4 0.10297000128699996
32.6 0.10351015660699998
32.8 0.10405587275000006
33.0 0.104607988529
33.2 0.10516551270999998
33.4 0.10572955048800001
33.6 0.10629975005800009
33.8 0.10687678754999998
34.0 0.10745954885799999
34.2 0.10804888788299999
34.4 0.10864486548999994
34.6 0.10924795159899994
34.8 0.109857526189
35.0 0.11047399096899996
35.2 0.11109801025400001
35.4 0.111728541392
35.6 0.11236651545399996
35.8 0.11301222271099996
36.0 0.11366516390499999
36.2 0.11432565639000006
36.4 0.11499372476900002
36.6 0.115669918524
36.8 0.11635446193500007
37.0 0.11704617087800004
37.2 0.11774663572999997
37.4 0.11845552221199993
37.6 0.11917311258999991
37.8 0.119898861169
38.0 0.12063349247399996
38.2 0.12137713266199998
38.4 0.12212986773800005
38.6 0.12289187488200001
38.8 0.12366307226599996
39.0 0.12444357169500002
39.2 0.12523414491899998
39.4 0.126034433948
39.6 0.12684425745399996
39.8 0.127664448917
40.0 0.12849487888900002
40.2 0.12933602614800002
40.4 0.130187636294
40.6 0.13104986753
40.8 0.13192341360000004
41.0 0.132807966348
41.2 0.13370347927800005
41.4 0.13461099045599997
41.6 0.13552989674999996
41.8 0.13646100432999989
42.0 0.137403566538
42.2 0.138359137513
42.4 0.13932665877100003
42.6 0.14030702013599997
42.8 0.14130013853700005
43.0 0.1423063851929999
43.2 0.14332671837299998
43.4 0.144359678652
43.6 0.1454067771780001
43.8 0.14646771202100003
44.0 0.147542891106
44.2 0.1486320100709999
44.4 0.14973643421500005
44.6 0.150855880698
44.8 0.151990176191
45.0 0.153140070616
45.2 0.15430549187199993
45.4 0.15548675731499997
45.6 0.15668464619300004
45.8 0.15789869206900006
46.0 0.15912942071200004
46.2 0.160377494158
46.4 0.16164204746099997
46.6 0.16292528358599997
46.8 0.16422637459700004
47.0 0.16554514575700002
47.2 0.16688232344800003
47.4 0.16823837891200003
47.6 0.1696138346470001
47.8 0.17100857293299992
48.0 0.17242293775399997
48.2 0.17385694052200007
48.4 0.17531172724499994
48.6 0.17678796480499998
48.8 0.17828485890399998
49.0 0.17980272801900005
49.2 0.18134276216400003
49.4 0.182904928346
49.6 0.18449015792500006
49.8 0.18609810910799998
50.0 0.18772901493699995
50.2 0.18938420818700002
50.4 0.19106313897800004
50.6 0.19276616412200004
50.8 0.1944948151400001
51.0 0.19624837437800002
51.2 0.19802783850700006
51.4 0.19983433892700006
51.6 0.2016665623370001
51.8 0.20352591748199997
52.0 0.20541304611099998
52.2 0.207328849035
52.4 0.209271890821
52.6 0.211244932771
52.8 0.21324698160000005
53.0 0.21527979025499994
53.2 0.21734232421700003
53.4 0.21943604665499994
53.6 0.221561451676
53.8 0.223718907638
54.0 0.22590865162800003
54.2 0.228132201493
54.4 0.23038845075300007
54.6 0.23267974930099994
54.8 0.23500638085500006
55.0 0.23736742732100005
55.2 0.23976598061499999
55.4 0.24219932817999992
55.6 0.24467130747799995
55.8 0.24718110070999993
56.0 0.249729370903
56.2 0.25231724764
56.4 0.25494445095
56.6 0.25761296534
56.8 0.2603228807
57.0 0.263073848349
57.2 0.26586804953800003
57.4 0.26870609155799996
57.6 0.271587481421
57.8 0.27451516495
58.0 0.2774878996429999
58.2 0.28050719942299995
58.4 0.28357366815599994
58.6 0.286688689535
58.8 0.2898522154509999
59.0 0.29306564833400006
59.2 0.29633012660300007
59.4 0.29964483682100007
59.6 0.303013249968
59.8 0.30643501120399996
60.0 0.30991047763199997
60.2 0.313441231411
60.4 0.317027434215
60.6 0.320671585178
60.8 0.32437325084699997
61.0 0.328133946657
61.2 0.33195497030700005
61.4 0.335836482921
61.6 0.3397810196579999
61.8 0.343788161319
62.0 0.34785904944599993
62.2 0.351996485698
62.4 0.3561998833669999
62.6 0.360471264282
62.8 0.364810613419
63.0 0.36922039343799995
63.2 0.373701902542
63.4 0.37825438157499996
63.6 0.3828820220740001
63.8 0.38758318415099996
64.0 0.39236239944599993
64.2 0.397217609344
64.4 0.402152509737
64.6 0.4071675770669999
64.8 0.4122639939370001
65.0 0.417443982674
65.2 0.422707332841
65.4 0.428057121889
65.6 0.43349475654499986
65.8 0.4390211629220001
66.0 0.44463795684600005
66.2 0.45034603589899985
66.4 0.456148202791
66.6 0.4620457746389999
66.8 0.46803893106699995
67.0 0.47413235888800004
67.2 0.4803252391180001
67.4 0.486619706495
67.6 0.49301788429300003
67.8 0.4995215160479999
68.0 0.5061334017450001
68.2 0.51285360691
68.4 0.5196851706629999
68.6 0.5266290807509999
68.8 0.5336884480449999
69.0 0.540864450193
69.2 0.5481601533829998
69.4 0.555574639299
69.6 0.563114275189
69.8 0.570779433091
70.0 0.5785699150970001
70.2 0.586491276749
70.4 0.5945433044690001
70.6 0.602731364507
70.8 0.6110536682750001
71.0 0.6195162806100001
71.2 0.6281188902399999
71.4 0.6368664110860001
71.6 0.645758692802
71.8 0.6547997262940002
72.0 0.663991717792
72.2 0.673338919686
72.4 0.68284092309
72.6 0.6925038026440001
72.8 0.7023253482959999
73.0 0.7123150610120003
73.2 0.7224711624
73.4 0.7327961261120002
73.6 0.743295408014
73.8 0.7539722562599999
74.0 0.764826474895
74.2 0.775864748492
74.4 0.7870874902670001
74.6 0.798499806843
74.8 0.8101049216620001
75.0 0.8219041284509999
75.2 0.8339019054400001
75.4 0.846103114758
75.6 0.8585092543
75.8 0.8711257385520002
76.0 0.8839545421929998
76.2 0.896999422312
76.4 0.910266196327
76.6 0.923754929312
76.8 0.9374739241169999
77.0 0.9514234865379999
77.2 0.96560880639
77.4 0.9800349831449999
77.6 0.9947052016750001
77.8 1.0096241081729997
78.0 1.024794800925
78.2 1.0402239559360003
78.4 1.0559137961040002
78.6 1.071869389496
78.8 1.088095956343
79.0 1.104598179875
79.2 1.1213791496
79.4 1.1384472647319999
79.6 1.1558031333510002
79.8 1.173455161938
80.0 1.1914068846330004
80.2 1.209662864762
80.4 1.2282291114359998
80.6 1.247111400702
80.8 1.266314394882
81.0 1.285845161454
81.2 1.305707302363
81.4 1.325908214315
81.6 1.346452612413
81.8 1.367346423757
82.0 1.388597720636
82.2 1.410209481536
82.4 1.4321886722759998
82.6 1.4545428981499997
82.8 1.4772780797779999
83.0 1.500401456558
83.2 1.523919263219
83.4 1.5478382479299997
83.6 1.5721628984999998
83.8 1.5969031922759997
84.0 1.622066476692
84.2 1.6476586115599998
84.4 1.6736875743470003
84.6 1.7001604783959998
84.8 1.7270830692990002
85.0 1.7544682149900002
85.2 1.7823206011590003
85.4 1.810647363602
85.6 1.8394568416749997
85.8 1.868760115718
86.0 1.898560847108
86.2 1.9288735008329996
86.4 1.9597020622870003
86.6 1.991058249875
86.8 2.022948666425
87.0 2.0553839055239997
87.2 2.088375680149
87.4 2.121927134192
87.6 2.156053776367
87.8 2.190762042116
88.0 2.226063400851
88.2 2.261967172304
88.4 2.298487097954
88.6 2.335627217227
88.8 2.373403535013
89.0 2.411825602328
89.2 2.450899642377
89.4 2.490644952003
89.6 2.5310675915900003
89.8 2.572181729096
90.0 2.6139979627320002
90.2 2.656526771354
90.4 2.699781689367
90.6 2.7437739993449997
90.8 2.7885196392790004
91.0 2.834027331122
91.2 2.880310758882
91.4 2.9273872230919995
91.6 2.975264606673
91.8 3.0239580524300003
92.0 3.073482603533
92.2 3.1238512979369997
92.4 3.1750815911039996
92.6 3.2271823524129997
92.8 3.280172471615
93.0 3.334066075537
93.2 3.3888769303890007
93.4 3.4446198089590006
93.6 3.5013158013420003
93.8 3.5589711254910004
94.0 3.617617789085
94.2 3.6772554166019997
94.4 3.737907666242
94.6 3.7995939033419996
94.8 3.8623295904679997
95.0 3.926133960421
95.2 3.991018747092
95.4 4.057006017231999
95.6 4.124119995179
95.8 4.1923683679509995
96.0 4.261778816282
96.2 4.332365410235
96.4 4.404151222621
96.6 4.477150929969
96.8 4.551393585216999
97.0 4.626890937014
97.2 4.703668820772
97.4 4.781747174667
97.6 4.861147668873
97.8 4.94188876345
98.0 5.023999327507001
98.2 5.107495830194001
98.4 5.192407838194
98.6 5.278749777326
98.8 5.366550807885
99.0 5.455835290987
99.2 5.546624186957
99.4 5.638943495244
99.6 5.732821106134
99.8 5.8282770372909996
100.0 5.925339650753
100.2 5.688299686809
100.4 4.956640846682999
100.6 4.298584714911
100.8 3.729545393005
101.0 3.239907520995
101.2 2.8246222099460003
101.4 2.474373896126
101.6 2.17898248849
101.8 1.9310044716519998
102.0 1.723435422498
102.2 1.5487353741159997
102.4 1.4007632116110003
102.6 1.2750493851920002
102.8 1.1678694679789998
103.0 1.0763416456530002
103.2 0.998453239575
103.4 0.932275612447
103.6 0.8754681006459999
103.8 0.825805137791
104.0 0.7818382752560002
104.2 0.742631710685
104.4 0.707143426384
104.6 0.6742292979820002
104.8 0.643080919917
105.0 0.613354413181
105.2 0.58489806904
105.4 0.55755986244
105.6 0.5311988815590001
105.8 0.505723449399
106.0 0.48104488471
106.2 0.45708152050400014
106.4 0.433805486608
106.6 0.41127929843899996
106.8 0.389609117009
107.0 0.368877498
107.2 0.34909565710800006
107.4 0.33022231689299997
107.6 0.31218917449700007
107.8 0.29495053701999996
108.0 0.2784986733820001
108.2 0.262843891822
108.4 0.24798701451
108.6 0.23390266312899996
108.8 0.220548284285
109.0 0.2078840208709999
109.2 0.19587982625800004
109.4 0.18451324209799996
109.6 0.17377017309999998
109.8 0.16362663234699998
110.0 0.15405834320400003
110.2 0.14503681680100006
110.4 0.136532721106
110.6 0.12852061030200004
110.8 0.12097788380800009
111.0 0.11388026942300006
111.2 0.10720460764999995
111.4 0.10092303101900002
111.6 0.09501303031400003
111.8 0.08945204835100001
112.0 0.08421972753499997
112.2 0.079298667902
112.4 0.07467036155699999
112.6 0.07031687816100005
112.8 0.066220076471
113.0 0.062364797249
113.2 0.05873601518800003
113.4 0.05532046479000001
113.6 0.052106847969999974
113.8 0.04908312024100002
114.0 0.04623758696699999
114.2 0.043559528911
114.4 0.04103811999600003
114.6 0.03866407309799996
114.8 0.03642854315800004
115.0 0.03432405183099997
115.2 0.032342741811
115.4 0.030477005894
115.6 0.028720162950000027
115.8 0.02706528090999999
116.0 0.02550627687799998
116.2 0.024037657635999993
116.4 0.022654494873999988
116.6 0.021351422691000002
116.8 0.020123740043000007
117.0 0.01896730967000002
117.2 0.017877551046000015
117.4 0.016850846274999998
117.6 0.015883403701000016
117.8 0.014971747325000003
118.0 0.01411288657900001
118.2 0.013303693199999996
118.4 0.012541041881999969
118.6 0.011822525234000012
118.8 0.011144995323
119.0 0.010506911107
119.2 0.009905398287000006
119.4 0.009338651508000003
119.6 0.008804412837
119.8 0.008300993409000002
120.0 0.007826538383999998
120.2 0.007379359399999999
120.4 0.006957868044999998
120.6 0.00656065872999999
120.8 0.006186251022000011
121.0 0.005833405600999994
121.2 0.005500793931999995
121.4 0.005187215771000006
121.6 0.004891718760000011
121.8 0.004613092515000002
122.0 0.004350609139000015
122.2 0.004103058152999997
122.4 0.0038697147329999956
122.6 0.0036497952949999897
122.8 0.003442372041999991
123.0 0.003246959584000005
123.2 0.0030626455560000066
123.4 0.0028889052340000075
123.6 0.0027250949360000058
123.8 0.002570645413999992
124.0 0.0024249632570000033
124.2 0.0022877471759999916
124.4 0.0021582923290000043
124.6 0.002036222276000011
124.8 0.0019210791959999966
125.0 0.0018125660610000035
125.2 0.0017102104960000017
125.4 0.0016136663810000025
125.6 0.0015226573770000056
125.8 0.001436802915000008
126.0 0.0013558659320000031
126.2 0.0012795192840000039
126.4 0.0012075086430000008
126.6 0.0011396366480000007
126.8 0.0010755115320000043
127.0 0.0010150761700000043
127.2 0.000958060604000004
127.4 0.0009042882389999982
127.6 0.0008536095110000016
127.8 0.0008057504509999981
128.0 0.0007606007540000004
128.2 0.0007180570730000002
128.4 0.0006778505930000007
128.6 0.0006399589470000022
128.8 0.0006042104139999973
129.0 0.0005704336910000016
129.2 0.0005386029820000009
129.4 0.0005085690620000036
129.6 0.00048024051599999886
129.8 0.00045344607100000116
130.0 0.0004282329709999991
130.2 0.0004044116560000015
130.4 0.00038193402999999967
130.6 0.0003607043699999996
130.8 0.0003406851069999987
131.0 0.0003217813760000005
131.2 0.0003039298349999984
131.4 0.000287083763999999
131.6 0.00027121265000000164
131.8 0.000256189174999997
132.0 0.0002420319880000007
132.2 0.00022866731099999973
132.4 0.00021604978699999892
132.6 0.00020412879100000094
132.8 0.00019285448699999915
133.0 0.00018224288000000008
133.2 0.00017220858100000101
133.4 0.00016273476900000158
133.6 0.00015378599399999872
133.8 0.0001453472729999991
134.0 0.0001373619889999994
134.2 0.0001298380180000001
134.4 0.00012270552500000188
134.6 0.00011599257299999997
134.8 0.00010964842600000099
135.0 0.00010365434100000016
135.2 9.799007400000059e-05
135.4 9.264210500000057e-05
135.6 8.759872100000098e-05
135.8 8.281591200000069e-05
136.0 7.829701199999967e-05
136.2 7.403725400000158e-05
136.4 7.001923800000101e-05
136.6 6.621661499999997e-05
136.8 6.261614299999997e-05
137.0 5.923145100000099e-05
137.2 5.6020937999999514e-05
137.4 5.2983586999999874e-05
137.6 5.011697700000017e-05
137.8 4.740156299999948e-05
138.0 4.484241199999867e-05
138.2 4.2423383999999045e-05
138.4 4.0140859999999645e-05
138.6 3.797113299999955e-05
138.8 3.593235399999968e-05
139.0 3.399548299999948e-05
139.2 3.2165463000000096e-05
139.4 3.044129899999954e-05
139.6 2.880616699999921e-05
139.8 2.7262550999999575e-05
140.0 2.5807752999999558e-05
140.2 2.4425411999999347e-05
140.4 2.3116678000000323e-05
140.6 2.1884973000000147e-05
140.8 2.0714550999998397e-05
141.0 1.9614560999999797e-05
141.2 1.8563196999999713e-05
141.4 1.75788029999995e-05
141.6 1.664395599999946e-05
141.8 1.5758578000000046e-05
142.0 1.4922762999999245e-05
142.2 1.413040500000026e-05
142.4 1.3380940999999212e-05
142.6 1.267380099999959e-05
142.8 1.2002321999999646e-05
143.0 1.1369302000000036e-05
143.2 1.0770515999999876e-05
143.4 1.0203848000000342e-05
143.6 9.6641400000009e-06
143.8 9.156475999999123e-06
144.0 8.672553999999556e-06
144.2 8.218589999999995e-06
144.4 7.785412999998991e-06
144.6 7.3750119999999695e-06
144.8 6.991336999999695e-06
145.0 6.625433999999811e-06
145.2 6.279679999999927e-06
145.4 5.949324999999995e-06
145.6 5.642041999999785e-06
145.8 5.344992999999684e-06
146.0 5.065955000000026e-06
146.2 4.802381999999802e-06
146.4 4.552697999999186e-06
146.6 4.316661999999518e-06
146.8 4.095517999999196e-06
147.0 3.880346000000538e-06
147.2 3.680426000000326e-06
147.4 3.491092000000477e-06
147.6 3.3099779999992337e-06
147.8 3.1392599999994557e-06
148.0 2.9767849999993734e-06
148.2 2.8198969999997573e-06
148.4 2.6775730000000617e-06
148.6 2.538983000000011e-06
148.8 2.40796499999992e-06
149.0 2.2839449999994647e-06
149.2 2.1675909999996796e-06
149.4 2.0537029999999977e-06
149.6 1.951050999999694e-06
149.8 1.8491509999999517e-06
150.0 1.7575529999998677e-06
150.2 1.6655139999993469e-06
150.4 1.5822159999997915e-06
150.6 1.500468000000035e-06
150.8 1.4241389999997303e-06
151.0 1.3508379999999441e-06
151.2 1.283261999999645e-06
151.4 1.2168329999994202e-06
151.6 1.1554889999999097e-06
151.8 1.0985199999998821e-06
152.0 1.0420099999999278e-06
152.2 9.88692999999678e-07
152.4 9.392629999996994e-07
152.6 8.918659999997459e-07
152.8 8.460709999998714e-07
153.0 8.044140000001957e-07
153.2 7.627780000000643e-07
153.4 7.247089999999173e-07
153.6 6.863909999996172e-07
153.8 6.535579999995022e-07
154.0 6.197469999997497e-07
154.2 5.894380000001283e-07
154.4 5.600240000000752e-07
154.6 5.328190000001819e-07
154.8 5.053070000000599e-07
155.0 4.79756000000041e-07
155.2 4.564769999999796e-07
155.4 4.321970000002308e-07
155.6 4.110530000002467e-07
155.8 3.9145899999993077e-07
156.0 3.726649999999417e-07
156.2 3.520769999997426e-07
156.4 3.3574499999975944e-07
156.6 3.18725999999614e-07
156.8 3.0323199999983493e-07
157.0 2.875309999998534e-07
157.2 2.7349699999975905e-07
157.4 2.599119999997076e-07
157.6 2.468239999997994e-07
157.8 2.3504099999986712e-07
158.0 2.2397199999969614e-07
158.2 2.1303699999974073e-07
158.4 2.0250099999958998e-07
158.6 1.9165199999984955e-07
158.8 1.8309600000011222e-07
159.0 1.743499999999725e-07
159.2 1.6566299999984922e-07
159.4 1.5712099999971057e-07
159.6 1.4860599999962545e-07
159.8 1.4203999999954826e-07
160.0 1.3549899999964016e-07
160.2 1.2814399999978492e-07
160.4 1.2210899999978136e-07
160.6 1.1644399999975286e-07
160.8 1.1101299999970185e-07
161.0 1.0527599999981821e-07
161.2 1.0021899999973655e-07
161.4 9.501299999961278e-08
161.6 8.966999999949868e-08
161.8 8.702799999958277e-08
162.0 8.20199999997122e-08
162.2 7.853199999970034e-08
162.4 7.408999999970044e-08
162.6 7.08119999996376e-08
162.8 6.695299999954422e-08
163.0 6.42599999994302e-08
163.2 6.108399999933081e-08
163.4 5.7786999999252e-08
163.6 5.521799999915887e-08
163.8 5.2135999999184795e-08
164.0 4.985399999915968e-08
164.2 4.784199999926558e-08
164.4 4.499999999935504e-08
164.6 4.294999999941344e-08
164.8 4.1449999999431096e-08
165.0 3.9381999999467363e-08
165.2 3.759599999952341e-08
165.4 3.553799999958602e-08
165.6 3.345799999970199e-08
165.8 3.258999999975665e-08
166.0 3.078499999978385e-08
166.2 2.895899999978586e-08
166.4 2.7885999999751908e-08
166.6 2.6274999999705886e-08
166.8 2.5163999999751455e-08
167.0 2.3858999999754564e-08
167.2 2.2919999999803147e-08
167.4 2.1802999999869246e-08
167.6 2.077499999991049e-08
167.8 1.9841999999953645e-08
168.0 1.9045999999990243e-08
168.2 1.8331999999974716e-08
168.4 1.73279999999525e-08
168.6 1.6547999999946945e-08
168.8 1.5843999999904013e-08
169.0 1.4892999999895284e-08
169.2 1.422799999987991e-08
169.4 1.3647999999904063e-08
169.6 1.2946999999941907e-08
169.8 1.2644999999988709e-08
170.0 1.2087000000032337e-08
170.2 1.126800000004652e-08
170.4 1.065600000004574e-08
170.6 1.0137000000008785e-08
170.8 9.586999999991366e-09
171.0 9.22899999995923e-09
171.2 8.960999999926275e-09
171.4 8.405999999896132e-09
171.6 7.992999999855284e-09
171.8 7.695999999840867e-09
172.0 7.2049999998432714e-09
172.2 7.177999999833725e-09
172.4 6.7449999998496775e-09
172.6 6.448999999863963e-09
172.8 6.075999999874041e-09
173.0 5.7419999998843645e-09
173.2 5.5689999998730825e-09
173.4 5.381999999857887e-09
173.6 5.288999999825005e-09
173.8 4.933999999793931e-09
174.0 4.765999999771612e-09
174.2 4.53599999974817e-09
174.4 4.115999999743111e-09
174.6 3.9029999997466266e-09
174.8 3.8279999997738435e-09
175.0 3.725999999791515e-09
175.2 3.594999999807073e-09
175.4 3.448999999823545e-09
175.6 3.2939999998232906e-09
175.8 3.1019999998220187e-09
176.0 2.9019999998258376e-09
176.2 2.8959999998257146e-09
176.4 2.8279999998306854e-09
176.6 2.737999999837278e-09
176.8 2.6329999998454503e-09
177.0 2.4859999998576462e-09
177.2 2.3559999998614937e-09
177.4 2.275999999872214e-09
177.6 2.2169999998819213e-09
177.8 2.26999999987742e-09
178.0 2.299999999872706e-09
178.2 2.379999999860432e-09
178.4 2.3249999998532715e-09
178.6 2.2529999998622314e-09
178.8 2.148999999860247e-09
179.0 2.0709999998664194e-09
179.2 1.9179999998802683e-09
179.4 1.7749999998920285e-09
179.6 1.7329999999009374e-09
179.8 1.6729999999083671e-09
180.0 1.6419999999159098e-09
180.2 1.606999999923889e-09
180.4 1.5829999999165137e-09
180.6 1.5489999999067866e-09
180.8 1.452999999909481e-09
181.0 1.4089999999078388e-09
181.2 1.2449999999250522e-09
181.4 1.1769999999302453e-09
181.6 1.1079999999378234e-09
181.8 1.0469999999431969e-09
182.0 9.789999999475018e-10
182.2 8.57999999955642e-10
182.4 7.789999999688621e-10
182.6 7.039999999732085e-10
182.8 5.509999999832832e-10
183.0 4.48999999992738e-10
183.2 4.6299999998843607e-10
183.4 4.729999999850144e-10
183.6 4.839999999807621e-10
183.8 4.4799999998268846e-10
184.0 3.7099999998492144e-10
184.2 2.7599999998789553e-10
184.4 1.6399999999189035e-10
184.6 4.000000000230045e-12
184.8 0.0
185.0 0.0
185.2 0.0
185.4 1.3000000000747646e-11
185.6 1.3000000000747646e-11
185.8 0.0
186.0 0.0
186.2 0.0
186.4 0.0
186.6 0.0
186.8 0.0
187.0 0.0
187.2 0.0
187.4 0.0
187.6 0.0
187.8 0.0
188.0 0.0
188.2 0.0
188.4 0.0
188.6 0.0
188.8 0.0
189.0 0.0
189.2 0.0
189.4 0.0
189.6 0.0
189.8 0.0
190.0 0.0
190.2 0.0
190.4 0.0
190.6 0.0
190.8 0.0
191.0 0.0
191.2 0.0
191.4 0.0
191.6 0.0
191.8 0.0
192.0 0.0
192.2 0.0
192.4 0.0
192.6 0.0
192.8 0.0
193.0 0.0
193.2 0.0
193.4 0.0
193.6 0.0
193.8 0.0
194.0 0.0
194.2 0.0
194.4 0.0
194.6 0.0
194.8 0.0
195.0 0.0
195.2 0.0
195.4 0.0
195.6 0.0
195.8 0.0
196.0 0.0
196.2 0.0
196.4 0.0
196.6 0.0
196.8 0.0
197.0 0.0
197.2 0.0
197.4 0.0
197.6 0.0
197.8 0.0
198.0 0.0
198.2 0.0
198.4 0.0
198.6 0.0
198.8 0.0
199.0 0.0
199.2 0.0
199.4 0.0
199.6 0.0
199.8 0.0
200.0 0.0


==> data/3d-data/output-80-64x64/actuators/ac-1000.dat <==
x y u
2.0 2.0 0.034652458787661225
2.0 6.0 0.0035839850551064954
2.0 10.0 0.02568860929025681
2.0 14.0 0.07563826542819022
2.0 18.0 0.10382798995434964
2.0 22.0 0.10684440087596503
2.0 26.0 0.10563892483787513
2.0 30.0 0.08373576834710239
6.0 2.0 0.06351565467069291
6.0 6.0 0.08032896170794346
6.0 10.0 0.06936835886034176
6.0 14.0 0.02039941175862678
6.0 18.0 -0.059310921825796774
6.0 22.0 -0.10646082323321998
6.0 26.0 -0.0729050585983059
6.0 30.0 0.006486952457333651
10.0 2.0 -0.09198913554524066
10.0 6.0 -0.07847301511398036
10.0 10.0 -0.08861564968506849
10.0 14.0 -0.10068670216256871
10.0 18.0 -0.08860237724632641
10.0 22.0 -0.07453243160954948
10.0 26.0 -0.08482117431127109
10.0 30.0 -0.10014088166857851
14.0 2.0 0.11935462584011514
14.0 6.0 0.20096450231146729
14.0 10.0 0.14327046567567606
14.0 14.0 0.004517085212984176
14.0 18.0 -0.10079197536920792
14.0 22.0 -0.13569120388059963
14.0 26.0 -0.11239542153095629
14.0 30.0 -0.02054190383017356
18.0 2.0 0.1149189329872258
18.0 6.0 0.06595650892333699
18.0 10.0 0.10155784712115713
18.0 14.0 0.16613485391927799
18.0 18.0 0.1807189141017881
18.0 22.0 0.17008408969766953
18.0 26.0 0.17860624352999638
18.0 30.0 0.17337899934411288
22.0 2.0 -0.11058238947702512
22.0 6.0 -0.1612073523491369
22.0 10.0 -0.12608964405167916
22.0 14.0 -0.029568006780647357
22.0 18.0 0.06537048611640293
22.0 22.0 0.10717405171637133
22.0 26.0 0.0784294248092961
22.0 30.0 -0.009222002728170432
26.0 2.0 -0.06271567914385076
26.0 6.0 -0.027729589296673615
26.0 10.0 -0.05238484447666186
26.0 14.0 -0.11390474764479479
26.0 18.0 -0.16466962812042776
26.0 22.0 -0.1833303225562698
26.0 26.0 -0.17086187585553497
26.0 30.0 -0.12563787600467577
30.0 2.0 -0.06549564089212559
30.0 6.0 -0.08318459146625538
30.0 10.0 -0.07148235841778472
30.0 14.0 -0.020121248174098265
30.0 18.0 0.06520772907069741
30.0 22.0 0.11695011224657378
30.0 26.0 0.07987439746476277
30.0 30.0 -0.005672371419105303


==> data/3d-data/output-80-64x64/actuators/ac-500.dat <==
x y u
2.0 2.0 0.12665672858660687
2.0 6.0 0.2097797526551307
2.0 10.0 0.15036805199344175
2.0 14.0 -0.02436378353345653
2.0 18.0 -0.226061191785282
2.0 22.0 -0.32920025734878633
2.0 26.0 -0.25864935497743835
2.0 30.0 -0.06391186453279595
6.0 2.0 0.2354418362059067
6.0 6.0 0.35583112923210336
6.0 10.0 0.27111686170832466
6.0 14.0 0.036203118255971084
6.0 18.0 -0.20429837780770083
6.0 22.0 -0.3156454629284658
6.0 26.0 -0.23935438389223193
6.0 30.0 -0.013508968952527615
10.0 2.0 0.13827848179960595
10.0 6.0 0.2066548561592802
10.0 10.0 0.15969489065770814
10.0 14.0 0.03256353951402356
10.0 18.0 -0.08756578605915422
10.0 22.0 -0.13868184701563718
10.0 26.0 -0.10260256290176528
10.0 30.0 0.0072257926056160555
14.0 2.0 -0.009613983380509627
14.0 6.0 -0.040339274115805665
14.0 10.0 -0.017179175547148887
14.0 14.0 0.0361640881299575
14.0 18.0 0.07956769131601474
14.0 22.0 0.09691463280999515
14.0 26.0 0.08675163590922665
14.0 30.0 0.04669700897081859
18.0 2.0 -0.07943136357233042
18.0 6.0 -0.16669020793512998
18.0 10.0 -0.10399193389245964
18.0 14.0 0.058025598288509284
18.0 18.0 0.20922322231627313
18.0 22.0 0.27454685165453996
18.0 26.0 0.23054468426846192
18.0 30.0 0.09043036588827894
22.0 2.0 -0.16313860143121048
22.0 6.0 -0.27157730360514676
22.0 10.0 -0.19521133690611753
22.0 14.0 0.019741118174832387
22.0 18.0 0.2452065561894025
22.0 22.0 0.35168171703219336
22.0 26.0 0.2786970485424987
22.0 30.0 0.06581021162517206
26.0 2.0 -0.18139417346764353
26.0 6.0 -0.24638415776189698
26.0 10.0 -0.20227756998034765
26.0 14.0 -0.06150130408692312
26.0 18.0 0.10911641001853495
26.0 22.0 0.19769500946090401
26.0 26.0 0.13548491335593102
26.0 30.0 -0.028794599397297775
30.0 2.0 -0.054753174922866174
30.0 6.0 -0.037053315450449285
30.0 10.0 -0.05124807156130852
30.0 14.0 -0.08760133504947454
30.0 18.0 -0.1274719965404404
30.0 22.0 -0.1484005058345499
30.0 26.0 -0.13548482144228696
30.0 30.0 -0.09587667713048989


==> data/3d-data/output-80-64x64/actuators/ac-510.dat <==
x y u
2.0 2.0 0.02397177379320095
2.0 6.0 0.053437004856171255
2.0 10.0 0.03173846014508888
2.0 14.0 -0.029773958045236464
2.0 18.0 -0.10037950378486879
2.0 22.0 -0.13684199579124462
2.0 26.0 -0.11238504532437871
2.0 30.0 -0.04384865557311175
6.0 2.0 0.09961717440496065
6.0 6.0 0.15243208620106438
6.0 10.0 0.11463294382595993
6.0 14.0 0.006578546863092982
6.0 18.0 -0.11309917157516539
6.0 22.0 -0.1724811209435823
6.0 26.0 -0.1320145753952203
6.0 30.0 -0.017360841603269703
10.0 2.0 0.1092699109272757
10.0 6.0 0.16469871213020953
10.0 10.0 0.12557468488841178
10.0 14.0 0.020871816828848033
10.0 18.0 -0.08006016840291702
10.0 22.0 -0.124605672157872
10.0 26.0 -0.09432038812085164
10.0 30.0 -0.0004953052103984579
14.0 2.0 0.024265187567893608
14.0 6.0 0.03547114681211087
14.0 10.0 0.028316269228377787
14.0 14.0 0.00856916288807749
14.0 18.0 -0.008112846000370672
14.0 22.0 -0.014104658941938327
14.0 26.0 -0.009414373790042193
14.0 30.0 0.005092528572853679
18.0 2.0 -0.03750874747399751
18.0 6.0 -0.07264676054230768
18.0 10.0 -0.04694143589413012
18.0 14.0 0.01644958981324907
18.0 18.0 0.07283083976973677
18.0 22.0 0.0965591060587103
18.0 26.0 0.08121328462896597
18.0 30.0 0.02915986158581573
22.0 2.0 -0.06271752676670983
22.0 6.0 -0.11617613363025449
22.0 10.0 -0.07778651588450983
22.0 14.0 0.023402636718301464
22.0 18.0 0.12139632109666493
22.0 22.0 0.16501816619976156
22.0 26.0 0.13549574821657673
22.0 30.0 0.04410253510736038
26.0 2.0 -0.0878028100201845
26.0 6.0 -0.13621408692925946
26.0 10.0 -0.10223945631486783
26.0 14.0 -0.003379655097085583
26.0 18.0 0.10556325968768246
26.0 22.0 0.1590652478181932
26.0 26.0 0.12241111645175293
26.0 30.0 0.01850118420584218
30.0 2.0 -0.060315706996290804
30.0 6.0 -0.07188257235966541
30.0 10.0 -0.0646345998949141
30.0 14.0 -0.03630334221538633
30.0 18.0 0.003335819437643159
30.0 22.0 0.025545479696921898
30.0 26.0 0.009602013469152109
30.0 30.0 -0.029321334323652283


==> data/3d-data/output-80-64x64/actuators/ac-550.dat <==
x y u
2.0 2.0 -0.01910983176896664
2.0 6.0 -0.05260355540238096
2.0 10.0 -0.027937201237300903
2.0 14.0 0.031764189681577036
2.0 18.0 0.08275257913761022
2.0 22.0 0.1031707608689824
2.0 26.0 0.08978909931513746
2.0 30.0 0.04325527020596108
6.0 2.0 -0.07117496709501356
6.0 6.0 -0.10764968563807142
6.0 10.0 -0.08176006766406915
6.0 14.0 -0.0011118678039645034
6.0 18.0 0.09943165932948657
6.0 22.0 0.153363125829015
6.0 26.0 0.11647272333735074
6.0 30.0 0.018423460174611096
10.0 2.0 -0.0679437316928309
10.0 6.0 -0.08416789905491609
10.0 10.0 -0.072941109239542
10.0 14.0 -0.03613044864166033
10.0 18.0 0.009464272366211349
10.0 22.0 0.03295685928615813
10.0 26.0 0.01653936398448949
10.0 30.0 -0.02763342163879865
14.0 2.0 -0.016063442427703068
14.0 6.0 -0.01658338162406577
14.0 10.0 -0.016701357357810323
14.0 14.0 -0.023155710855386362
14.0 18.0 -0.044747494438869745
14.0 22.0 -0.06134701403982591
14.0 26.0 -0.049892330380936684
14.0 30.0 -0.02633285749029606
18.0 2.0 0.06357057804876973
18.0 6.0 0.09387541022384001
18.0 10.0 0.07169479197274489
18.0 14.0 0.00896958493602338
18.0 18.0 -0.06208603748915609
18.0 22.0 -0.09806718091791171
18.0 26.0 -0.07387567104219647
18.0 30.0 -0.00535422268495456
22.0 2.0 0.07885762305221733
22.0 6.0 0.12857973671639603
22.0 10.0 0.0927842774825218
22.0 14.0 0.004709573991404254
22.0 18.0 -0.0698104559018519
22.0 22.0 -0.09901940016491761
22.0 26.0 -0.07984095199280089
22.0 30.0 -0.012226642204423812
26.0 2.0 0.017972737031246664
26.0 6.0 0.03471960000900976
26.0 10.0 0.023094340730135977
26.0 14.0 -0.00790098634136888
26.0 18.0 -0.03534066288289519
26.0 22.0 -0.04594353567807819
26.0 26.0 -0.03857566041023912
26.0 30.0 -0.013778021184968181
30.0 2.0 0.012488569911981742
30.0 6.0 0.0036438482386824773
30.0 10.0 0.010724971069131764
30.0 14.0 0.020283408154714223
30.0 18.0 0.017813958620023218
30.0 22.0 0.013085677388273584
30.0 26.0 0.0169600355908609
30.0 30.0 0.020949491754293594


==> data/3d-data/output-80-64x64/actuators/ac-650.dat <==
x y u
2.0 2.0 -0.07749127789404309
2.0 6.0 -0.09518306725394562
2.0 10.0 -0.08251806689408789
2.0 14.0 -0.0417428767822294
2.0 18.0 0.010392628527528992
2.0 22.0 0.0381693622841343
2.0 26.0 0.01907444150981857
2.0 30.0 -0.03186584239586586
6.0 2.0 -0.05493363636071032
6.0 6.0 -0.06843325667920794
6.0 10.0 -0.05836544244179573
6.0 14.0 -0.03757816777708396
6.0 18.0 -0.029333918145161328
6.0 22.0 -0.031133709237340407
6.0 26.0 -0.02935640995847404
6.0 30.0 -0.03471849049843994
10.0 2.0 0.03093439861561377
10.0 6.0 0.03621772415596908
10.0 10.0 0.03269626870192559
10.0 14.0 0.012767593667855837
10.0 18.0 -0.025054957513540782
10.0 22.0 -0.04900344459504336
10.0 26.0 -0.03212218756433865
10.0 30.0 0.0066317872412464205
14.0 2.0 0.09043303913055839
14.0 6.0 0.13801982699570595
14.0 10.0 0.10395803315690805
14.0 14.0 0.017441947409341626
14.0 18.0 -0.05982097645300017
14.0 22.0 -0.09172414922492929
14.0 26.0 -0.0705166169804099
14.0 30.0 0.00044195167583803083
18.0 2.0 0.01714033354517944
18.0 6.0 0.045332504082988306
18.0 10.0 0.02489802134910435
18.0 14.0 -0.023559707095926655
18.0 18.0 -0.06078723312240682
18.0 22.0 -0.07369730871976787
18.0 26.0 -0.06542983441612818
18.0 30.0 -0.032328962275203835
22.0 2.0 0.027264180472797248
22.0 6.0 0.0382206067291926
22.0 10.0 0.030572014532490165
22.0 14.0 0.0049342960175742644
22.0 18.0 -0.02704115188921004
22.0 22.0 -0.043043869604954044
22.0 26.0 -0.03198788933938658
22.0 30.0 -0.001276741599263177
26.0 2.0 0.02179782411730813
26.0 6.0 -0.0016620517240275422
26.0 10.0 0.0154178348347243
26.0 14.0 0.050174556768678234
26.0 18.0 0.06539655548494244
26.0 22.0 0.06532112432509848
26.0 26.0 0.06584946616965598
26.0 30.0 0.05478431857158374
30.0 2.0 -0.055896997836016135
30.0 6.0 -0.09502528867959176
30.0 10.0 -0.06780270752648371
30.0 14.0 0.01820770479049466
30.0 18.0 0.1253113788340601
30.0 22.0 0.18262798513043016
30.0 26.0 0.14306633136275493
30.0 30.0 0.03893162317772679


==> data/3d-data/output-80-64x64/actuators/ac-850.dat <==
x y u
2.0 2.0 0.0302381659403307
2.0 6.0 0.05990464468976608
2.0 10.0 0.038977457587221626
2.0 14.0 -0.014929755542643046
2.0 18.0 -0.06273608855304125
2.0 22.0 -0.08181858225003283
2.0 26.0 -0.06879439924685038
2.0 30.0 -0.025409974656950413
6.0 2.0 -0.024142505408712336
6.0 6.0 0.010318948845716033
6.0 10.0 -0.01468186754386994
6.0 14.0 -0.06372390052850921
6.0 18.0 -0.08183634892005383
6.0 22.0 -0.07899921334584153
6.0 26.0 -0.08170202512220545
6.0 30.0 -0.0700471629046265
10.0 2.0 0.11067281905315333
10.0 6.0 0.14203172896787103
10.0 10.0 0.12060172840646027
10.0 14.0 0.05042914892354203
10.0 18.0 -0.03554810069635542
10.0 22.0 -0.07911140459278473
10.0 26.0 -0.04888220756143653
10.0 30.0 0.033474290651674884
14.0 2.0 0.008985842158075644
14.0 6.0 -0.05568889534143923
14.0 10.0 -0.01006643460918915
14.0 14.0 0.09927446642968485
14.0 18.0 0.18155556898415526
14.0 22.0 0.2085526391615735
14.0 26.0 0.19043211106611987
14.0 30.0 0.11889169167985003
18.0 2.0 -0.07703908313161723
18.0 6.0 -0.0897126847656039
18.0 10.0 -0.08154958292980077
18.0 14.0 -0.04617404007735279
18.0 18.0 0.009783892626820431
18.0 22.0 0.04255758789298077
18.0 26.0 0.01945968883828762
18.0 30.0 -0.036039777229423746
22.0 2.0 -0.07364896140032101
22.0 6.0 -0.06513379659694513
22.0 10.0 -0.07124767488214208
22.0 14.0 -0.07907480133407846
22.0 18.0 -0.07043250742418886
22.0 22.0 -0.05997442886340507
22.0 26.0 -0.0678872378855577
22.0 30.0 -0.0790699258866086
26.0 2.0 -0.0545710248679659
26.0 6.0 -0.08324982836510968
26.0 10.0 -0.06300020994725418
26.0 14.0 -0.007088970301839229
26.0 18.0 0.04847083774816996
26.0 22.0 0.07284328444635696
26.0 26.0 0.056185204717092735
26.0 30.0 0.004567572942358259
30.0 2.0 0.07982506128328988
30.0 6.0 0.08044561084457139
30.0 10.0 0.08092552129455072
30.0 14.0 0.06274296746029828
30.0 18.0 0.011620771013773859
30.0 22.0 -0.023991459275551193
30.0 26.0 0.0018468952036058625
30.0 30.0 0.0551298784028737


==> data/3d-data/output-80-64x64/results.dat <==
0.0 0.0
0.2 0.105724642581
0.4 0.105617373944
0.6 0.105452631389
0.8 0.10522750430999997
1.0 0.10494319148499999
1.2 0.10460212499099997
1.4 0.10420536274800002
1.6 0.10375541794400003
1.8 0.10325270510499998
2.0 0.102699987296
2.2 0.10209757162900002
2.4 0.10144864417000002
2.6 0.10075390813899998
2.8 0.10001460410200003
3.0 0.09923336096999996
3.2 0.09841049085899994
3.4 0.09754831103300002
3.6 0.09664900244499999
3.8 0.09571338688599998
4.0 0.09474331471200001
4.2 0.09374074509199998
4.4 0.09270754078499996
4.6 0.09164476923100001
4.8 0.09055431360900004
5.0 0.08943848786899997
5.2 0.08829873342000003
5.4 0.08713631577399997
5.6 0.08595373430499997
5.8 0.08475270072300001
6.0 0.08353432291899998
6.2 0.08230083867600003
6.4 0.08105380744599996
6.6 0.07979473319299998
6.8 0.078526406941
7.0 0.077248930164
7.2 0.075965125046
7.4 0.07467654254799994
7.6 0.07338444774799996
7.8 0.07209139566399995
8.0 0.070798067279
8.2 0.06950654310499997
8.4 0.06821811232000005
8.6 0.066935049316
8.8 0.0656579258
9.0 0.06438941907899993
9.2 0.06312966215100002
9.4 0.06188113834299998
9.6 0.06064503773700002
9.8 0.059422911899000036
10.0 0.05821589550700005
10.2 0.057024983495000015
10.4 0.055851896192
10.6 0.054698680601999984
10.8 0.053566076706000006
11.0 0.05245469102700004
11.2 0.05136705813499997
11.4 0.05030253986199998
11.6 0.04926263853399997
11.8 0.048247926102
12.0 0.047259674005999994
12.2 0.046299475282000006
12.4 0.04536862097800001
12.6 0.044468077822000004
12.8 0.043599161747999965
13.0 0.04276264603900003
13.2 0.04195897805899998
13.4 0.04118913570999999
13.6 0.04045260113699997
13.8 0.039750718576
14.0 0.03908338972900001
14.2 0.03845060248700001
14.4 0.037853360629000035
14.6 0.03729173689000001
14.8 0.036766812947
15.0 0.03627838229700003
15.2 0.035826984783000025
15.4 0.035413802346000015
15.6 0.035038356136000016
15.8 0.03470184796999998
16.0 0.03440391132399998
16.2 0.03414513573099996
16.4 0.03392618259200004
16.6 0.03374607147800002
16.8 0.033606178441
17.0 0.03350577410100002
17.2 0.033444731650000004
17.4 0.033423636463999984
17.6 0.033441635528999994
17.8 0.03349890736799999
18.0 0.03359484015199999
18.2 0.033729947427
18.4 0.03390346952899999
18.6 0.03411517070000001
18.8 0.034364244170999966
19.0 0.03465081430600002
19.2 0.034974478800999985
19.4 0.035334578017999996
19.6 0.03573082946299999
19.8 0.036162649884999974
20.0 0.03662982739999999
20.2 0.03713144487299995
20.4 0.03766693196800002
20.6 0.038236432864000004
20.8 0.038838909958000024
21.0 0.03947367085900001
21.2 0.04014053073199997
21.4 0.04083858989800001
21.6 0.041567322133999995
21.8 0.042326063979999995
22.0 0.04311483893299998
22.2 0.04393201701800001
22.4 0.04477795534000001
22.6 0.045651212818000025
22.8 0.04655154787199997
23.0 0.047478434966
23.2 0.048430524307000004
23.4 0.04940771929599998
23.6 0.050409286065000024
23.8 0.05143426680999996
24.0 0.052481917956999975
24.2 0.05355201766700003
24.4 0.054643632012000024
24.6 0.05575631577499994
24.8 0.05688907713100001
25.0 0.05804162292100003
25.2 0.05921278847199998
25.4 0.06040183320199999
25.6 0.061607807558000015
25.8 0.06283061135900002
26.0 0.06406946907100003
26.2 0.06532315811500004
26.4 0.06659117169399999
26.6 0.06787346100799999
26.8 0.069168606109
27.0 0.07047630894600004
27.2 0.07179600816699999
27.4 0.07312670288499996
27.6 0.074468363209
27.8 0.07581995657999993
28.0 0.07718030728099999
28.2 0.07855003939199998
28.4 0.07992767720500002
28.6 0.08131244457300002
28.8 0.08270476350499997
29.0 0.08410310719600002
29.2 0.085507243544
29.4 0.08691679785000003
29.6 0.088330800112
29.8 0.08974962470300002
30.0 0.09117194894700001
30.2 0.09259729719499996
30.4 0.09402553037099998
30.6 0.095455983115
30.8 0.09688869403599995
31.0 0.09832341170900001
31.2 0.09975914751
31.4 0.101195376984
31.6 0.10263276213399994
31.8 0.10407051507399995
32.0 0.10550835523299999
32.2 0.106945991421
32.4 0.10838281579
32.6 0.10981904014900001
32.8 0.11125515873399999
33.0 0.11268975474199999
33.2 0.11412346315199996
33.4 0.11555549680299997
33.6 0.11698717565599999
33.8 0.11841659621200007
34.0 0.11984529541599996
34.2 0.12127183129399999
34.4 0.12269703778599994
34.6 0.12412074497399994
34.8 0.12554302331500003
35.0 0.126964367344
35.2 0.128383377781
35.4 0.12980092268099996
35.6 0.13121818212000003
35.8 0.132633436009
36.0 0.13404829892100004
36.2 0.135461919455
36.4 0.136874865527
36.6 0.13828715984300005
36.8 0.13969892453
37.0 0.14111140859800003
37.2 0.14252426058299994
37.4 0.14393685579699994
37.6 0.14535042623199998
37.8 0.146765583674
38.0 0.14818131830300002
38.2 0.14959977012999998
38.4 0.1510194382
38.6 0.15244243561
38.8 0.15386736493999992
39.0 0.15529670040099997
39.2 0.15672882140900002
39.4 0.15816615676000004
39.6 0.15960789551699991
39.8 0.16105394751199997
40.0 0.16250611360099995
40.2 0.16396415809000003
40.4 0.16542890290199996
40.6 0.16690095749300002
40.8 0.16838059735300012
41.0 0.16986770412500007
41.2 0.17136363751099998
41.4 0.17286826918599998
41.6 0.17438335104499997
41.8 0.17590767298300003
42.0 0.177443404897
42.2 0.17898960868599997
42.4 0.18054785871399992
42.6 0.18211811551199994
42.8 0.18370183302099993
43.0 0.1852991697819999
43.2 0.18690958628300003
43.4 0.18853525447200004
43.6 0.1901763980310001
43.8 0.19183205376699994
44.0 0.19350498417700004
44.2 0.1951934802889999
44.4 0.19690059486300004
44.6 0.19862544927700004
44.8 0.20036826207900002
45.0 0.20213045500399993
45.2 0.20391185851300006
45.4 0.2057130572880001
45.6 0.20753524670500006
45.8 0.209378921407
46.0 0.21124406142800004
46.2 0.21313133547199997
46.4 0.21504117894999997
46.6 0.21697441393399997
46.8 0.21893158504699992
47.0 0.22091352395299996
47.2 0.22291982151100004
47.4 0.224951674362
47.6 0.227009700298
47.8 0.22909409690999996
48.0 0.231205453303
48.2 0.23334402666100013
48.4 0.235511349504
48.6 0.23770642116500013
48.8 0.23993096158300004
49.0 0.24218472259399998
49.2 0.24446830702599998
49.4 0.246782373803
49.6 0.24912766456400007
49.8 0.2515036153000001
50.0 0.253911943729
50.2 0.25635234584800004
50.4 0.258824536817
50.6 0.261330766539
50.8 0.263869943994
51.0 0.266443470225
51.2 0.26905096005299994
51.4 0.27169356454399995
51.6 0.27437133724299995
51.8 0.27708393589300007
52.0 0.27983251782599994
52.2 0.282617584327
52.4 0.285438885821
52.6 0.28829776176
52.8 0.29119392804400007
53.0 0.29412712222400006
53.2 0.2970998182099999
53.4 0.30010938102999996
53.6 0.303159231982
53.8 0.306247563754
54.0 0.309375338776
54.2 0.312543621371
54.4 0.3157509695659999
54.6 0.31899916110099996
54.8 0.32228811154000003
55.0 0.32561840033
55.2 0.32899031155900005
55.4 0.332404420302
55.6 0.33585921595699997
55.8 0.339357687161
56.0 0.342897801327
56.2 0.3464808815810001
56.4 0.35010840757499995
56.6 0.3537780735490001
56.8 0.35749185365799996
57.0 0.3612500342210001
57.2 0.36505235187499996
57.4 0.36889881164000005
57.6 0.37279105143299995
57.8 0.37672867980299996
58.0 0.38071111103599997
58.2 0.38473918945399993
58.4 0.38881434854000013
58.6 0.39293540020899986
58.8 0.39710279300200013
59.0 0.40131751105299984
59.2 0.4055788930419999
59.4 0.40988887201799995
59.6 0.414245173614
59.8 0.4186511641610001
60.0 0.423104418829
60.2 0.427606648487
60.4 0.43215806671400003
60.6 0.4367586416259999
60.8 0.44140986451
61.0 0.446110679277
61.2 0.45086097586400004
61.4 0.455662251543
61.6 0.460515405575
61.8 0.4654194981059999
62.0 0.47037555450700014
62.2 0.4753829923499999
62.4 0.48044367698600005
62.6 0.4855561445270001
62.8 0.49072239723399996
63.0 0.495941978148
63.2 0.501215936929
63.4 0.506544661614
63.6 0.5119274455539999
63.8 0.5173663631400001
64.0 0.5228612494200001
64.2 0.528410972691
64.4 0.534017672307
64.6 0.5396813030040001
64.8 0.545401679067
65.0 0.5511809276340001
65.2 0.5570189887689999
65.4 0.562915907935
65.6 0.5688717620079999
65.8 0.574888090043
66.0 0.580964086284
66.2 0.587101616351
66.4 0.593299645113
66.6 0.599560414917
66.8 0.6058836526900001
67.0 0.612270819318
67.2 0.6187214949370001
67.4 0.62523601789
67.6 0.6318161617979999
67.8 0.638462130888
68.0 0.6451740068559999
68.2 0.651952487755
68.4 0.6587975859690001
68.6 0.6657129060819997
68.8 0.672695980304
69.0 0.6797481601209999
69.2 0.6868721209609999
69.4 0.6940655367309999
69.6 0.701331742303
69.8 0.7086691165849999
70.0 0.7160811497950001
70.2 0.723566016108
70.4 0.7311257665440001
70.6 0.738761960963
70.8 0.7464730601189999
71.0 0.7542627178789998
71.2 0.762128762373
71.4 0.7700751005330002
71.6 0.7781017085640001
71.8 0.7862071901650001
72.0 0.7943946288800001
72.2 0.802663202793
72.4 0.8110170227429999
72.6 0.8194531544429997
72.8 0.8279769737050001
73.0 0.8365853005020002
73.2 0.845279012289
73.4 0.854062543368
73.6 0.8629342178080002
73.8 0.8718946029530001
74.0 0.8809472554860001
74.2 0.890091980112
74.4 0.899329109842
74.6 0.9086615962620002
74.8 0.9180862529909999
75.0 0.927609125352
75.2 0.937229413703
75.4 0.9469467863970001
75.6 0.956764692688
75.8 0.966681763485
76.0 0.9767020634820001
76.2 0.9868246999400001
76.4 0.9970499874959999
76.6 1.007381556018
76.8 1.017819196864
77.0 1.02836474925
77.2 1.0390187635750001
77.4 1.049782739188
77.6 1.060657941157
77.8 1.0716471153240001
78.0 1.08274742296
78.2 1.0939631272049999
78.4 1.1052966860249998
78.6 1.1167466898340002
78.8 1.128316892395
79.0 1.14000740308
79.2 1.1518198172460004
79.4 1.163753325513
79.6 1.175812005957
79.8 1.1879970194
80.0 1.200309255271
80.2 1.2127480768009997
80.4 1.22531905945
80.6 1.2380200812509998
80.8 1.2508560169300003
81.0 1.2638252646469998
81.2 1.2769312755839999
81.4 1.290173401374
81.6 1.303554823526
81.8 1.3170764194050002
82.0 1.3307410571090001
82.2 1.344547723406
82.4 1.3585012007700001
82.6 1.3726004981620001
82.8 1.386847252794
83.0 1.4012443914290003
83.2 1.415795139754
83.4 1.4304964361840002
83.6 1.4453547707469998
83.8 1.4603675227079997
84.0 1.475539275338
84.2 1.490871867598
84.4 1.5063661116090004
84.6 1.5220230561840005
84.8 1.537845774731
85.0 1.5538368450649997
85.2 1.569993499412
85.4 1.586324992063
85.6 1.602826071325
85.8 1.6195007894849998
86.0 1.6363522896370002
86.2 1.6533839019880003
86.4 1.670592508018
86.6 1.6879863904579997
86.8 1.7055619641050002
87.0 1.7233236754710002
87.2 1.741272745721
87.4 1.7594138641780002
87.6 1.777742963677
87.8 1.7962701222610002
88.0 1.8149906350779998
88.2 1.8339091418499995
88.4 1.853028935251
88.6 1.872350946742
88.8 1.891874814621
89.0 1.9116074207970004
89.2 1.931549145344
89.4 1.9517014936060002
89.6 1.9720648872120001
89.8 1.9926469806570002
90.0 2.013445147685
90.2 2.034462598595
90.4 2.055702976564
90.6 2.077167848789
90.8 2.0988609630529997
91.0 2.1207828198689995
91.2 2.142934773598
91.4 2.165320762378
91.6 2.187947305599
91.8 2.210809442917
92.0 2.2339163136669997
92.2 2.2572628351689996
92.4 2.2808595651609997
92.6 2.304704823302
92.8 2.328801895554
93.0 2.353152598687
93.2 2.377762469886
93.4 2.4026313821609997
93.6 2.427763363833
93.8 2.453160573003
94.0 2.478827175336
94.2 2.504764487066
94.4 2.530974704486
94.6 2.557463875177
94.8 2.584231474719
95.0 2.611278736454
95.2 2.6386138479840002
95.4 2.6662410651129997
95.6 2.694155488542
95.8 2.722366953527
96.0 2.7508755620330003
96.2 2.7796853858689996
96.4 2.8088003302330002
96.6 2.8382199875499996
96.8 2.86795029429
97.0 2.897999350689
97.2 2.9283599036230004
97.4 2.9590441088770003
97.6 2.9900515751900003
97.8 3.021386222919
98.0 3.0530504128929996
98.2 3.085051272408
98.4 3.117388059299
98.6 3.1500690521260006
98.8 3.1830882472969995
99.0 3.216462938139
99.2 3.250185523109
99.4 3.2842681310720003
99.6 3.318708618474
99.8 3.353511268392
100.0 3.388684723351
100.2 3.281891994575
100.4 2.951999239009
100.6 2.644632949205
100.8 2.376039603473
101.0 2.138096447242
101.2 1.923962316299
101.4 1.7306388187959998
101.6 1.557929898492
101.8 1.406687585103
102.0 1.277393320503
102.2 1.169549826774
102.4 1.0817301860970003
102.6 1.011864980236
102.8 0.9574137310470001
103.0 0.915474786971
103.2 0.88296474814
103.4 0.8568763529429999
103.6 0.834585256317
103.8 0.8140258728920001
104.0 0.7937669662779999
104.2 0.7730315512610001
104.4 0.751740566148
104.6 0.730533629707
104.8 0.7106548179060002
105.0 0.6936464211520001
105.2 0.6808795132430001
105.4 0.6730698354569999
105.6 0.6699415742979998
105.8 0.670177572338
106.0 0.6717385209350002
106.2 0.6724781563940001
106.4 0.6708281361970002
106.6 0.6662651476469998
106.8 0.6593227688149998
107.0 0.6512251443919999
107.2 0.643324559579
107.4 0.6366362512979999
107.6 0.631648249503
107.8 0.628367695747
108.0 0.62648670463
108.2 0.6255330576939999
108.4 0.624957759058
108.6 0.6242034698369998
108.8 0.6228149579839999
109.0 0.6205978986799999
109.2 0.6177274109070001
109.4 0.614757305008
109.6 0.6124664546759999
109.8 0.611596585733
110.0 0.6125584605549999
110.2 0.6152649080650001
110.4 0.619100173727
110.6 0.623079807409
110.8 0.626123454519
111.0 0.627382970723
111.2 0.6264919170120001
111.4 0.6237120305530001
111.6 0.619885258538
111.8 0.6162201777960001
112.0 0.6139616258580001
112.2 0.6140365397809998
112.4 0.61677471958
112.6 0.6218027760659999
112.8 0.628139492404
113.0 0.6344622232159999
113.2 0.639478685464
113.4 0.642265185466
113.6 0.642503376507
113.8 0.6405328729409998
114.0 0.637235248561
114.2 0.633812414192
114.4 0.6314966145459999
114.6 0.631297511464
114.8 0.63378949407
115.0 0.639009312738
115.2 0.6464272525900001
115.4 0.655044561934
115.6 0.6635958957159998
115.8 0.670813533236
116.0 0.675724277217
116.2 0.677880717073
116.4 0.6774687637299999
116.6 0.6752456646000001
116.8 0.672342571686
117.0 0.6699714030420001
117.2 0.669123969221
117.4 0.670348588472
117.6 0.673628754978
117.8 0.6784226602149999
118.0 0.6838208157579998
118.2 0.688784710075
118.4 0.692404468654
118.6 0.6941142163999999
118.8 0.693818100263
119.0 0.6918772194589999
119.2 0.689003719445
119.4 0.6860733850579999
119.6 0.683903911302
119.8 0.6830719033830002
120.0 0.683793277006
120.2 0.6859134860509999
120.4 0.688971648171
120.6 0.692334987911
120.8 0.695367885347
121.0 0.6975823493869999
121.2 0.6987289008490001
121.4 0.698843428902
121.6 0.6982006377329999
121.8 0.6972184525559999
122.0 0.6963456062440001
122.2 0.695928267679
122.4 0.6961353540169999
122.6 0.696923867005
122.8 0.6980663818770001
123.0 0.6992123964789999
123.2 0.6999941130480001
123.4 0.7001034214120001
123.6 0.6993740372159998
123.8 0.6978071462740001
124.0 0.6955698641619998
124.2 0.692959405698
124.4 0.6903327948869998
124.6 0.688039926684
124.8 0.6863509550229998
125.0 0.6854026407210001
125.2 0.6851723011920002
125.4 0.68548611527
125.6 0.6860681641340002
125.8 0.686597224549
126.0 0.6867866079289999
126.2 0.686448508781
126.4 0.685544402775
126.6 0.6841857301089999
126.8 0.6826136891
127.0 0.6811331078029998
127.2 0.6800325081959999
127.4 0.6795073582519999
127.6 0.679598442085
127.8 0.6801760486460002
128.0 0.680971160908
128.2 0.6816305931619999
128.4 0.681822370076
128.6 0.6813132240209999
128.8 0.6800408752410001
129.0 0.678130844484
129.2 0.6758669119770002
129.4 0.6736301617410001
129.6 0.671796964193
129.8 0.6706532134190001
130.0 0.6703241445120001
130.2 0.6707504691620001
130.4 0.671704722991
130.6 0.6728516868330001
130.8 0.6738387372160001
131.0 0.674378616009
131.2 0.6743302096590001
131.4 0.673722788666
131.6 0.672758982552
131.8 0.671751244027
132.0 0.6710482984069999
132.2 0.6709467268729998
132.4 0.6716097423559999
132.6 0.6730301860000001
132.8 0.6750243759719999
133.0 0.6772762338329998
133.2 0.6794065255120001
133.4 0.6810674191270001
133.6 0.6820228822580001
133.8 0.68220097863
134.0 0.681709037923
134.2 0.6808127541319999
134.4 0.6798631902910001
134.6 0.6792204127699999
134.8 0.6791721046170001
135.0 0.6798630488499999
135.2 0.681270419602
135.4 0.683214843188
135.6 0.6854027401699999
135.8 0.6875074715209999
136.0 0.68923715555
136.2 0.6904123192080001
136.4 0.6909909357599999
136.6 0.691081211278
136.8 0.6909020658310001
137.0 0.6907342089710001
137.2 0.6908388776509999
137.4 0.691412239022
137.6 0.6925376541540001
137.8 0.6941714597199999
138.0 0.696173753857
138.2 0.6983320965130001
138.4 0.7004317232219999
138.6 0.7022878427399999
138.8 0.7037945175849999
139.0 0.704927031544
139.2 0.705744829866
139.4 0.7063580057379998
139.6 0.7069019747230001
139.8 0.7074933973299999
140.0 0.708215669941
140.2 0.70909929853
140.4 0.710127308268
140.6 0.7112512403240001
140.8 0.712411620712
141.0 0.7135581510350001
141.2 0.7146698827169999
141.4 0.715758783516
141.6 0.716867966729
141.8 0.718057487416
142.0 0.7193841847890001
142.2 0.7208815072800001
142.4 0.7225456231289998
142.6 0.7243285732259999
142.8 0.726139571915
143.0 0.727864820153
143.2 0.729397746749
143.4 0.7306549831359999
143.6 0.7316096413390001
143.8 0.7323015299010001
144.0 0.7328388449320002
144.2 0.733376837292
144.4 0.734090575545
144.6 0.7351388124440001
144.8 0.7366188412379999
145.0 0.7385509498459999
145.2 0.7408545074930001
145.4 0.7433703330789999
145.6 0.7458853614979999
145.8 0.7481782314430001
146.0 0.750064563226
146.2 0.751441432559
146.4 0.752310975628
146.6 0.752779101627
146.8 0.7530432200639998
147.0 0.753340627336
147.2 0.75391617387
147.4 0.754957078935
147.6 0.756565292581
147.8 0.758740731941
148.0 0.7613769148770001
148.2 0.7642978805189999
148.4 0.767279253035
148.6 0.770112943939
148.8 0.772625379487
149.0 0.774718439101
149.2 0.776378667333
149.4 0.7776621843690001
149.6 0.778686085356
149.8 0.77959363297
150.0 0.780524091331
150.2 0.781597310694
150.4 0.7828882829450001
150.6 0.784433688408
150.8 0.786230298182
151.0 0.7882479099730001
151.2 0.7904413513
151.4 0.792765125898
151.6 0.7951709308229999
151.8 0.7976158341549999
152.0 0.8000560800970002
152.2 0.8024457036120001
152.4 0.804734077765
152.6 0.8068675569370001
152.8 0.8088004136779999
153.0 0.810505760863
153.2 0.811985202704
153.4 0.81328628538
153.6 0.814497453115
153.8 0.815741348268
154.0 0.8171660489
154.2 0.81890921465
154.4 0.8210801180259999
154.6 0.8237222990280001
154.8 0.8268085251699998
155.0 0.8302287513369999
155.2 0.8338050318360001
155.4 0.8373185851
155.6 0.8405482503229998
155.8 0.8433145355030001
156.0 0.8455032637489999
156.2 0.8471049869230001
156.4 0.8482132164739999
156.6 0.8490128220289999
156.8 0.849753541131
157.0 0.8507044943600001
157.2 0.85211239517
157.4 0.85414861926
157.6 0.856895648363
157.8 0.8603154461639999
158.0 0.8642686622569999
158.2 0.868523551728
158.4 0.872816532277
158.6 0.8768723727219999
158.8 0.880470354419
159.0 0.8834592262580001
159.2 0.8858036238540001
159.4 0.8875631893289999
159.6 0.8888993523859999
159.8 0.8900369828470001
160.0 0.891233042294
160.2 0.8927309993220001
160.4 0.894724621925
160.6 0.8973367420209999
160.8 0.900594158286
161.0 0.904432804029
161.2 0.9087126426990001
161.4 0.9132326094540001
161.6 0.9177681555230001
161.8 0.922100449645
162.0 0.9260403414589999
162.2 0.9294622610620001
162.4 0.9323065488520001
162.6 0.9345997693240001
162.8 0.9364388535170001
163.0 0.9379899469169999
163.2 0.9394588304890001
163.4 0.941077216659
163.6 0.943059489972
163.8 0.9455861222410002
164.0 0.9487763721079999
164.2 0.9526591729409999
164.4 0.9571743845430001
164.6 0.9621741900399997
164.8 0.967435062014
165.0 0.9726852082809998
165.2 0.977647504588
165.4 0.9820779831639999
165.6 0.9858030153439999
165.8 0.988749092194
166.0 0.990963115923
166.2 0.9926115190409999
166.4 0.9939573965200003
166.6 0.9953258009899999
166.8 0.9970514780820001
167.0 0.9994328104530001
167.2 1.002677120365
167.4 1.006869738921
167.6 1.0119449685789998
167.8 1.0177088836369999
168.0 1.0238530205869998
168.2 1.030005427191
168.4 1.0357921037
168.6 1.040887522396
168.8 1.045075832972
169.0 1.048280956543
169.2 1.0505853204400002
169.4 1.052215764799
169.6 1.053508180372
169.8 1.054857754409
170.0 1.05666176781
170.2 1.0592542901400002
170.4 1.062858626578
170.6 1.06754848214
170.8 1.0732431389519999
171.0 1.0797112781079998
171.2 1.0866108417079998
171.4 1.0935389392080002
171.6 1.100088356456
171.8 1.105907047718
172.0 1.1107539174810002
172.2 1.1145314832039999
172.4 1.1173020004720002
172.6 1.1192787217259998
172.8 1.1207979144109999
173.0 1.122272920552
173.2 1.1241322436040002
173.4 1.126755149481
173.6 1.1304275718769996
173.8 1.135283678233
174.0 1.141293004991
174.2 1.148261081979
174.4 1.155855469898
174.6 1.163651856125
174.8 1.171182148858
175.0 1.1780224359130003
175.2 1.18384385768
175.4 1.1884629012449999
175.6 1.1918716435000003
175.8 1.194252709443
176.0 1.1959462802799998
176.2 1.1974074055250001
176.4 1.199140933035
176.6 1.201632931731
176.8 1.2052709138499997
177.0 1.2102844800680002
177.2 1.216707646688
177.4 1.2243674025409998
177.6 1.2329065342110002
177.8 1.241829611474
178.0 1.250573324631
178.2 1.2585992008649998
178.4 1.265464016544
178.6 1.270902126317
178.8 1.274856113118
179.0 1.2775050859300001
179.2 1.2792327862459998
179.4 1.280573560719
179.6 1.282139808969
179.8 1.2845244384999999
180.0 1.2882124860290003
180.2 1.2935035956340002
180.4 1.3004704031239998
180.6 1.3089348689509999
180.8 1.3184969685080001
181.0 1.32859403919
181.2 1.3385786251260001
181.4 1.3478148634669997
181.6 1.3557774859460001
181.8 1.362129670909
182.0 1.366774502077
182.2 1.369872544739
182.4 1.371829183929
182.6 1.3732261543059998
182.8 1.374745095994
183.0 1.3770655345009999
183.2 1.380762504744
183.4 1.3862250492930002
183.6 1.3935911636499998
183.8 1.402717269931
184.0 1.413211106158
184.2 1.4244673155129999
184.4 1.4357679803889998
184.6 1.446375335376
184.8 1.455656183323
185.0 1.463163001811
185.2 1.4687146716990003
185.4 1.4724233953510002
185.6 1.474685779566
185.8 1.4761262499570003
186.0 1.477515907055
186.2 1.4796507245709998
186.4 1.4832360714969999
186.6 1.4887833097520002
186.8 1.4965230070109998
187.0 1.506370935293
187.2 1.517931148642
187.4 1.5305501142229998
187.6 1.543407627589
187.8 1.5556379968350003
188.0 1.566464832173
188.2 1.575308802714
188.4 1.5818852041109999
188.6 1.5862534903280001
188.8 1.58880804065
189.0 1.590240353347
189.2 1.591417963517
189.4 1.5932808909840002
189.6 1.5966827420719998
189.8 1.6022743635730001
190.0 1.6103925047479999
190.2 1.621007680522
190.4 1.6337215791530002
190.6 1.647816300718
190.8 1.6623639734679996
191.0 1.676360560667
191.2 1.6888744990000002
191.4 1.699183458787
191.6 1.706906238971
191.8 1.712039631403
192.0 1.7149847423799998
192.2 1.716488459959
192.4 1.717523273286
192.6 1.7191677223430002
192.8 1.7224262244429998
193.0 1.72808198839
193.2 1.7365860833659998
193.4 1.747970144282
193.6 1.7618432970500002
193.8 1.7774427291309998
194.0 1.7937468957469997
194.2 1.8096169264
194.4 1.823970523305
194.6 1.835944475874
194.8 1.8450236866689997
195.0 1.851134381738
195.2 1.8546433455390001
195.4 1.8563258878930002
195.6 1.857258827061
195.8 1.8586429866279999
196.0 1.8616529263439998
196.2 1.8672406570859996
196.4 1.8759998662300001
196.6 1.8880686873209998
196.8 1.903095973054
197.0 1.9202956190670002
197.2 1.9385450170000003
197.4 1.95655581916
197.6 1.9730660296109999
197.8 1.9870257511670002
198.0 1.997755858939
198.2 2.005063930164
198.4 2.0092780573090003
198.6 2.0112018895079995
198.8 2.012011912181
199.0 2.013074986997
199.2 2.0157548416699997
199.4 2.021204458594
199.6 2.0301832672280002
199.8 2.042944708257
200.0 2.059192305629


==> data/3d-data/output-8x2/actuators/ac-1000.dat <==
x y u
2.0 8.0 -0.5422460706382554
2.0 24.0 -0.27327431471476715
6.0 8.0 -0.20970537827221028
6.0 24.0 -0.08896730938971904
10.0 8.0 0.4126402458512074
10.0 24.0 0.28699435831307024
14.0 8.0 0.29114580404344303
14.0 24.0 0.14782537914703126
18.0 8.0 -0.2427750406134689
18.0 24.0 -0.07371820728120007
22.0 8.0 -0.19559940607081933
22.0 24.0 0.06575976064364765
26.0 8.0 0.6139588568750176
26.0 24.0 0.706420477850863
30.0 8.0 0.2560524692623761
30.0 24.0 0.20204437391488023


==> data/3d-data/output-8x2/actuators/ac-500.dat <==
x y u
2.0 8.0 -1.4625971519436494
2.0 24.0 -0.90125214023305
6.0 8.0 -1.3172387557905982
6.0 24.0 -1.1558694172445014
10.0 8.0 -0.6334409455168
10.0 24.0 -0.796670434364147
14.0 8.0 0.25629970541560876
14.0 24.0 -0.12006417252238542
18.0 8.0 1.2581135815214486
18.0 24.0 0.5333948998439013
22.0 8.0 1.7936900372925884
22.0 24.0 1.1324360242258533
26.0 8.0 0.7583289398593696
26.0 24.0 0.9427895656414851
30.0 8.0 -0.7502991480081393
30.0 24.0 0.10461124537396471


==> data/3d-data/output-8x2/actuators/ac-510.dat <==
x y u
2.0 8.0 -0.6305711704882659
2.0 24.0 -0.06833409033280295
6.0 8.0 -0.928531986033057
6.0 24.0 -0.5672264706892947
10.0 8.0 -0.6901819947596839
10.0 24.0 -0.6900598674159896
14.0 8.0 -0.3069452159537721
14.0 24.0 -0.39462995067056583
18.0 8.0 0.23572860844409468
18.0 24.0 -0.02963945287454192
22.0 8.0 0.9440689732853705
22.0 24.0 0.44152125049428576
26.0 8.0 1.0466884020748044
26.0 24.0 0.6973382478829897
30.0 8.0 0.305310637948482
30.0 24.0 0.5153923484466949


==> data/3d-data/output-8x2/actuators/ac-550.dat <==
x y u
2.0 8.0 0.24051960377945608
2.0 24.0 0.1294582459925784
6.0 8.0 0.5933891473817271
6.0 24.0 0.25209089753949976
10.0 8.0 0.4504758258432502
10.0 24.0 0.3476935414316718
14.0 8.0 -0.07544825484321892
14.0 24.0 0.12598730753505355
18.0 8.0 -0.33616336335992225
18.0 24.0 -0.0898152518745563
22.0 8.0 -0.46562376146690293
22.0 24.0 -0.3415415490909167
26.0 8.0 -0.30955200458736765
26.0 24.0 -0.20475932366306673
30.0 8.0 -0.09686825749313463
30.0 24.0 -0.04360049221055394


==> data/3d-data/output-8x2/actuators/ac-650.dat <==
x y u
2.0 8.0 0.019140522917765614
2.0 24.0 0.07437695441718059
6.0 8.0 0.15976887883579938
6.0 24.0 0.0666427070240732
10.0 8.0 0.08261856222864082
10.0 24.0 0.10831339485532143
14.0 8.0 -0.007993935007098232
14.0 24.0 0.012023721629777464
18.0 8.0 -0.026786282147464896
18.0 24.0 0.04894863489456301
22.0 8.0 -0.15737860787666857
22.0 24.0 -0.11867043532073657
26.0 8.0 -0.08876543912249416
26.0 24.0 -0.0700426040736902
30.0 8.0 -0.04569484147542424
30.0 24.0 -0.018450768938960183


==> data/3d-data/output-8x2/actuators/ac-850.dat <==
x y u
2.0 8.0 0.14589522313368913
2.0 24.0 0.11980233050438063
6.0 8.0 0.19780771006671452
6.0 24.0 0.008301724904040509
10.0 8.0 -0.24285919245112741
10.0 24.0 -0.10450383722212117
14.0 8.0 -0.31974413780264077
14.0 24.0 -0.16893796535633426
18.0 8.0 -0.025568061728782045
18.0 24.0 0.04867214993237942
22.0 8.0 0.06718811291421284
22.0 24.0 -0.030598894569676436
26.0 8.0 -0.06460711147629812
26.0 24.0 -0.17968945799906078
30.0 8.0 -0.05457414128941981
30.0 24.0 -0.01125156434044716


==> data/3d-data/output-8x2/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 14.902085736124
100.4 14.079682207371
100.6 13.442717008112
100.8 12.951394455687002
101.0 12.565270434697002
101.2 12.270961821815
101.4 12.045371501072
101.6 11.856625216072999
101.8 11.678454211181
102.0 11.499749609085
102.2 11.324182605507
102.4 11.161154126362
102.6 11.016565842766
102.8 10.891249073573
103.0 10.783896868059
103.2 10.692679743183
103.4 10.61464168707
103.6 10.544798395874
103.8 10.476596581195999
104.0 10.403082994317
104.2 10.317709366814
104.4 10.215320710240999
104.6 10.093714547128002
104.8 9.954178379088999
105.0 9.800160851542998
105.2 9.635634752779001
105.4 9.464664327751
105.6 9.292001138726999
105.8 9.12281500787
106.0 8.961412760411001
106.2 8.810197658337
106.4 8.66979756596
106.6 8.539887332424
106.8 8.419826706258998
107.0 8.308786678202
107.2 8.205668043472999
107.4 8.109103244368
107.6 8.017682319811001
107.8 7.930212286661
108.0 7.84588889726
108.2 7.764357423357
108.4 7.685633480224
108.6 7.609872841062001
108.8 7.537083854083001
109.0 7.4669002384450005
109.2 7.398604619877
109.4 7.331323220896
109.6 7.264290480574999
109.8 7.196942756543001
110.0 7.128896591844
110.2 7.059798629892
110.4 6.989292464681
110.6 6.917059769461
110.8 6.84292945116
111.0 6.767036948717
111.2 6.6898097956099996
111.4 6.6118985451459995
111.6 6.534010665005
111.8 6.456781712794
112.0 6.380686167631
112.2 6.306079717917
112.4 6.233237975242
112.6 6.162367674462999
112.8 6.093626861293
113.0 6.027032166847
113.2 5.962438072478999
113.4 5.899541455675
113.6 5.837880208369999
113.8 5.776943327661
114.0 5.716181423477
114.2 5.6550683215
114.4 5.593096149811
114.6 5.529722662352999
114.8 5.464406866066
115.0 5.396566857846
115.2 5.3256577279120005
115.4 5.2511591805519995
115.6 5.172660282992
115.8 5.089862999068
116.0 5.002593747461001
116.2 4.910813584946
116.4 4.814611578083
116.6 4.714236015238
116.8 4.610075916258
117.0 4.5026776309539995
117.2 4.392705067731999
117.4 4.280944615771
117.6 4.168234268816
117.8 4.055444909941
118.0 3.94342460267
118.2 3.8329747776549996
118.4 3.7248294614479995
118.6 3.6196300041200002
118.8 3.517906388208
119.0 3.4200735895529997
119.2 3.3264161818940003
119.4 3.2370926359799994
119.6 3.1521491869289995
119.8 3.0715174566709997
120.0 2.995063090234
120.2 2.922590520428
120.4 2.853875340867
120.6 2.7886860709940002
120.8 2.7268129328599997
121.0 2.6680670525070003
121.2 2.612311542971
121.4 2.559463058524
121.6 2.5094936511999997
121.8 2.4624365898030005
122.0 2.418357813678
122.2 2.3773560236399995
122.4 2.3395404387410004
122.6 2.305008387755
122.8 2.273830245276
123.0 2.2460390858740005
123.2 2.221610968074
123.4 2.200471856759
123.6 2.182472709513
123.8 2.167410938677
124.0 2.1550113538570006
124.2 2.1449585807519997
124.4 2.1368824551440007
124.6 2.1303822896530002
124.8 2.12503415787
125.0 2.120401982141
125.2 2.11606269914
125.4 2.1115930628500004
125.6 2.106611419388
125.8 2.1007752784080003
126.0 2.0937840348259997
126.2 2.085403796441
126.4 2.0754634892609998
126.6 2.063860509471
126.8 2.05056926339
127.0 2.03563376464
127.2 2.019169594367
127.4 2.001361405492
127.6 1.982450200281
127.8 1.962727696503
128.0 1.942521599775
128.2 1.9221889666450003
128.4 1.9020891753909999
128.6 1.882584957963
128.8 1.8640211032340002
129.0 1.846709214067
129.2 1.830925785789
129.4 1.8168964474170002
129.6 1.8048023452270003
129.8 1.794763750739
130.0 1.786851031114
130.2 1.7810800677130003
130.4 1.7774309032670002
130.6 1.775835825672
130.8 1.776198168233
131.0 1.7783962550619998
131.2 1.782294611964
131.4 1.787734662488
131.6 1.794562255902
131.8 1.8026150811580002
132.0 1.811730698813
132.2 1.8217509376849998
132.4 1.832529138448
132.6 1.843924348273
132.8 1.8558100829030002
133.0 1.868081944779
133.2 1.8806403027429999
133.4 1.893412328827
133.6 1.9063360626730002
133.8 1.919365791406
134.0 1.9324692547820002
134.2 1.9456073600310002
134.4 1.9587557116060004
134.6 1.9718796501009999
134.8 1.9849283406409999
135.0 1.9978458445099998
135.2 2.0105589300230005
135.4 2.02297340211
135.6 2.034984800626
135.8 2.046472460792
136.0 2.057312198338
136.2 2.067375036919
136.4 2.0765385974169996
136.6 2.0846955272
136.8 2.0917520704009998
137.0 2.097651049339
137.2 2.102353552595
137.4 2.105861837321
137.6 2.108210999161
137.8 2.109468796959
138.0 2.1097365378729998
138.2 2.1091426840159997
138.4 2.107840517594
138.6 2.106003769739
138.8 2.103821915928
139.0 2.101489802643
139.2 2.099217040791
139.4 2.097205327237
139.6 2.0956648289099995
139.8 2.094802675694
140.0 2.094814861956
140.2 2.095894169912
140.4 2.098229145247
140.6 2.1019930368929995
140.8 2.107347623122
141.0 2.11444533801
141.2 2.123418669148
141.4 2.1343887220389997
141.6 2.147447096046
141.8 2.1626796962870003
142.0 2.180140437371
142.2 2.199856812896
142.4 2.221832147833
142.6 2.246040406487
142.8 2.272415848542
143.0 2.300873253171
143.2 2.3312839952649997
143.4 2.363493218537
143.6 2.397306667568
143.8 2.432507742551
144.0 2.468847054139
144.2 2.5060562697110003
144.4 2.543844240335
144.6 2.5819030098680003
144.8 2.619914708716
145.0 2.657555073985
145.2 2.694500056252
145.4 2.730428109193
145.6 2.76502980168
145.8 2.798023079894
146.0 2.829146423848
146.2 2.8581792295449997
146.4 2.8849394071570003
146.6 2.909303366297
146.8 2.93119284578
147.0 2.950599270868
147.2 2.967561782811
147.4 2.982179669064
147.6 2.9946220515890003
147.8 3.005099859346
148.0 3.013875198535
148.2 3.0212536836999995
148.4 3.027578972951
148.6 3.033218144234
148.8 3.0385547688249996
149.0 3.043985246556
149.2 3.049899879042
149.4 3.056685380329
149.6 3.064707276289
149.8 3.074299051635
150.0 3.085776051251
150.2 3.09940376496
150.4 3.1154218004740004
150.6 3.1340216245
150.8 3.1553673580599995
151.0 3.1795668329649995
151.2 3.20670012058
151.4 3.2368046263
151.6 3.269872471237
151.8 3.3058520875679998
152.0 3.3446412856889993
152.2 3.386097944038
152.4 3.4300193651699997
152.6 3.47615647687
152.8 3.5242051110909998
153.0 3.57382392531
153.2 3.624610372328
153.4 3.6761409887910004
153.6 3.727956126334
153.8 3.7795703564869996
154.0 3.8304899231940004
154.2 3.8802186790490003
154.4 3.928272303441
154.6 3.9741765502149997
154.8 4.01748427277
155.0 4.0577979863
155.2 4.094764617505
155.4 4.128085330636001
155.6 4.157539114033
155.8 4.182970831512
156.0 4.204316253699
156.2 4.221576022823
156.4 4.234851114895
156.6 4.244312718342
156.8 4.250210754089
157.0 4.252868779296
157.2 4.2526661759260005
157.4 4.250043972906999
157.6 4.245487868176
157.8 4.239517591117
158.0 4.232678412159
158.2 4.225536382633
158.4 4.218658323808
158.6 4.212614645007999
158.8 4.207953138181
159.0 4.205208346376001
159.2 4.204874882015
159.4 4.20741567395
159.6 4.2132356256109995
159.8 4.222696218834
160.0 4.236093085278
160.2 4.253664427338
160.4 4.275592244728
160.6 4.301989603019999
160.8 4.332907139138
161.0 4.3683407836870005
161.2 4.408217395897
161.4 4.452409764259
161.6 4.500741324363
161.8 4.552964201382999
162.0 4.6087893047929995
162.2 4.667880208548
162.4 4.729849255862
162.6 4.7942659515349995
162.8 4.860665245945
163.0 4.928554770519
163.2 4.997414210383
163.4 5.066704842815
163.6 5.135881061532
163.8 5.204394687790999
164.0 5.271702111564999
164.2 5.3372781983260005
164.4 5.400624611595
164.6 5.461269198776001
164.8 5.518792910368
165.0 5.572821438973
165.2 5.623054046785
165.4 5.6692501773699995
165.6 5.711265585232
165.8 5.749025826392
166.0 5.782550223906
166.2 5.811955049837
166.4 5.83744380361
166.6 5.859299660481
166.8 5.877911281321
167.0 5.893720218583
167.2 5.907252283866
167.4 5.919082026327
167.6 5.92984031118
167.8 5.940187833636001
168.0 5.950815885170999
168.2 5.9624199226200005
168.4 5.975692146296
168.6 5.991314570021
168.8 6.009952985129
169.0 6.032217530587
169.2 6.058681619033
169.4 6.089854882521
169.6 6.126196633714001
169.8 6.168078781591
170.0 6.215810772208
170.2 6.269619747737
170.4 6.329648489047
170.6 6.395953387089
170.8 6.468501056321999
171.0 6.547154210302
171.2 6.631682858795
171.4 6.721748545574
171.6 6.816909406078
171.8 6.916613709087001
172.0 7.020201259067999
172.2 7.126906284517
172.4 7.235876668177
172.6 7.346160830692
172.8 7.456755893718
173.0 7.566590995657
173.2 7.6745565247680005
173.4 7.779555135252998
173.6 7.880471042685
173.8 7.976248101516999
174.0 8.065891613094
174.2 8.148484910343
174.4 8.223236171144
174.6 8.289480345676001
174.8 8.346718941529
175.0 8.394626801537
175.2 8.433076732332
175.4 8.462146468075
175.6 8.482111929228001
175.8 8.493475174585
176.0 8.496925720733
176.2 8.493336459631
176.4 8.483753383875001
176.6 8.469337757466999
176.8 8.451385514581
177.0 8.431230990983
177.2 8.410249246336
177.4 8.389832564623
177.6 8.371306438592999
177.8 8.355950650722
178.0 8.344924937185999
178.2 8.339293456901
178.4 8.339957075731
178.6 8.347670264844002
178.8 8.363025181526
179.0 8.386428242636
179.2 8.418119786522
179.4 8.458176616387998
179.6 8.50650204696
179.8 8.562872856713998
180.0 8.626921526548
180.2 8.698180019910001
180.4 8.776103304560001
180.6 8.860073185220001
180.8 8.949434280744
181.0 9.043514142144
181.2 9.141614924231
181.4 9.243047316601
181.6 9.347114534982001
181.8 9.453119024332999
182.0 9.56037520412
182.2 9.668181840023
182.4 9.775843505741001
182.6 9.882651129153
182.8 9.987902309086
183.0 10.090888159549
183.2 10.19089652792
183.4 10.287268828119998
183.6 10.379315224706001
183.8 10.466427354356
184.0 10.548013900166
184.2 10.623549791483
184.4 10.692595468764
184.6 10.754787602096
184.8 10.809891244474
185.0 10.857791327095999
185.2 10.898539399192
185.4 10.932353446271
185.6 10.959653344045998
185.8 10.98103779924
186.0 10.997321568628
186.2 11.009482224519001
186.4 11.018698366468
186.6 11.026256828282
186.8 11.033592168264999
187.0 11.042184999523002
187.2 11.053571070807
187.4 11.069291580111999
187.6 11.090840186809
187.8 11.119638438103001
188.0 11.157015224804002
188.2 11.204160332531
188.4 11.262080205633001
188.6 11.331608575929
188.8 11.413351950736999
189.0 11.507701397614
189.2 11.614806863107999
189.4 11.734580234982001
189.6 11.866732329781
189.8 12.010748463232
190.0 12.165935932147999
190.2 12.331459031301002
190.4 12.506310762341002
190.6 12.689367590127002
190.8 12.879383412225
191.0 13.074981220211
191.2 13.274661898414
191.4 13.476793383034998
191.6 13.679604437155
191.8 13.881217633916
192.0 14.079639645228
192.2 14.272828131402
192.4 14.458708591421999
192.6 14.635249722853999
192.8 14.800504259599
193.0 14.952682053064
193.2 15.090183231088
193.4 15.211662292318001
193.6 15.316024524302001
193.8 15.402514360662002
194.0 15.470687659061998
194.2 15.520445083858
194.4 15.552075815428001
194.6 15.566241198420002
194.8 15.564014100586002
195.0 15.546853751999
195.2 15.516636637552
195.4 15.475557785819
195.6 15.426150580249
195.8 15.371143847828998
196.0 15.313402022567
196.2 15.255808189564
196.4 15.201156251002
196.6 15.152073508186
196.8 15.110900659566
197.0 15.079662813184001
197.2 15.060043881506001
197.4 15.053351988391999
197.6 15.060510813834
197.8 15.082118874892
198.0 15.118406469545
198.2 15.169280163335
198.4 15.234304885968001
198.6 15.312749893882
198.8 15.403576705470002
199.0 15.505501235165001
199.2 15.617033892665997
199.4 15.736545075133998
199.6 15.862395762937002
199.8 15.992966782681
200.0 16.126792744196


==> data/3d-data/output-8x4/actuators/ac-1000.dat <==
x y u
2.0 4.0 0.00022868055379272404
2.0 12.0 0.0003332229319296992
2.0 20.0 0.0006480447806948772
2.0 28.0 0.0005435168837260205
6.0 4.0 -0.00010073659156352807
6.0 12.0 -0.00015453658951238727
6.0 20.0 -0.0003223923754320228
6.0 28.0 -0.00026867843961274026
10.0 4.0 -8.325009287604631e-05
10.0 12.0 -0.00017688294518012802
10.0 20.0 -0.00046086064740991057
10.0 28.0 -0.0003670674580152452
14.0 4.0 0.0004129780569866127
14.0 12.0 0.00045818594241858876
14.0 20.0 0.0005992924351154406
14.0 28.0 0.0005541590122807008
18.0 4.0 0.0003681861799140506
18.0 12.0 0.00043703685960031207
18.0 20.0 0.0006444412370000942
18.0 28.0 0.0005757973071908533
22.0 4.0 -0.00029803539733970106
22.0 12.0 -0.0003714831853591775
22.0 20.0 -0.0005980078377086809
22.0 28.0 -0.0005246027915408526
26.0 4.0 -0.0005128501795088324
26.0 12.0 -0.0005923619737980708
26.0 20.0 -0.0008308790874828485
26.0 28.0 -0.0007513811424836639
30.0 4.0 -1.4049759369640011e-05
30.0 12.0 6.807948544567156e-05
30.0 20.0 0.000321578664600632
30.0 28.0 0.0002394924864621613


==> data/3d-data/output-8x4/actuators/ac-500.dat <==
x y u
2.0 4.0 -1.0644174617789126
2.0 12.0 -0.9058535768012754
2.0 20.0 -0.41736674711605337
2.0 28.0 -0.5797980444058838
6.0 4.0 -0.7586500893560033
6.0 12.0 -0.7380756814291494
6.0 20.0 -0.6687933683500542
6.0 28.0 -0.6927603916995986
10.0 4.0 -0.1886147054196871
10.0 12.0 -0.25307940419474984
10.0 20.0 -0.4521536199519781
10.0 28.0 -0.3858110541136291
14.0 4.0 0.4647613177440949
14.0 12.0 0.33269050568031755
14.0 20.0 -0.07720449833048174
14.0 28.0 0.059668820659002815
18.0 4.0 1.0210491765953074
18.0 12.0 0.8406248286187594
18.0 20.0 0.2882305331408842
18.0 28.0 0.4714315845398437
22.0 4.0 1.049153026447316
22.0 12.0 0.9306789847227731
22.0 20.0 0.5711512533922205
22.0 28.0 0.6898617710242554
26.0 4.0 0.22615060183704805
26.0 12.0 0.32199596506944705
26.0 20.0 0.5914560447114772
26.0 28.0 0.5059133908735186
30.0 4.0 -0.7705304883561859
30.0 12.0 -0.5272115519462969
30.0 20.0 0.1881506522456256
30.0 28.0 -0.04431563688248215


==> data/3d-data/output-8x4/actuators/ac-510.dat <==
x y u
2.0 4.0 -0.5808537258598169
2.0 12.0 -0.4207161760523267
2.0 20.0 0.050799777300190085
2.0 28.0 -0.1025720966769935
6.0 4.0 -0.6370688540380328
6.0 12.0 -0.5533970997890585
6.0 20.0 -0.2905643284032805
6.0 28.0 -0.3787614133288944
10.0 4.0 -0.3939021761631657
10.0 12.0 -0.3911628324879346
10.0 20.0 -0.3776737325708329
10.0 28.0 -0.3829614930631413
14.0 4.0 -0.05257438683814819
14.0 12.0 -0.0913691221204003
14.0 20.0 -0.21136548157282747
14.0 28.0 -0.17135233932883748
18.0 4.0 0.3311058674254842
18.0 12.0 0.2516591192949618
18.0 20.0 0.004298653697716905
18.0 28.0 0.08701429403159
22.0 4.0 0.6625159946915722
22.0 12.0 0.546966493821682
22.0 20.0 0.19404525372308135
22.0 28.0 0.31095407242103335
26.0 4.0 0.6258754617765478
26.0 12.0 0.5520767365235284
26.0 20.0 0.3285458407415838
26.0 28.0 0.4022951698280603
30.0 4.0 0.013063298018768816
30.0 12.0 0.09131974111750465
30.0 20.0 0.30965652652098263
30.0 28.0 0.24070842945354204


==> data/3d-data/output-8x4/actuators/ac-550.dat <==
x y u
2.0 4.0 0.14749022453346408
2.0 12.0 0.10738742050387359
2.0 20.0 -0.012344406657564007
2.0 28.0 0.026771006865302913
6.0 4.0 0.43057519872839733
6.0 12.0 0.34798438177731655
6.0 20.0 0.1028836390566575
6.0 28.0 0.18291436343859518
10.0 4.0 0.33971402326200606
10.0 12.0 0.3034044392841414
10.0 20.0 0.19229872393170835
10.0 28.0 0.22956515822268841
14.0 4.0 -0.09728783060910393
14.0 12.0 -0.03336002154991325
14.0 20.0 0.1543550646437001
14.0 28.0 0.09409128106861081
18.0 4.0 -0.27151574839883486
18.0 12.0 -0.2070354863795033
18.0 20.0 -0.010056810458336249
18.0 28.0 -0.07601838299592613
22.0 4.0 -0.24459992188259452
22.0 12.0 -0.22361486601305075
22.0 20.0 -0.15496813145445124
22.0 28.0 -0.17833729107344676
26.0 4.0 -0.21328291692299284
26.0 12.0 -0.20034134981429821
26.0 20.0 -0.15665821892651804
26.0 28.0 -0.1718344077617852
30.0 4.0 -0.10876644572059024
30.0 12.0 -0.10579475877672585
30.0 20.0 -0.09485992904878425
30.0 28.0 -0.09885754668716246


==> data/3d-data/output-8x4/actuators/ac-650.dat <==
x y u
2.0 4.0 -0.05619364864411862
2.0 12.0 -0.0466844037228163
2.0 20.0 -0.01796643381844249
2.0 28.0 -0.027476111458085605
6.0 4.0 0.025296012565481238
6.0 12.0 0.02171725346794108
6.0 20.0 0.01023102879883377
6.0 28.0 0.013912721071142128
10.0 4.0 0.10348547857403756
10.0 12.0 0.0857477673130424
10.0 20.0 0.032072514028604185
10.0 28.0 0.049751898091804685
14.0 4.0 0.06848857790926702
14.0 12.0 0.058076380509094444
14.0 20.0 0.027399866808234252
14.0 28.0 0.03756540039839405
18.0 4.0 -0.027567550420494677
18.0 12.0 -0.01753847457480874
18.0 20.0 0.013241117118375004
18.0 28.0 0.0033172651549032805
22.0 4.0 -0.03621589911600517
22.0 12.0 -0.02665782706598519
22.0 20.0 0.001435114422682674
22.0 28.0 -0.007790288591583495
26.0 4.0 -0.02091485595753918
26.0 12.0 -0.022267038994452464
26.0 20.0 -0.026781879679547538
26.0 28.0 -0.02541476626601212
30.0 4.0 -0.05815283977254394
30.0 12.0 -0.05340473455497641
30.0 20.0 -0.038176780994141464
30.0 28.0 -0.0431753811397155


==> data/3d-data/output-8x4/actuators/ac-850.dat <==
x y u
2.0 4.0 -0.0010206405351045828
2.0 12.0 -0.0015856350297946235
2.0 20.0 -0.0033026951094787625
2.0 28.0 -0.002738462514505157
6.0 4.0 -0.005105672878309731
6.0 12.0 -0.0050091640116712195
6.0 20.0 -0.00468829094246929
6.0 28.0 -0.004787065456979317
10.0 4.0 -0.0026247556059297975
10.0 12.0 -0.0016558668418384978
10.0 20.0 0.0012927583908967203
10.0 28.0 0.0003240754735855037
14.0 4.0 0.0029701649023005454
14.0 12.0 0.0031827823332317767
14.0 20.0 0.0037893510980769943
14.0 28.0 0.0035793528091138897
18.0 4.0 0.0033694437226806113
18.0 12.0 0.0024524647254118024
18.0 20.0 -0.00034856874655223426
18.0 28.0 0.0005674549840446832
22.0 4.0 0.00023440379093108628
22.0 12.0 -0.00017673206385156678
22.0 20.0 -0.0013846054079361216
22.0 28.0 -0.000976927787479002
26.0 4.0 0.00027557522525948995
26.0 12.0 0.0007884612134703257
26.0 20.0 0.002357919375839357
26.0 28.0 0.0018462964060808845
30.0 4.0 0.0018982630984762366
30.0 12.0 0.0020018667124754707
30.0 20.0 0.002287690404812151
30.0 28.0 0.0021867864750612226


==> data/3d-data/output-8x4/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 14.773723538987
100.4 13.569069382917
100.6 12.508012446975
100.8 11.594668119458
101.0 10.791617115225
101.2 10.07861124219
101.4 9.425353902484
101.6 8.79501323541
101.8 8.165775712289001
102.0 7.541793957102
102.2 6.942559409480001
102.4 6.385975617864001
102.6 5.8825624617650005
102.8 5.439127033329
103.0 5.060167673308
103.2 4.745164869749
103.4 4.488484380232
103.6 4.282391115109
103.8 4.118945523468
104.0 3.989063937185
104.2 3.881346743923
104.4 3.783873737334
104.6 3.688065711703
104.8 3.5906976716999996
105.0 3.492292408414
105.2 3.394220561547
105.4 3.297393222758
105.6 3.2029588434
105.8 3.1130217805630003
106.0 3.029959985618
106.2 2.95510558406
106.4 2.888130459852
106.6 2.8274785678500005
106.8 2.77099932274
107.0 2.7163616011859997
107.2 2.661346150908
107.4 2.604174881745
107.6 2.5437998789809995
107.8 2.479947607924
108.0 2.413017830358
108.2 2.3439210233309997
108.4 2.2739648776989996
108.6 2.204617186375
108.8 2.1372106132779995
109.0 2.0726243302240004
109.2 2.0111999323709995
109.4 1.9528397110469997
109.6 1.8971940735689996
109.8 1.8437967919930003
110.0 1.792127992477
110.2 1.74165246583
110.4 1.691859987208
110.6 1.6423087037440003
110.8 1.592692649681
111.0 1.54290272381
111.2 1.493061457107
111.4 1.44347692269
111.6 1.3945845489879998
111.8 1.34682204704
112.0 1.300557776593
112.2 1.2560416243849999
112.4 1.2134170134480002
112.6 1.172724418384
112.8 1.133920803122
113.0 1.0969081251550001
113.2 1.0615473952019998
113.4 1.02769054756
113.6 0.9952077919960001
113.8 0.9640023758809997
114.0 0.9340177471550001
114.2 0.905220319285
114.4 0.8775983494570001
114.6 0.8511376614939998
114.8 0.8258110950970001
115.0 0.8015755461909999
115.2 0.7783718608229999
115.4 0.756115204482
115.6 0.7346992023029998
115.8 0.714009315568
116.0 0.693929366133
116.2 0.674355256571
116.4 0.6552097908979999
116.6 0.6364457345240001
116.8 0.6180404736419998
117.0 0.599991241406
117.2 0.5823063139439999
117.4 0.564999412615
117.6 0.548088057775
117.8 0.531591479849
118.0 0.515529317412
118.2 0.49992074449999996
118.4 0.484778776601
118.6 0.4701140171889999
118.8 0.45592488557099997
119.0 0.44220611978
119.2 0.42894258670700014
119.4 0.41611567665000004
119.6 0.4037056195620001
119.8 0.39168893356899986
120.0 0.3800497340739999
120.2 0.36876866187400015
120.4 0.357832744557
120.6 0.34723418232099995
120.8 0.336962126948
121.0 0.32701273290899996
121.2 0.31737482793000005
121.4 0.308041284145
121.6 0.29900024989999996
121.8 0.290241584675
122.0 0.28174859567200006
122.2 0.2735084788520001
122.4 0.2655100017879999
122.6 0.25773959662799995
122.8 0.25019157016500004
123.0 0.24285815592799995
123.2 0.23573578211799995
123.4 0.22882266528299997
123.6 0.22211397475900008
123.8 0.21560765471499999
124.0 0.209297163799
124.2 0.20317658727000001
124.4 0.19723872058500003
124.6 0.19147539365800004
124.8 0.18587992592999997
125.0 0.1804453586219999
125.2 0.175165958307
125.4 0.17003733442299998
125.6 0.165055782712
125.8 0.16021717986900003
126.0 0.15551986689500003
126.2 0.15095779085899996
126.4 0.14653018499600004
126.6 0.14223253148699994
126.8 0.13806255356399996
127.0 0.13401655258800005
127.2 0.13009237660699996
127.4 0.12628735838200003
127.6 0.122601132423
127.8 0.11903022614999995
128.0 0.115572168389
128.2 0.11222480087999996
128.4 0.10898449069799995
128.6 0.10584788630799999
128.8 0.102810706753
129.0 0.09986937608099998
129.2 0.097020338263
129.4 0.09425854643700002
129.6 0.091581797681
129.8 0.088986778145
130.0 0.08646998838699999
130.2 0.08402911900599998
130.4 0.08166171438800002
130.6 0.07936387577300004
130.8 0.07713358807099996
131.0 0.07496713123100004
131.2 0.072862343518
131.4 0.07081639660600003
131.6 0.06882730238000001
131.8 0.06689249855499997
132.0 0.06501153782199998
132.2 0.06318220214900003
132.4 0.061404030782999997
132.6 0.05967558096699999
132.8 0.05799529049600001
133.0 0.056362361023000004
133.2 0.05477523934600005
133.4 0.05323285230299999
133.6 0.051733721637
133.8 0.050277167518999966
134.0 0.04886201493100001
134.2 0.047487290255
134.4 0.046152016980000016
134.6 0.04485494887699999
134.8 0.04359563396500002
135.0 0.042372917199999985
135.2 0.04118511192099998
135.4 0.04003197169000002
135.6 0.03891208537300002
135.8 0.037824257016999985
136.0 0.03676755678100001
136.2 0.03574127039600003
136.4 0.034744266983000024
136.6 0.033775819659000006
136.8 0.032834848512
137.0 0.03192093432399999
137.2 0.031033122757000008
137.4 0.030170815620999967
137.6 0.029332671368000024
137.8 0.02851831629500001
138.0 0.027727227815000005
138.2 0.026958185551999997
138.4 0.026211093834999977
138.6 0.025484985202000023
138.8 0.024779168397999998
139.0 0.024093494224000006
139.2 0.023427364604000016
139.4 0.02277963642199995
139.6 0.022150479148999994
139.8 0.021539089564000014
140.0 0.02094493043799997
140.2 0.020367542268000003
140.4 0.019806296984
140.6 0.019261067158999993
140.8 0.01873136781199998
141.0 0.018216489767000014
141.2 0.017715956380999976
141.4 0.017229866327000007
141.6 0.016757655609999988
141.8 0.016298842610999988
142.0 0.01585294093000001
142.2 0.015419829196
142.4 0.014999022964999997
142.6 0.014590103631000027
142.8 0.014192822734000016
143.0 0.013806852594999986
143.2 0.013431795071000004
143.4 0.013067459704000008
143.6 0.012713433786999986
143.8 0.012369491604999994
144.0 0.012035149196999976
144.2 0.011710410149999984
144.4 0.011394659802000018
144.6 0.0110877275
144.8 0.010789466733000005
145.0 0.010499493162999984
145.2 0.010217715456999994
145.4 0.009943596786999999
145.6 0.009677239020000002
145.8 0.009418157423999993
146.0 0.009166227808000006
146.2 0.00892123394500003
146.4 0.008682881672
146.6 0.008451175157999983
146.8 0.008225759658000004
147.0 0.008006521249000002
147.2 0.007793340116999996
147.4 0.007586004501
147.6 0.007384132210000014
147.8 0.007187817358
148.0 0.006996867765000002
148.2 0.006811178985000003
148.4 0.006630472119999995
148.6 0.006454692289999998
148.8 0.006283809238000001
149.0 0.006117501430000002
149.2 0.00595565855099999
149.4 0.005798247608000006
149.6 0.005645087851999995
149.8 0.005496178381999985
150.0 0.005351204605999995
150.2 0.0052101853120000005
150.4 0.0050730383830000034
150.6 0.004939603430000005
150.8 0.004809805243999996
151.0 0.004683438152999996
151.2 0.0045605548789999905
151.4 0.004441036943000007
151.6 0.004324704647000002
151.8 0.004211481157000003
152.0 0.004101358918
152.2 0.003994154058000008
152.4 0.003889832580000001
152.6 0.0037883772519999998
152.8 0.003689652872999993
153.0 0.003593594117999991
153.2 0.0034999988720000076
153.4 0.003409007537000003
153.6 0.003320509931000002
153.8 0.0032342850889999983
154.0 0.0031504070920000023
154.2 0.003068724073000007
154.4 0.0029893750590000126
154.6 0.002912065129000002
154.8 0.002836805036000002
155.0 0.002763472645999991
155.2 0.002692181308999995
155.4 0.0026227909799999946
155.6 0.002555272889000003
155.8 0.0024895619319999975
156.0 0.0024256016769999998
156.2 0.0023632788660000008
156.4 0.002302647002
156.6 0.002243703210000005
156.8 0.002186279705999992
157.0 0.002130327917999997
157.2 0.0020759301680000016
157.4 0.0020229449429999997
157.6 0.0019713483740000006
157.8 0.0019211638070000029
158.0 0.001872290118999996
158.2 0.0018246299750000077
158.4 0.0017783396140000005
158.6 0.001733216473000005
158.8 0.0016892577760000056
159.0 0.001646512046999997
159.2 0.0016048566289999986
159.4 0.0015643135649999994
159.6 0.0015248090800000047
159.8 0.0014863267419999982
160.0 0.0014489249969999946
160.2 0.0014124140119999998
160.4 0.0013768836149999986
160.6 0.0013422896810000031
160.8 0.0013085603239999912
161.0 0.0012757385949999957
161.2 0.001243786791000003
161.4 0.0012126359750000066
161.6 0.0011823360779999977
161.8 0.0011527353049999925
162.0 0.0011240030889999916
162.2 0.0010959055089999996
162.4 0.0010685775620000058
162.6 0.0010419687609999947
162.8 0.0010160283380000051
163.0 0.0009907834170000036
163.2 0.000966099929000001
163.4 0.0009421354819999989
163.6 0.0009187660250000028
163.8 0.000895984635000001
164.0 0.0008737967780000021
164.2 0.0008521714960000065
164.4 0.0008311298700000025
164.6 0.0008105823070000044
164.8 0.000790564287
165.0 0.0007710452430000025
165.2 0.0007520730940000008
165.4 0.0007335434099999952
165.6 0.000715493402999999
165.8 0.0006978769739999983
166.0 0.0006807976669999955
166.2 0.0006640735089999974
166.4 0.0006477901990000038
166.6 0.0006319329659999961
166.8 0.0006164320300000006
167.0 0.0006014010549999995
167.2 0.0005866787279999979
167.4 0.0005723484329999992
167.6 0.0005584141610000018
167.8 0.0005447729779999974
168.0 0.0005315399580000035
168.2 0.0005186013550000007
168.4 0.0005060173419999959
168.6 0.0004937237000000008
168.8 0.00048172658399999986
169.0 0.0004700574250000012
169.2 0.00045863682499999996
169.4 0.00044755780500000466
169.6 0.0004367331139999986
169.8 0.00042616690999999947
170.0 0.0004158781420000028
170.2 0.00040585229700000223
170.4 0.0003960585420000007
170.6 0.00038652441399999776
170.8 0.0003772333790000007
171.0 0.00036814891300000036
171.2 0.0003593045520000008
171.4 0.00035069956000000036
171.6 0.0003422940729999983
171.8 0.0003340889529999977
172.0 0.00032609253699999964
172.2 0.00031828023600000035
172.4 0.000310679174000002
172.6 0.0003032657200000014
172.8 0.0002960168999999994
173.0 0.000288961824999999
173.2 0.0002820750009999998
173.4 0.00027536881400000207
173.6 0.00026881905199999925
173.8 0.000262441881999999
174.0 0.0002562056599999988
174.2 0.00025012056200000095
174.4 0.00024420917599999844
174.6 0.00023841432699999815
174.8 0.0002327633209999995
175.0 0.00022726334500000018
175.2 0.00022187889500000044
175.4 0.00021667292200000057
175.6 0.00021156955900000063
175.8 0.00020655855500000068
176.0 0.0002016994250000012
176.2 0.0001969493129999985
176.4 0.0001923249189999991
176.6 0.00018778101800000276
176.8 0.00018337798499999932
177.0 0.0001790815179999997
177.2 0.0001748900930000021
177.4 0.0001707872510000004
177.6 0.00016679089400000108
177.8 0.00016288028699999903
178.0 0.0001590717130000004
178.2 0.0001553493049999996
178.4 0.000151731727999999
178.6 0.00014819507199999857
178.8 0.00014473827499999898
179.0 0.00014137850999999813
179.2 0.0001380732810000004
179.4 0.00013485866499999942
179.6 0.00013172980600000055
179.8 0.00012867571099999794
180.0 0.00012567993500000067
180.2 0.00012275470499999977
180.4 0.00011991153299999922
180.6 0.0001171460300000007
180.8 0.00011441985399999914
181.0 0.00011176907300000096
181.2 0.00010919391200000043
181.4 0.00010668287900000004
181.6 0.00010421446300000113
181.8 0.0001018092760000003
182.0 9.946742100000149e-05
182.2 9.717159800000125e-05
182.4 9.493121400000014e-05
182.6 9.275161600000016e-05
182.8 9.061471600000113e-05
183.0 8.854184900000052e-05
183.2 8.650534899999893e-05
183.4 8.452253900000072e-05
183.6 8.258657499999925e-05
183.8 8.068071299999915e-05
184.0 7.883779999999963e-05
184.2 7.704265500000039e-05
184.4 7.526799100000052e-05
184.6 7.355596399999983e-05
184.8 7.186434599999782e-05
185.0 7.022989999999991e-05
185.2 6.863522099999854e-05
185.4 6.706874500000106e-05
185.6 6.553833699999972e-05
185.8 6.405533899999997e-05
186.0 6.25870609999997e-05
186.2 6.116136699999868e-05
186.4 5.9774575999999454e-05
186.6 5.842393899999894e-05
186.8 5.708992699999902e-05
187.0 5.5799530000000375e-05
187.2 5.453479899999979e-05
187.4 5.330366799999953e-05
187.6 5.2094622999999536e-05
187.8 5.0915562999999725e-05
188.0 4.9758512999999475e-05
188.2 4.863957799999939e-05
188.4 4.7536295999999604e-05
188.6 4.646585500000103e-05
188.8 4.5410565999998735e-05
189.0 4.4388744999999506e-05
189.2 4.339139899999998e-05
189.4 4.241983499999887e-05
189.6 4.1455664999999554e-05
189.8 4.0526373000000134e-05
190.0 3.961851900000066e-05
190.2 3.8726604000000075e-05
190.4 3.785703799999983e-05
190.6 3.700731699999897e-05
190.8 3.6170266999999666e-05
191.0 3.5364307000000056e-05
191.2 3.457546699999931e-05
191.4 3.37978779999998e-05
191.6 3.304268799999976e-05
191.8 3.230540300000016e-05
192.0 3.158337599999946e-05
192.2 3.087506299999929e-05
192.4 3.018948600000041e-05
192.6 2.9513874999999424e-05
192.8 2.885179399999968e-05
193.0 2.820477299999915e-05
193.2 2.757882699999861e-05
193.4 2.697555699999849e-05
193.6 2.6364591000000136e-05
193.8 2.5772081999999283e-05
194.0 2.520274199999918e-05
194.2 2.4646320999999833e-05
194.4 2.40935069999999e-05
194.6 2.3557605999999305e-05
194.8 2.3031878999999107e-05
195.0 2.2532326000000168e-05
195.2 2.2029450999999067e-05
195.4 2.1537349999999862e-05
195.6 2.1059978999998923e-05
195.8 2.059617899999997e-05
196.0 2.0140640999999302e-05
196.2 1.9695557999999583e-05
196.4 1.9260489999999562e-05
196.6 1.8833861999998843e-05
196.8 1.841580599999979e-05
197.0 1.8015698000000256e-05
197.2 1.761257999999939e-05
197.4 1.7224146000000104e-05
197.6 1.68443029999997e-05
197.8 1.6475306999999892e-05
198.0 1.6107819999999126e-05
198.2 1.5751453000000174e-05
198.4 1.5403895999999735e-05
198.6 1.5067959999999857e-05
198.8 1.47344309999996e-05
199.0 1.441476099999925e-05
199.2 1.4091593999999583e-05
199.4 1.3787453000000052e-05
199.6 1.3480337999999459e-05
199.8 1.3184735000000212e-05
200.0 1.289963400000014e-05


==> data/3d-data/output-8x8/actuators/ac-1000.dat <==
x y u
2.0 2.0 4.658146733043498e-05
2.0 6.0 4.0551614257373514e-05
2.0 10.0 4.470848907433644e-05
2.0 14.0 5.690333755668867e-05
2.0 18.0 6.970003458946295e-05
2.0 22.0 7.577537943989892e-05
2.0 26.0 7.132245013211884e-05
2.0 30.0 5.9385191478133494e-05
6.0 2.0 1.8329388605509896e-06
6.0 6.0 -6.137353749444582e-07
6.0 10.0 1.0695600461435814e-06
6.0 14.0 5.737416888726486e-06
6.0 18.0 1.1051243084607791e-05
6.0 22.0 1.3507459977943423e-05
6.0 26.0 1.1822493728701765e-05
6.0 30.0 6.839530068809724e-06
10.0 2.0 -4.673430118996426e-05
10.0 6.0 -4.1021195111276676e-05
10.0 10.0 -4.505982480810139e-05
10.0 14.0 -5.61205973552445e-05
10.0 18.0 -6.76270842100259e-05
10.0 22.0 -7.30522442780496e-05
10.0 26.0 -6.949236568125523e-05
10.0 30.0 -5.8565480722368805e-05
14.0 2.0 5.586140201392932e-06
14.0 6.0 8.327387179468963e-06
14.0 10.0 6.3186853624973195e-06
14.0 14.0 1.4035572533572567e-06
14.0 18.0 -3.3467908054164915e-06
14.0 22.0 -5.610144800593212e-06
14.0 26.0 -4.033501106370246e-06
14.0 30.0 4.018986866299655e-07
18.0 2.0 5.8487638248325445e-05
18.0 6.0 5.3271066217773546e-05
18.0 10.0 5.681921807485254e-05
18.0 14.0 6.75101383638789e-05
18.0 18.0 7.88863659234963e-05
18.0 22.0 8.415598822919464e-05
18.0 26.0 8.052741815147682e-05
18.0 30.0 6.975777887251294e-05
22.0 2.0 3.3330212782284808e-06
22.0 6.0 2.123969991286694e-06
22.0 10.0 3.029804469300199e-06
22.0 14.0 5.855871853465046e-06
22.0 18.0 8.526234469498804e-06
22.0 22.0 1.0036547284525755e-05
22.0 26.0 8.915260980954521e-06
22.0 30.0 6.279874257763808e-06
26.0 2.0 -5.821661455849382e-05
26.0 6.0 -5.20775402417276e-05
26.0 10.0 -5.620365863684609e-05
26.0 14.0 -6.80020430492176e-05
26.0 18.0 -8.065486016197855e-05
26.0 22.0 -8.6410667826583e-05
26.0 26.0 -8.239787326159889e-05
26.0 30.0 -7.07600077974195e-05
30.0 2.0 -1.2074724003535053e-05
30.0 6.0 -1.0272361733272677e-05
30.0 10.0 -1.1442139352881453e-05
30.0 14.0 -1.4859562851626502e-05
30.0 18.0 -1.825485606887184e-05
30.0 22.0 -1.991477269578628e-05
30.0 26.0 -1.889707746904445e-05
30.0 30.0 -1.5693445467285686e-05


==> data/3d-data/output-8x8/actuators/ac-500.dat <==
x y u
2.0 2.0 -0.6495868163475507
2.0 6.0 -0.7306057105199008
2.0 10.0 -0.6742739910421391
2.0 14.0 -0.511484694763046
2.0 18.0 -0.33502420860939935
2.0 22.0 -0.2503098018439437
2.0 26.0 -0.30937837208336283
2.0 30.0 -0.47585889270901494
6.0 2.0 -0.4857334775932828
6.0 6.0 -0.4932365252050235
6.0 10.0 -0.488101212408532
6.0 14.0 -0.4716269190615255
6.0 18.0 -0.45117330214294293
6.0 22.0 -0.4404267645921546
6.0 26.0 -0.4479611905204453
6.0 30.0 -0.46767884846386404
10.0 2.0 -0.13482779761872557
10.0 6.0 -0.09928714528122322
10.0 10.0 -0.12401095725104458
10.0 14.0 -0.19541330208411184
10.0 18.0 -0.27294145639696055
10.0 22.0 -0.3102724478608263
10.0 26.0 -0.28422044705838984
10.0 30.0 -0.21102857576126055
14.0 2.0 0.2729034386268787
14.0 6.0 0.34322656187284983
14.0 10.0 0.2943505923548868
14.0 14.0 0.15259676779348724
14.0 18.0 -0.002255911984497448
14.0 22.0 -0.07716337563898559
14.0 26.0 -0.02489053971130973
14.0 30.0 0.12144543113621369
18.0 2.0 0.6182385086343681
18.0 6.0 0.7132106473652804
18.0 10.0 0.6471278509014508
18.0 14.0 0.45736083290104923
18.0 18.0 0.2531890156755153
18.0 22.0 0.15556771391305274
18.0 26.0 0.22361401380398807
18.0 30.0 0.41603041069261915
22.0 2.0 0.6487529673342756
22.0 6.0 0.7096795231496492
22.0 10.0 0.6672518286415174
22.0 14.0 0.5461759791781913
22.0 18.0 0.41722130227090864
22.0 22.0 0.3560692739338155
22.0 26.0 0.3986634595656222
22.0 30.0 0.5199663847326781
26.0 2.0 0.1664812401985418
26.0 6.0 0.10968920594377408
26.0 10.0 0.1494844830456648
26.0 14.0 0.2570724585460947
26.0 18.0 0.3625491776855533
26.0 22.0 0.40949403888236313
26.0 26.0 0.37699059889682085
26.0 30.0 0.2792366258883343
30.0 2.0 -0.4413349118401953
30.0 6.0 -0.5751114943281753
30.0 10.0 -0.4816893403018273
30.0 14.0 -0.22136384478736698
30.0 18.0 0.046069993292099015
30.0 22.0 0.16948322747645939
30.0 26.0 0.08373422779387449
30.0 30.0 -0.16622636866182505


==> data/3d-data/output-8x8/actuators/ac-510.dat <==
x y u
2.0 2.0 -0.29231047649699915
2.0 6.0 -0.36899069156234193
2.0 10.0 -0.31542621505557533
2.0 14.0 -0.16658409575884803
2.0 18.0 -0.014468860625589336
2.0 22.0 0.05540233430299486
2.0 26.0 0.006878414502571734
2.0 30.0 -0.13514977117582355
6.0 2.0 -0.3335893384529767
6.0 6.0 -0.36974042021339953
6.0 10.0 -0.34467008667898724
6.0 14.0 -0.27064069665447427
6.0 18.0 -0.18794599797019423
6.0 22.0 -0.14741087057678892
6.0 26.0 -0.17572849299572763
6.0 30.0 -0.2541402247952155
10.0 2.0 -0.21395275284070558
10.0 6.0 -0.21375657550567834
10.0 10.0 -0.21395734072634723
10.0 14.0 -0.21315662193985102
10.0 18.0 -0.21008708299448975
10.0 22.0 -0.20782841782548606
10.0 26.0 -0.20944415444931302
10.0 30.0 -0.21269929806660304
14.0 2.0 -0.03382934470458248
14.0 6.0 -0.016853242973059332
14.0 10.0 -0.028653587085750373
14.0 14.0 -0.06295768818139306
14.0 18.0 -0.10057044168656698
14.0 22.0 -0.11881145533738471
14.0 26.0 -0.10607300118953769
14.0 30.0 -0.07050353768071385
18.0 2.0 0.16617477932578026
18.0 6.0 0.2006937379200261
18.0 10.0 0.17672417264535606
18.0 14.0 0.10666828566540472
18.0 18.0 0.029238434244160196
18.0 22.0 -0.008548848046122461
18.0 26.0 0.01784226834089208
18.0 30.0 0.091165694869531
22.0 2.0 0.3375442794878667
22.0 6.0 0.3894474036293674
22.0 10.0 0.3533298021373578
22.0 14.0 0.2496800357616883
22.0 18.0 0.13822901708637125
22.0 22.0 0.08495007063170548
22.0 26.0 0.12208772668818071
22.0 30.0 0.2271148523063039
26.0 2.0 0.3281693470522457
26.0 6.0 0.36301259961508914
26.0 10.0 0.3387440004765597
26.0 14.0 0.2696041879388925
26.0 18.0 0.19614907841429877
26.0 22.0 0.16138278556782498
26.0 26.0 0.18559427665598782
26.0 30.0 0.25465996532567003
30.0 2.0 0.02133697222054759
30.0 6.0 -0.017059031861806483
30.0 10.0 0.009906976227803031
30.0 14.0 0.08130479871572044
30.0 18.0 0.14888819152568106
30.0 22.0 0.17809468077005636
30.0 26.0 0.15793422901526177
30.0 30.0 0.09571780941235788


==> data/3d-data/output-8x8/actuators/ac-550.dat <==
x y u
2.0 2.0 0.03750590525265472
2.0 6.0 0.04915715839123257
2.0 10.0 0.04105045158578262
2.0 14.0 0.01776970282392577
2.0 18.0 -0.007276805118648781
2.0 22.0 -0.019251132715121543
2.0 26.0 -0.010905345992981753
2.0 30.0 0.012698584686371667
6.0 2.0 0.17860099847494215
6.0 6.0 0.2109679363595497
6.0 10.0 0.18839468354721867
6.0 14.0 0.12481168982731253
6.0 18.0 0.0583553285421565
6.0 22.0 0.027260880442167436
6.0 26.0 0.048891800297804607
6.0 30.0 0.11120329106999424
10.0 2.0 0.1706957021167844
10.0 6.0 0.19006280550499555
10.0 10.0 0.1765605639342686
10.0 14.0 0.13839234942116718
10.0 18.0 0.09823916154183197
10.0 22.0 0.07934453034082457
10.0 26.0 0.09249729926151895
10.0 30.0 0.13019470478869244
14.0 2.0 -0.011137114695756106
14.0 6.0 -0.034278905678863436
14.0 10.0 -0.01803755234526887
14.0 14.0 0.025248323447666837
14.0 18.0 0.06652232284724638
14.0 22.0 0.0844093969793429
14.0 26.0 0.0720599136894795
14.0 30.0 0.03402839272266091
18.0 2.0 -0.09998340741194091
18.0 6.0 -0.12477739451644186
18.0 10.0 -0.10746497875098966
18.0 14.0 -0.059152796182339054
18.0 18.0 -0.009406176813735439
18.0 22.0 0.013592649697920869
18.0 26.0 -0.0023915342097626992
18.0 30.0 -0.04890805027056584
22.0 2.0 -0.10320888690327042
22.0 6.0 -0.10969942775187502
22.0 10.0 -0.1052458620444394
22.0 14.0 -0.09094963570668214
22.0 18.0 -0.0731670228470093
22.0 22.0 -0.06381957949279518
22.0 26.0 -0.0703894197464404
22.0 30.0 -0.08754300600340625
26.0 2.0 -0.10465254824205583
26.0 6.0 -0.1105939398921015
26.0 10.0 -0.1065031957653167
26.0 14.0 -0.09374940575366726
26.0 18.0 -0.07841465653808503
26.0 22.0 -0.07050876858365478
26.0 26.0 -0.0760544330629537
26.0 30.0 -0.09077239876126864
30.0 2.0 -0.07125865745102367
30.0 6.0 -0.07600201785146211
30.0 10.0 -0.07270717732769369
30.0 14.0 -0.06310134251802368
30.0 18.0 -0.05251079478585291
30.0 22.0 -0.0473464643577993
30.0 26.0 -0.05095325510973419
30.0 30.0 -0.06097947258557902


==> data/3d-data/output-8x8/actuators/ac-650.dat <==
x y u
2.0 2.0 -0.0195668546849624
2.0 6.0 -0.022214948352500798
2.0 10.0 -0.02037553825627524
2.0 14.0 -0.01501147881727756
2.0 18.0 -0.009111739502461217
2.0 22.0 -0.006246717839338773
2.0 26.0 -0.008246662447622673
2.0 30.0 -0.01382783986122614
6.0 2.0 0.00013507169899519816
6.0 6.0 -0.00021564060517059204
6.0 10.0 2.9257226444492045e-05
6.0 14.0 0.0007155367457830429
6.0 18.0 0.0014267146917069926
6.0 22.0 0.0017569507944648762
6.0 26.0 0.0015271545008957777
6.0 30.0 0.0008613763263411229
10.0 2.0 0.025347407682657613
10.0 6.0 0.028922498737970204
10.0 10.0 0.026435761142167634
10.0 14.0 0.019261210554868576
10.0 18.0 0.01149120016055798
10.0 22.0 0.007759727237402493
10.0 26.0 0.010361900364675332
10.0 30.0 0.017693015110184614
14.0 2.0 0.02192903379509928
14.0 6.0 0.025203456211548153
14.0 10.0 0.022921105958265027
14.0 14.0 0.016453920225973723
14.0 18.0 0.009638126782258512
14.0 22.0 0.006431262903093488
14.0 26.0 0.008663338505740671
14.0 30.0 0.015062970063063851
18.0 2.0 -0.004003335507787265
18.0 6.0 -0.005549210430017282
18.0 10.0 -0.004478244603400749
18.0 14.0 -0.0012692415526462868
18.0 18.0 0.0023977643584546056
18.0 22.0 0.00422623987476973
18.0 26.0 0.0029460891308483238
18.0 30.0 -0.0005454080281560128
22.0 2.0 -0.008330374811878129
22.0 6.0 -0.010805183465731658
22.0 10.0 -0.00908154784819144
22.0 14.0 -0.0041493871532422115
22.0 18.0 0.0011280138254555062
22.0 22.0 0.003639882011507899
22.0 26.0 0.0018891216424779904
22.0 30.0 -0.003079879977062912
26.0 2.0 -0.001907066712711287
26.0 6.0 -0.0013494490644919309
26.0 10.0 -0.0017299194739330537
26.0 14.0 -0.0030177723052111985
26.0 18.0 -0.004717359075201844
26.0 22.0 -0.005641051211772498
26.0 26.0 -0.004989411223437832
26.0 30.0 -0.003335502497358079
30.0 2.0 -0.01377043470117027
30.0 6.0 -0.014249109375659014
30.0 10.0 -0.01391408235845251
30.0 14.0 -0.013011749062941403
30.0 18.0 -0.012137676803824755
30.0 22.0 -0.011754447660566781
30.0 26.0 -0.012018654120129422
30.0 30.0 -0.012825850758470505


==> data/3d-data/output-8x8/actuators/ac-850.dat <==
x y u
2.0 2.0 0.00015035512345583905
2.0 6.0 0.00019535985763881016
2.0 10.0 0.00016419703039955122
2.0 14.0 7.31044547080894e-05
2.0 18.0 -2.7426623396691837e-05
2.0 22.0 -7.640431060194215e-05
2.0 26.0 -4.224478048580551e-05
2.0 30.0 5.2812617204703885e-05
6.0 2.0 -0.0005775640513336578
6.0 6.0 -0.000525799569066884
6.0 10.0 -0.0005618069566226588
6.0 14.0 -0.0006647750124302134
6.0 18.0 -0.0007742102006088702
6.0 22.0 -0.0008262271195243929
6.0 26.0 -0.0007901838216964824
6.0 30.0 -0.0006871140012393009
10.0 2.0 -0.0004625479714135416
10.0 6.0 -0.0005275480662198856
10.0 10.0 -0.00048209961185550533
10.0 14.0 -0.00035100002943402853
10.0 18.0 -0.00020863086036706293
10.0 22.0 -0.00014038466159043957
10.0 26.0 -0.00018829109971782288
10.0 30.0 -0.0003226054644125131
14.0 2.0 0.0003089262651823217
14.0 6.0 0.00023318590598644224
14.0 10.0 0.0002857227709459225
14.0 14.0 0.00043573441355297817
14.0 18.0 0.0005955199058345817
14.0 22.0 0.0006711889463643364
14.0 26.0 0.0006183655588925705
14.0 30.0 0.00046857556663971637
18.0 2.0 0.00040136289583076026
18.0 6.0 0.00045653972626497877
18.0 10.0 0.0004180326518245658
18.0 14.0 0.00030681720405451994
18.0 18.0 0.00018513424857718829
18.0 22.0 0.00012627571639592432
18.0 26.0 0.0001672048176346211
18.0 30.0 0.0002822040196586796
22.0 2.0 -0.00011056757493875828
22.0 6.0 -3.479084563783649e-05
22.0 10.0 -8.742949464058612e-05
22.0 14.0 -0.00023717769887676308
22.0 18.0 -0.0003957262002878358
22.0 22.0 -0.00047093176849748343
22.0 26.0 -0.0004188686495562018
22.0 30.0 -0.0002697860594780761
26.0 2.0 -8.980739296355586e-05
26.0 6.0 -0.00012475608770865063
26.0 10.0 -0.00010081949391812954
26.0 14.0 -2.9544215866312056e-05
26.0 18.0 5.037494223944723e-05
26.0 22.0 8.974412620143187e-05
26.0 26.0 6.234256444820113e-05
26.0 30.0 -1.3380991728658109e-05
30.0 2.0 0.0003789882947882773
30.0 6.0 0.0003272305466889493
30.0 10.0 0.00036322635302463006
30.0 14.0 0.0004657425471580004
30.0 18.0 0.0005741219717325395
30.0 22.0 0.0006252912855981776
30.0 26.0 0.0005898915032459465
30.0 30.0 0.00048809050128467116


==> data/3d-data/output-8x8/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 14.569797863584999
100.4 12.829891848869
100.6 11.256771838939
100.8 9.888271973090001
101.0 8.692350452004
101.2 7.663584963174
101.4 6.7943784314630005
101.6 6.062829222607
101.8 5.441473547302
102.0 4.910740082778
102.2 4.460004402588
102.4 4.0810643787280005
102.6 3.765064907813
102.8 3.5026385917980005
103.0 3.2831542452380003
103.2 3.095411413542
103.4 2.9307998677870004
103.6 2.7850158199949995
103.8 2.6569051562189996
104.0 2.545798460074
104.2 2.449254166289
104.4 2.363299907548
104.6 2.284797394839
104.8 2.2127840340139997
105.0 2.1472185430820003
105.2 2.087071987124
105.4 2.030165822351
105.6 1.9745546117759996
105.8 1.919515946252
106.0 1.8651922620990002
106.2 1.8116993207800003
106.4 1.7588741699150001
106.6 1.7065823184059998
106.8 1.654880432818
107.0 1.603815845448
107.2 1.553211381049
107.4 1.5027854426490002
107.6 1.4523982753890001
107.8 1.4021588743649995
108.0 1.3523252615980002
108.2 1.3031670863809999
108.4 1.254924226201
108.6 1.2077797295539998
108.8 1.161834674329
109.0 1.1171064673609998
109.2 1.073568255046
109.4 1.0312412912800002
109.6 0.9901936870910002
109.8 0.9505161436380001
110.0 0.9122649940280001
110.2 0.8754687791420002
110.4 0.840136361048
110.6 0.80625319407
110.8 0.7737691874170001
111.0 0.74259681845
111.2 0.712645985338
111.4 0.6838539424330001
111.6 0.656190875763
111.8 0.6296503697280001
112.0 0.60422121062
112.2 0.5798781202710002
112.4 0.5565701980150001
112.6 0.5342384494069999
112.8 0.5128201559930001
113.0 0.492265831354
113.2 0.47253736610299996
113.4 0.453607404074
113.6 0.435451709957
113.8 0.4180441051340001
114.0 0.4013536422
114.2 0.385349468218
114.4 0.36999996627399995
114.6 0.3552815309380001
114.8 0.34116921779
115.0 0.32764255930600006
115.2 0.31468022363700004
115.4 0.30225877115300004
115.6 0.2903499214659999
115.8 0.27892591739500017
116.0 0.267959639532
116.2 0.2574301271520001
116.4 0.24732131398299995
116.6 0.23762190347300008
116.8 0.22832235544100002
117.0 0.21940603031100012
117.2 0.21085878362100008
117.4 0.20265938918099996
117.6 0.19478772282999998
117.8 0.18722674329799996
118.0 0.17995975179099993
118.2 0.17297683350499993
118.4 0.16626941840999998
118.6 0.15982906635800004
118.8 0.15364682204200003
119.0 0.1477126029280001
119.2 0.14201549858199997
119.4 0.136545333275
119.6 0.13129012135099996
119.8 0.12624106081899994
120.0 0.12138973332900005
120.2 0.116728196724
120.4 0.11224899566100001
120.6 0.10794542110000006
120.8 0.10380960099099998
121.0 0.09983681050100007
121.2 0.09601943797399998
121.4 0.09235223434700005
121.6 0.08882989451099998
121.8 0.08544593155499994
122.0 0.08219475456599995
122.2 0.07906998607900001
122.4 0.07606658630900007
122.6 0.07317882184700004
122.8 0.07040233471999997
123.0 0.06773332070300002
123.2 0.06516785641500002
123.4 0.06270254222199996
123.6 0.060333850128
123.8 0.05805768537500003
124.0 0.05587014150500005
124.2 0.053766821137000015
124.4 0.051745147824000005
124.6 0.04980022459699997
124.8 0.04793027821899997
125.0 0.04613194310100001
125.2 0.04440277399400005
125.4 0.04274020660299996
125.6 0.04114193413399998
125.8 0.039605537902
126.0 0.03812806999600002
126.2 0.03670771959699996
126.4 0.035341513680000006
126.6 0.034027585123000026
126.8 0.032763994172999994
127.0 0.03154835491999999
127.2 0.03037892765200001
127.4 0.029253749488999996
127.6 0.02817159418700002
127.8 0.027130848285000023
128.0 0.026129625600999996
128.2 0.025166645158000003
128.4 0.02424034159000002
128.6 0.023349043549999997
128.8 0.02249165031399998
129.0 0.021666698303000012
129.2 0.020872834093999988
129.4 0.020108420705999972
129.6 0.019373080205999982
129.8 0.01866529559500001
130.0 0.017984476117000027
130.2 0.017329145960000014
130.4 0.016698604461999975
130.6 0.01609163761599998
130.8 0.015507721961000002
131.0 0.014945523001000008
131.2 0.014404181590000013
131.4 0.01388305905299999
131.6 0.013381366810999985
131.8 0.01289839014600002
132.0 0.012433418838000018
132.2 0.011985882873999994
132.4 0.011554902355000009
132.6 0.011139854096999998
132.8 0.010740296293000001
133.0 0.010355450903000007
133.2 0.009985081653000005
133.4 0.009628254952999987
133.6 0.00928462991899999
133.8 0.008953608032000009
134.0 0.008634803724000004
134.2 0.008327709305000004
134.4 0.008032089031000007
134.6 0.007747222739999994
134.8 0.007472684727999997
135.0 0.007208367187000006
135.2 0.0069537064369999905
135.4 0.006708367100000006
135.6 0.0064719013960000005
135.8 0.006244127966000003
136.0 0.006024645423000005
136.2 0.005813135228000012
136.4 0.005609271768000003
136.6 0.0054128898319999764
136.8 0.005223581209999991
137.0 0.005041114616999994
137.2 0.004865339074999999
137.4 0.0046958648339999985
137.6 0.004532433407000012
137.8 0.004375007880000006
138.0 0.004223187168999993
138.2 0.004076885119
138.4 0.003935735610999999
138.6 0.0037997341289999972
138.8 0.003668533194999995
139.0 0.0035421644870000015
139.2 0.003420202093
139.4 0.0033026858669999997
139.6 0.0031892724769999985
139.8 0.0030799126199999955
140.0 0.0029744696000000015
140.2 0.0028727224800000036
140.4 0.002774664437999997
140.6 0.002679950353000011
140.8 0.002588749750000009
141.0 0.0025006218719999906
141.2 0.002415762972999999
141.4 0.002333751915
141.6 0.0022546667580000054
141.8 0.0021784261680000026
142.0 0.002104793440000001
142.2 0.0020337884310000025
142.4 0.0019652938659999977
142.6 0.0018991873819999986
142.8 0.0018353070940000085
143.0 0.0017737160450000007
143.2 0.0017142152789999985
143.4 0.0016568674639999977
143.6 0.0016015162549999982
143.8 0.0015480499709999967
144.0 0.001496433465999999
144.2 0.001446629389999999
144.4 0.001398553450000001
144.6 0.001352107699000004
144.8 0.0013072831149999957
145.0 0.001263941526000002
145.2 0.0012221870360000007
145.4 0.0011818047029999964
145.6 0.0011427800889999983
145.8 0.0011051427730000042
146.0 0.0010687892590000017
146.2 0.0010336959449999989
146.4 0.0009997963040000032
146.6 0.0009670230320000042
146.8 0.0009353775120000023
147.0 0.0009047899970000049
147.2 0.0008752899259999965
147.4 0.0008467446449999966
147.6 0.0008191768150000044
147.8 0.0007925788139999991
148.0 0.0007668420560000024
148.2 0.0007419410910000022
148.4 0.000717893025999999
148.6 0.000694692710999998
148.8 0.000672240810999996
149.0 0.000650576115000006
149.2 0.0006296137509999996
149.4 0.0006093631329999994
149.6 0.0005897715769999975
149.8 0.0005708371329999989
150.0 0.0005525379910000007
150.2 0.0005348750259999981
150.4 0.0005177647230000047
150.6 0.0005012409739999972
150.8 0.0004852590020000034
151.0 0.000469782608
151.2 0.0004548109149999997
151.4 0.0004403955550000021
151.6 0.00042642989599999835
151.8 0.00041289541000000057
152.0 0.0003997993760000016
152.2 0.0003871741599999999
152.4 0.0003749494029999996
152.6 0.0003631311509999991
152.8 0.00035168159300000095
153.0 0.0003406106789999977
153.2 0.0003299099149999999
153.4 0.00031954351799999645
153.6 0.0003095181460000014
153.8 0.0002998445719999987
154.0 0.0002904616439999987
154.2 0.0002813914980000008
154.4 0.0002726201309999988
154.6 0.0002641036259999963
154.8 0.0002558785069999997
155.0 0.00024792162599999887
155.2 0.00024024183400000353
155.4 0.00023275208999999937
155.6 0.00022555447800000163
155.8 0.00021857173200000074
156.0 0.0002118171490000013
156.2 0.00020528622499999894
156.4 0.00019893452100000077
156.6 0.00019281297700000086
156.8 0.00018687825200000042
157.0 0.00018112400700000096
157.2 0.00017555197999999904
157.4 0.0001701736139999993
157.6 0.00016496270800000072
157.8 0.00015989942500000212
158.0 0.00015501356199999896
158.2 0.00015028330999999946
158.4 0.00014568897099999974
158.6 0.0001412475990000008
158.8 0.00013693561700000017
159.0 0.00013279077900000137
159.2 0.00012874461200000083
159.4 0.0001248325430000012
159.6 0.00012104486900000135
159.8 0.00011738588099999983
160.0 0.00011381737500000088
160.2 0.00011037165600000017
160.4 0.00010705333300000128
160.6 0.00010381257000000064
160.8 0.00010070006200000262
161.0 9.764923800000054e-05
161.2 9.471877700000077e-05
161.4 9.186209900000035e-05
161.6 8.910900700000011e-05
161.8 8.643845800000157e-05
162.0 8.38432850000002e-05
162.2 8.132838999999984e-05
162.4 7.889928899999931e-05
162.6 7.653867799999891e-05
162.8 7.424643499999888e-05
163.0 7.20349559999999e-05
163.2 6.988253799999853e-05
163.4 6.780461900000023e-05
163.6 6.578426400000124e-05
163.8 6.382181400000039e-05
164.0 6.193422000000012e-05
164.2 6.009419000000053e-05
164.4 5.8305506000000545e-05
164.6 5.6582318000000364e-05
164.8 5.490445899999984e-05
165.0 5.328013899999869e-05
165.2 5.1713538999999226e-05
165.4 5.018655399999877e-05
165.6 4.870365400000057e-05
165.8 4.725589799999913e-05
166.0 4.5870367999998516e-05
166.2 4.452135599999905e-05
166.4 4.3210241000000136e-05
166.6 4.194126999999977e-05
166.8 4.070406600000014e-05
167.0 3.95130599999987e-05
167.2 3.835347099999887e-05
167.4 3.723362200000036e-05
167.6 3.6145376999998873e-05
167.8 3.5085373999999685e-05
168.0 3.405318899999868e-05
168.2 3.306401700000003e-05
168.4 3.2091011999998815e-05
168.6 3.116347999999929e-05
168.8 3.0254417999999416e-05
169.0 2.9367450999999074e-05
169.2 2.8518290000000024e-05
169.4 2.7685185999999396e-05
169.6 2.6880884999998202e-05
169.8 2.6098157999998576e-05
170.0 2.5341295000000332e-05
170.2 2.460621499999886e-05
170.4 2.3892827000000078e-05
170.6 2.3200362999999645e-05
170.8 2.2535180999998816e-05
171.0 2.1878098999999374e-05
171.2 2.124154699999917e-05
171.4 2.063331600000045e-05
171.6 2.0036469000000334e-05
171.8 1.945571799999965e-05
172.0 1.8897291999999442e-05
172.2 1.834573499999916e-05
172.4 1.782490099999981e-05
172.6 1.7307105999999826e-05
172.8 1.6810252999999928e-05
173.0 1.6328117999999932e-05
173.2 1.5859700999999488e-05
173.4 1.5405591000000314e-05
173.6 1.4959723999999665e-05
173.8 1.453524099999993e-05
174.0 1.4114138999999657e-05
174.2 1.3715324999999149e-05
174.4 1.3318468999999273e-05
174.6 1.2937559999999634e-05
174.8 1.256756899999985e-05
175.0 1.2208235999999906e-05
175.2 1.1859982999999622e-05
175.4 1.152167499999923e-05
175.6 1.1193194999999711e-05
175.8 1.087492499999968e-05
176.0 1.0559591999999276e-05
176.2 1.0259051999999692e-05
176.4 9.96805499999932e-06
176.6 9.68191199999945e-06
176.8 9.41127400000015e-06
177.0 9.141664999999936e-06
177.2 8.883937999999812e-06
177.4 8.628823999999878e-06
177.6 8.382986999999722e-06
177.8 8.147727999999337e-06
178.0 7.91768799999948e-06
178.2 7.692140999999081e-06
178.4 7.472794999999903e-06
178.6 7.264291999999653e-06
178.8 7.058207000000137e-06
179.0 6.85677799999981e-06
179.2 6.662195000000041e-06
179.4 6.474788999999871e-06
179.6 6.291255000000043e-06
179.8 6.113914999999467e-06
180.0 5.941805999999747e-06
180.2 5.772772000000144e-06
180.4 5.614317000000047e-06
180.6 5.448024999999898e-06
180.8 5.2979419999998116e-06
181.0 5.149688000000055e-06
181.2 5.004979999999988e-06
181.4 4.8618989999998295e-06
181.6 4.725364e-06
181.8 4.5945549999997606e-06
182.0 4.462022999999863e-06
182.2 4.340655000000016e-06
182.4 4.217020999999886e-06
182.6 4.099365999999563e-06
182.8 3.98128899999956e-06
183.0 3.870034999999462e-06
183.2 3.762887999999361e-06
183.4 3.6565449999998046e-06
183.6 3.55212599999938e-06
183.8 3.454800000000157e-06
184.0 3.357782999999701e-06
184.2 3.264769999999667e-06
184.4 3.173799999999733e-06
184.6 3.083902999999498e-06
184.8 2.9955519999998277e-06
185.0 2.912783999999826e-06
185.2 2.833513999999882e-06
185.4 2.750508000000018e-06
185.6 2.6751849999997273e-06
185.8 2.601646999999381e-06
186.0 2.528165000000023e-06
186.2 2.4576460000000356e-06
186.4 2.389835999999942e-06
186.6 2.3231909999998543e-06
186.8 2.25743200000027e-06
187.0 2.1956439999998036e-06
187.2 2.1322979999999914e-06
187.4 2.0738769999998325e-06
187.6 2.016767000000347e-06
187.8 1.960142000000122e-06
188.0 1.906477999999716e-06
188.2 1.8540609999996654e-06
188.4 1.8011219999998536e-06
188.6 1.7505379999999767e-06
188.8 1.701440999999872e-06
189.0 1.6549379999998435e-06
189.2 1.6092109999998559e-06
189.4 1.5628599999998467e-06
189.6 1.5211879999998717e-06
189.8 1.4770039999999823e-06
190.0 1.437933000000007e-06
190.2 1.39701000000017e-06
190.4 1.3587050000004427e-06
190.6 1.320904000000484e-06
190.8 1.284899000000176e-06
191.0 1.248739000000039e-06
191.2 1.214723999999827e-06
191.4 1.1807350000000685e-06
191.6 1.1483269999998731e-06
191.8 1.1162739999998038e-06
192.0 1.0847469999998715e-06
192.2 1.055951000000113e-06
192.4 1.0254289999999904e-06
192.6 9.981840000002035e-07
192.8 9.697700000002935e-07
193.0 9.429680000000702e-07
193.2 9.17563000000311e-07
193.4 8.908889999998593e-07
193.6 8.664280000001557e-07
193.8 8.427719999998215e-07
194.0 8.2017300000007e-07
194.2 7.963630000002115e-07
194.4 7.750250000000674e-07
194.6 7.534030000001962e-07
194.8 7.331520000001054e-07
195.0 7.128009999999185e-07
195.2 6.927309999996452e-07
195.4 6.737740000001207e-07
195.6 6.555210000000622e-07
195.8 6.377419999998337e-07
196.0 6.194260000002736e-07
196.2 6.024370000000729e-07
196.4 5.857250000002115e-07
196.6 5.703549999999266e-07
196.8 5.542219999999745e-07
197.0 5.385719999998483e-07
197.2 5.239980000001017e-07
197.4 5.096849999997069e-07
197.6 4.959780000001353e-07
197.8 4.821909999997408e-07
198.0 4.682139999995442e-07
198.2 4.5606499999997994e-07
198.4 4.435979999998491e-07
198.6 4.3249499999970286e-07
198.8 4.1977799999973685e-07
199.0 4.0708200000000415e-07
199.2 3.9692099999975125e-07
199.4 3.8520999999967484e-07
199.6 3.7526399999971316e-07
199.8 3.641069999997852e-07
200.0 3.547289999997344e-07


==> data/3d-data/output-col-2x2/actuators/ac-1000.dat <==
x y u
8.0 8.0 -0.42989758573505243
8.0 24.0 -0.1907296082341739
24.0 0.0 0.5291656766598971
24.0 16.0 0.4972486314091313


==> data/3d-data/output-col-2x2/actuators/ac-500.dat <==
x y u
8.0 8.0 -1.5242890744298432
8.0 24.0 -2.240378271145449
24.0 0.0 2.376233395278862
24.0 16.0 2.556758347975358


==> data/3d-data/output-col-2x2/actuators/ac-510.dat <==
x y u
8.0 8.0 -1.8604922232876904
8.0 24.0 -1.3621486385286117
24.0 0.0 1.9943940145354504
24.0 16.0 1.5401055073384524


==> data/3d-data/output-col-2x2/actuators/ac-550.dat <==
x y u
8.0 8.0 2.4854615651547434
8.0 24.0 1.122279701916772
24.0 0.0 -1.111726583538999
24.0 16.0 -1.1197980450991118


==> data/3d-data/output-col-2x2/actuators/ac-650.dat <==
x y u
8.0 8.0 2.097272612958223
8.0 24.0 1.008748932583061
24.0 0.0 -0.7009468819635715
24.0 16.0 -0.7464642805958432


==> data/3d-data/output-col-2x2/actuators/ac-850.dat <==
x y u
8.0 8.0 0.9920420443954465
8.0 24.0 0.7944038209381432
24.0 0.0 -0.41935649135008324
24.0 16.0 -0.3230151836225611


==> data/3d-data/output-col-2x2/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 15.132300004376999
100.4 14.958159615101
100.6 15.008910852674001
100.8 15.153441322215999
101.0 15.302275105427999
101.2 15.425072842507998
101.4 15.514014216191999
101.6 15.567954841811
101.8 15.587844828468999
102.0 15.575131015713
102.2 15.531075108836
102.4 15.457495336805
102.6 15.359731595882
102.8 15.247048545087
103.0 15.125526141782
103.2 14.990219720470002
103.4 14.827239620743999
103.6 14.623398135994
103.8 14.3737501741
104.0 14.083151878479
104.2 13.764371406993
104.4 13.434920232468
104.6 13.113306464973
104.8 12.815432631849
105.0 12.552912762467999
105.2 12.333681631101
105.4 12.163522107883
105.6 12.046809706011
105.8 11.985902273469
106.0 11.980190027711002
106.2 12.025757001257999
106.4 12.116117921155
106.6 12.243454262166
106.8 12.399573826822
107.0 12.576224961958
107.2 12.765098712439
107.4 12.957844916053002
107.6 13.146506445118
107.8 13.324210988131
108.0 13.485624198496
108.2 13.627049265637
108.4 13.746024206067002
108.6 13.840919102318
108.8 13.910587848808
109.0 13.954482774322999
109.2 13.973194445781001
109.4 13.96903040105
109.6 13.946387040888
109.8 13.911618782044998
110.0 13.872305534759999
110.2 13.836224613049001
110.4 13.81021190175
110.6 13.799233361882
110.8 13.805811810327999
111.0 13.829840163823
111.2 13.868725897214
111.4 13.91779838384
111.6 13.970873398037998
111.8 14.020858437807998
112.0 14.060423118025998
112.2 14.08258096543
112.4 14.081239957275999
112.6 14.051634184382
112.8 13.990671332039998
113.0 13.897177009730001
113.2 13.771926739086
113.4 13.617506088831
113.6 13.438005410662
113.8 13.238458940699
114.0 13.024427982663
114.2 12.801418066736
114.4 12.574658054080002
114.6 12.348925615319999
114.8 12.128577631296999
115.0 11.917618974341998
115.2 11.719750525063
115.4 11.538358068802001
115.6 11.37632799911
115.8 11.23580148007
116.0 11.117885545678
116.2 11.022395930741
116.4 10.947685582896998
116.6 10.890657123636
116.8 10.846946113132
117.0 10.811284643175998
117.2 10.777974246777001
117.4 10.741509952890999
117.6 10.697134705626999
117.8 10.641344092828
118.0 10.572310531018001
118.2 10.490020017453
118.4 10.396317584519
118.6 10.294707192632
118.8 10.189976328742999
119.0 10.087776352573002
119.2 9.994075525446
119.4 9.914655336858
119.6 9.854600174516001
119.8 9.817926650695
120.0 9.807281590729
120.2 9.823745911372
120.4 9.866796389754
120.6 9.934354495055
120.8 10.022895603015
121.0 10.127716714997
121.2 10.243128011898001
121.4 10.3628006474
121.6 10.480028720443
121.8 10.588093247606
122.0 10.680509743322
122.2 10.751368596455
122.4 10.795534410191
122.6 10.808916573685998
122.8 10.788615172526
123.0 10.733081630041
123.2 10.642183082579
123.4 10.517260827786
123.6 10.361093690314
123.8 10.177848517385
124.0 9.972907624506
124.2 9.752698861463
124.4 9.524386699891
124.6 9.295552938562
124.8 9.073776957651
125.0 8.866253819903
125.2 8.679291944577
125.4 8.517949451591
125.6 8.385638726878
125.8 8.283889642657002
126.0 8.212211528042
126.2 8.168128862890999
126.4 8.147381021358001
126.6 8.144298369055
126.8 8.152290014243999
127.0 8.164432061429
127.2 8.174084777836999
127.4 8.175477810183999
127.6 8.164161539453
127.8 8.137390430765
128.0 8.094254238305
128.2 8.035670810018
128.4 7.9642260151999995
128.6 7.883818978040999
128.8 7.79929760808
129.0 7.715945970801
129.2 7.639048552518
129.4 7.57341905009
129.6 7.523052243941001
129.8 7.490813899336
130.0 7.478250630518
130.2 7.485493364760999
130.4 7.511302126319
130.6 7.553164492869
130.8 7.607505999575
131.0 7.669962072494001
131.2 7.735697324020999
131.4 7.799708820587999
131.6 7.857157367307
131.8 7.903638453047
132.0 7.9354217244709995
132.2 7.9496097770839995
132.4 7.944266617515
132.6 7.9184314856709985
132.8 7.872165468167
133.0 7.806474125915
133.2 7.723226710535001
133.4 7.625054263831
133.6 7.515204908978999
133.8 7.397392925487
134.0 7.2756051218449995
134.2 7.153922640416
134.4 7.036273396603001
134.6 6.92623028131
134.8 6.826762555235001
135.0 6.740050917604
135.2 6.667320810907
135.4 6.608708549478
135.6 6.563245134334999
135.8 6.528917940345
136.0 6.50279623771
136.2 6.481295805784001
136.4 6.460460268069999
136.6 6.436343631644
136.8 6.405349518375
137.0 6.3645971010830005
137.2 6.312198653854999
137.4 6.247449663578001
137.6 6.1709305191779995
137.8 6.084479342861
138.0 5.991046485487999
138.2 5.894454696571
138.4 5.799110308387999
138.6 5.7096260784910005
138.8 5.630478052071
139.0 5.565648459663
139.2 5.518324517956
139.4 5.4906739615980005
139.6 5.483711588487
139.8 5.497198673942
140.0 5.5297257275069995
140.2 5.578769737172001
140.4 5.640907334993
140.6 5.712011280027999
140.8 5.787528914186
141.0 5.862720183933001
141.2 5.932925478373
141.4 5.993787746522001
141.6 6.041463285259001
141.8 6.072757784626001
142.0 6.085267198457001
142.2 6.077440332052
142.4 6.048630027324
142.6 5.99911539749
142.8 5.9300697186610005
143.0 5.843521760264
143.2 5.742291499063
143.4 5.629849992401
143.6 5.510210078630999
143.8 5.387716200558
144.0 5.266837592725
144.2 5.151919192122
144.4 5.046913276952999
144.6 4.955146651844
144.8 4.879072931135
145.0 4.820090747839
145.2 4.778448432308
145.4 4.753203353025
145.6 4.742289993582
145.8 4.742698383376
146.0 4.7506951966479996
146.2 4.762134150923
146.4 4.772826836596
146.6 4.778842179754999
146.8 4.776875795012
147.0 4.764483030011
147.2 4.74027631125
147.4 4.704011308788999
147.6 4.656564641948001
147.8 4.5998425268280005
148.0 4.536568474956001
148.2 4.4700600469889995
148.4 4.403909699082
148.6 4.341718872806
148.8 4.2868114062860005
149.0 4.241989415432
149.2 4.209361881005
149.4 4.190214572868
149.6 4.184958914244
149.8 4.193143928972
150.0 4.213524476919
150.2 4.2441945676340005
150.4 4.282713911138
150.6 4.326282347789
150.8 4.371935206038
151.0 4.416702667021999
151.2 4.457747585437
151.4 4.492515877793
151.6 4.518828052748
151.8 4.53495806312
152.0 4.539693147185
152.2 4.532352273321
152.4 4.512805862901
152.6 4.481462036092
152.8 4.43924452564
153.0 4.3875638169840006
153.2 4.3282220271180005
153.4 4.263360171134
153.6 4.195334807507001
153.8 4.126595068041
154.0 4.059546525567
154.2 3.9964021961559992
154.4 3.9390294390669993
154.6 3.888831377995
154.8 3.8466320450089997
155.0 3.8126390397109997
155.2 3.786403679749
155.4 3.7668891217719995
155.6 3.7525306500270004
155.8 3.7414007220239998
156.0 3.731364835479
156.2 3.7202690130419995
156.4 3.706148420394
156.6 3.687383768489
156.8 3.6628533091090003
157.0 3.632043012641
157.2 3.59508559893
157.4 3.5527461767710005
157.6 3.5063732684780002
157.8 3.457771659199
158.0 3.409079253724
158.2 3.362577270281
158.4 3.3205192411400004
158.6 3.2849705798919997
158.8 3.257647316702
159.0 3.239800003459
159.2 3.232130017688
159.4 3.2347485065649995
159.6 3.247169602113
159.8 3.268348745103
160.0 3.2967699312529994
160.2 3.330501621185
160.4 3.367354415675
160.6 3.4049773052499996
160.8 3.4409856962920005
161.0 3.473090974208
161.2 3.499204443868001
161.4 3.517527414706
161.6 3.526648540294
161.8 3.52557828536
162.0 3.513820978717
162.2 3.491375752933
162.4 3.4587379338210003
162.6 3.416887242915
162.8 3.367229229129
163.0 3.311544127352
163.2 3.251882621868
163.4 3.1904742245449995
163.6 3.129580897805999
163.8 3.071390117431
164.0 3.0178766379470003
164.2 2.9706560230699997
164.4 2.930915752115
164.6 2.899316400688
164.8 2.8759493701850003
165.0 2.8603387021570006
165.2 2.851482769175
165.4 2.847933362102
165.6 2.8479077190710003
165.8 2.849442286339
166.0 2.8505426070319997
166.2 2.849335836461
166.4 2.844235039269
166.6 2.8340512477979996
166.8 2.818073349503
167.0 2.796142584483
167.2 2.768632001747
167.4 2.7364211619630003
167.6 2.700819193128
167.8 2.66345009644
168.0 2.626132515862
168.2 2.590741458502
168.4 2.5590582820070003
168.6 2.532664032513
168.8 2.5128223284589994
169.0 2.50039972256
169.2 2.495828479258
169.4 2.4990688980869997
169.6 2.5096514944309996
169.8 2.5266891404410003
170.0 2.5489579226570003
170.2 2.574974856941
170.4 2.60307653753
170.6 2.631527957642
170.8 2.658595179838
171.0 2.6826463694580003
171.2 2.70221575454
171.4 2.716070746884
171.6 2.723257259028
171.8 2.7231548133850008
172.0 2.715470992725
172.2 2.700272406839
172.4 2.6779710783370003
172.6 2.649297521108
172.8 2.6152719479429996
173.0 2.5771498101479997
173.2 2.536348389902
173.4 2.494373890976
173.6 2.4527382533820004
173.8 2.4128592765469996
174.0 2.37598090106
174.2 2.343092128194
174.4 2.31486218087
174.6 2.291606182734
174.8 2.2732597880389998
175.0 2.2593966037509996
175.2 2.2492697732090003
175.4 2.241882042434
175.6 2.2360674818439996
175.8 2.230597988489
176.0 2.22429172937
176.2 2.2161055446740003
176.4 2.20524368185
176.6 2.1912014574330003
176.8 2.1738375296720003
177.0 2.153355298252
177.2 2.130303595983
177.4 2.105531090503
177.6 2.0801076343840004
177.8 2.0552347535099997
178.0 2.0321593886960003
178.2 2.012068609224
178.4 1.996000268596
178.6 1.9847656923160004
178.8 1.978887160008
179.0 1.9785684362140001
179.2 1.983671095244
179.4 1.9937406369389996
179.6 2.008020632541
179.8 2.0255245314179997
180.0 2.045069401293
180.2 2.0653745288030003
180.4 2.085118273002
180.6 2.103020728004
180.8 2.117890677774
181.0 2.128711362618
181.2 2.134669604366
181.4 2.135191568507
181.6 2.129972671146
181.8 2.1189826763590003
182.0 2.102471745505
182.2 2.080939811504
182.4 2.055127864166
182.6 2.0259600275130003
182.8 1.994506384974
183.0 1.9619290300180001
183.2 1.9294068566519997
183.4 1.8980744987849998
183.6 1.868948882545
183.8 1.8428786694919999
184.0 1.8204791991290001
184.2 1.8021037005060003
184.4 1.787812699437
184.6 1.7773792752129998
184.8 1.770302083104
185.0 1.765854900719
185.2 1.7631375712309998
185.4 1.761158707775
185.6 1.7589015436509998
185.8 1.755419739807
186.0 1.7499133055769998
186.2 1.7417862708229999
186.4 1.7307048051139997
186.6 1.7166198084439999
186.8 1.699773018599
187.0 1.6806745205790001
187.2 1.6600665464970001
187.4 1.6388632599239998
187.6 1.618077996667
187.8 1.59875375378
188.0 1.5818708649330002
188.2 1.568296347779
188.4 1.558702426266
188.6 1.5535352419859998
188.8 1.552984377725
189.0 1.5569673934329997
189.2 1.5651417411549997
189.4 1.57693574855
189.6 1.591571807793
189.8 1.6081327245800001
190.0 1.625603543337
190.2 1.642928988774
190.4 1.659069789569
190.6 1.673060407714
190.8 1.684050167694
191.0 1.6913349287590003
191.2 1.694399530584
191.4 1.692926844095
191.6 1.686818647951
191.8 1.6761893644899999
192.0 1.661358053815
192.2 1.6428368766210002
192.4 1.6212971934949998
192.6 1.597533192974
192.8 1.572422856633
193.0 1.5468810074620003
193.2 1.5218006607890002
193.4 1.498001108357
193.6 1.4761915856469998
193.8 1.45690697773
194.0 1.44049396138
194.2 1.427083638374
194.4 1.4165899222760001
194.6 1.40872341588
194.8 1.4030085523610003
195.0 1.3988418340609998
195.2 1.3955294594800003
195.4 1.39235517227
195.6 1.3886396268049999
195.8 1.383795846806
196.0 1.377380114143
196.2 1.3691259757850003
196.4 1.3589722234090003
196.6 1.347057349396
196.8 1.3337177472910002
197.0 1.3194541735060001
197.2 1.304883516053
197.4 1.2907015083150002
197.6 1.2776184625970002
197.8 1.266303295184
198.0 1.2573450102190002
198.2 1.251186413295
198.4 1.248117051591
198.6 1.2482344214049998
198.8 1.251456501212
199.0 1.257502250496
199.2 1.265941729634
199.4 1.2762027443339998
199.6 1.287612893764
199.8 1.299443209972
200.0 1.3109420671890002


==> data/3d-data/output-col-2x4/actuators/ac-1000.dat <==
x y u
8.0 4.0 -0.09126180950826962
8.0 12.0 -0.0870352147422127
8.0 20.0 -0.07417563534596
8.0 28.0 -0.07838434282439088
24.0 0.0 0.10053286541072075
24.0 8.0 0.09402267294396213
24.0 16.0 0.10693750931964055
24.0 24.0 0.11345451030797823


==> data/3d-data/output-col-2x4/actuators/ac-500.dat <==
x y u
8.0 4.0 -0.8684271801180079
8.0 12.0 -0.9754064394959859
8.0 20.0 -1.297768725022784
8.0 28.0 -1.1916059849030365
24.0 0.0 1.387637269977835
24.0 8.0 1.336054634188829
24.0 16.0 1.4341759686767035
24.0 24.0 1.477238255851612


==> data/3d-data/output-col-2x4/actuators/ac-510.dat <==
x y u
8.0 4.0 -1.0542713949668194
8.0 12.0 -0.9731272508492231
8.0 20.0 -0.7151743180606318
8.0 28.0 -0.8022442155911256
24.0 0.0 1.125699300866745
24.0 8.0 1.4508699200660726
24.0 16.0 0.8052405892024083
24.0 24.0 0.479648928224777


==> data/3d-data/output-col-2x4/actuators/ac-550.dat <==
x y u
8.0 4.0 1.288334044657014
8.0 12.0 1.116346478123694
8.0 20.0 0.5862572469738542
8.0 28.0 0.7623012426505167
24.0 0.0 -0.6083769389808164
24.0 8.0 -0.6273224166930677
24.0 16.0 -0.5866669607646683
24.0 24.0 -0.5614237920616544


==> data/3d-data/output-col-2x4/actuators/ac-650.dat <==
x y u
8.0 4.0 0.9840026202278512
8.0 12.0 0.8566239258567534
8.0 20.0 0.4754781909523711
8.0 28.0 0.6002215584378681
24.0 0.0 -0.3500536257294945
24.0 8.0 -0.35365732486999335
24.0 16.0 -0.3465851036659204
24.0 24.0 -0.3442874170132576


==> data/3d-data/output-col-2x4/actuators/ac-850.dat <==
x y u
8.0 4.0 0.28377451562635914
8.0 12.0 0.28933873812953925
8.0 20.0 0.3063444041956893
8.0 28.0 0.30071496321311464
24.0 0.0 -0.15633491261874444
24.0 8.0 -0.19102721197150532
24.0 16.0 -0.12243127390748634
24.0 24.0 -0.0880103521176395


==> data/3d-data/output-col-2x4/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 15.084622600782001
100.4 14.675160220612002
100.6 14.356314494017
100.8 14.065324056444
101.0 13.749183022408001
101.2 13.38907303422
101.4 12.975475549895002
101.6 12.506307538362002
101.8 11.992821324280998
102.0 11.454746085097998
102.2 10.911034144316002
102.4 10.376421451373
102.6 9.861528584298
102.8 9.372334801438999
103.0 8.910691997816
103.2 8.478256635655999
103.4 8.079569822238
103.6 7.720652093079
103.8 7.405990839132999
104.0 7.137372270190999
104.2 6.914792320849
104.4 6.738385562404
104.6 6.609778106799
104.8 6.531759745690999
105.0 6.506883382091
105.2 6.536312584282999
105.4 6.619591673525
105.6 6.755084874591999
105.8 6.940258786689
106.0 7.17143039723
106.2 7.4432314340909995
106.4 7.748406900615
106.6 8.078096430603
106.8 8.422293344033
107.0 8.770214408224
107.2 9.110691239007
107.4 9.432832827710001
107.6 9.726877446229
107.8 9.985040822071
108.0 10.201953772692
108.2 10.374511879746
108.4 10.501384189730999
108.6 10.582315799490999
108.8 10.61746271773
109.0 10.60699534126
109.2 10.550910914005001
109.4 10.449304039234999
109.6 10.302690579597
109.8 10.11243370309
110.0 9.881020341781001
110.2 9.612082198361
110.4 9.310306316174
110.6 8.981182375665
110.8 8.63078153414
111.0 8.265526814667
111.2 7.892023336336001
111.4 7.51684249037
111.6 7.1462982282550005
111.8 6.786185478375
112.0 6.4415547514450004
112.2 6.116574945543
112.4 5.814468415286001
112.6 5.537576852528
112.8 5.287492177795
113.0 5.065233408708999
113.2 4.871390685723
113.4 4.706238157601
113.6 4.569805803814999
113.8 4.461933733058999
114.0 4.382317601155
114.2 4.330577566434999
114.4 4.3063408489679995
114.6 4.3093049769450005
114.8 4.339249200405
115.0 4.396027005021
115.2 4.479464045087
115.4 4.5892377292279996
115.6 4.72468451848
115.8 4.884644728084
116.0 5.067256256648999
116.2 5.269789454430001
116.4 5.488552202148999
116.6 5.718799011622
116.8 5.954798100976
117.0 6.189965791207
117.2 6.417107589863001
117.4 6.628781027348
117.6 6.817677868223999
117.8 6.977046620476999
118.0 7.101052990601
118.2 7.185086245126
118.4 7.225961211174999
118.6 7.222022162669
118.8 7.173146291467
119.0 7.080673307845999
119.2 6.947271864344
119.4 6.776775229388
119.6 6.573969587078
119.8 6.344367514967
120.0 6.093980619322
120.2 5.829077665763
120.4 5.555942200938
120.6 5.2806326744389995
120.8 5.0087721372019995
121.0 4.745361590677
121.2 4.4946338578409994
121.4 4.259929625419
121.6 4.0436831034330005
121.8 3.847424249031
122.0 3.6718481767910003
122.2 3.516924000855
122.4 3.3820653779190004
122.6 3.266279755165
122.8 3.168333043125
123.0 3.0869318612530003
123.2 3.020850655595
123.4 2.969067025329
123.6 2.930848514318
123.8 2.905820693523
124.0 2.894000476343
124.2 2.89576673396
124.4 2.9118313984520006
124.6 2.943118862048
124.8 2.990644629576
125.0 3.055327869726
125.2 3.137808682727
125.4 3.2382261205450003
125.6 3.356045444968
125.8 3.4898910062049997
126.0 3.6374573074470007
126.2 3.7954749206039997
126.4 3.959774450185
126.6 4.125421805389999
126.8 4.286948307536
127.0 4.438602407362
127.2 4.574678393797
127.4 4.689842861715
127.6 4.779413494292
127.8 4.839643527374999
128.0 4.8679176427140005
128.2 4.862861789958
128.4 4.824398090178001
128.6 4.753728376891
128.8 4.653195724343
129.0 4.526143421128
129.2 4.376709424315
129.4 4.2095685949299995
129.6 4.029697017650999
129.8 3.8421202446369995
130.0 3.651687829578
130.2 3.4628495281079994
130.4 3.279528376457
130.6 3.1049720919959998
130.8 2.941704413433
131.0 2.791510777341
131.2 2.655450417282
131.4 2.5339404774989998
131.6 2.426844228675
131.8 2.3335903370690003
132.0 2.253301549648
132.2 2.184926035552
132.4 2.127363764508
132.6 2.07957609766
132.8 2.040675230928
133.0 2.0100240965410006
133.2 1.9872669632099997
133.4 1.9723574034619997
133.6 1.9655653607899999
133.8 1.9674326546260001
134.0 1.9787069605749996
134.2 2.000248642048
134.4 2.03291583568
134.6 2.077420606214
134.8 2.134202253884
135.0 2.203295370946
135.2 2.2842043351720003
135.4 2.3758388534579997
135.6 2.4764707311530003
135.8 2.583739075337
136.0 2.694709725391
136.2 2.80599860999
136.4 2.913904575315
136.6 3.0146019753739997
136.8 3.1043464452750005
137.0 3.179662588362
137.2 3.2375450764219997
137.4 3.275627918412
137.6 3.2922752022229997
137.8 3.2867073523369994
138.0 3.258964551666
138.2 3.209930229728
138.4 3.1412282320809997
138.6 3.055111247202
138.8 2.9543322432980004
139.0 2.8419680364169997
139.2 2.721263399525
139.4 2.5954718765930003
139.6 2.4677121304090006
139.8 2.340848007508
140.0 2.2173970623950003
140.2 2.099468638956
140.4 1.988731823937
140.6 1.8864120958559996
140.8 1.793311617539
141.0 1.7098479363659997
141.2 1.6361009770630002
141.4 1.5718836810269998
141.6 1.516806511349
141.8 1.4703475985199999
142.0 1.4319211189620003
142.2 1.400942114202
142.4 1.376884233381
142.6 1.3593249750210001
142.8 1.3479819345749997
143.0 1.3427248779199998
143.2 1.3435834353400002
143.4 1.350724771448
143.6 1.364418320116
143.8 1.384972815032
144.0 1.4126849578160003
144.2 1.447753782105
144.4 1.4902111723920002
144.6 1.53985678731
144.8 1.596197174617
145.0 1.65840906435
145.2 1.7253315287190003
145.4 1.7954693238779995
145.6 1.8670445572010004
145.8 1.9380426282290004
146.0 2.006302323115
146.2 2.0696121528699996
146.4 2.125816275455
146.6 2.172906451032
146.8 2.209139683705
147.0 2.233107850878
147.2 2.243803941859
147.4 2.240678453639
147.6 2.2236456762400003
147.8 2.1930757308389994
148.0 2.149776744256
148.2 2.0949375046980006
148.4 2.030055288645
148.6 1.9568713186820004
148.8 1.8772754269260001
149.0 1.7932349711389999
149.2 1.7067042125680003
149.4 1.6195702942680001
149.6 1.533573487411
149.8 1.450279016074
150.0 1.3710311891270002
150.2 1.296939030626
150.4 1.228867168622
150.6 1.167432533655
150.8 1.1130270141329999
151.0 1.0658280355519998
151.2 1.025834990282
151.4 0.99289201467
151.6 0.966732713673
151.8 0.947011112507
152.0 0.9333439535420001
152.2 0.9253360661179999
152.4 0.9226176834899998
152.6 0.924861784592
152.8 0.9317948831440002
153.0 0.943205134734
153.2 0.958927937011
153.4 0.9788414326980001
153.6 1.002828906468
153.8 1.0307623743969998
154.0 1.0624626945400002
154.2 1.097670897045
154.4 1.1360222008099998
154.6 1.177023782087
154.8 1.220039687582
155.0 1.2642901580750001
155.2 1.3088645463850002
155.4 1.352727089626
155.6 1.3947655298169999
155.8 1.433807459523
156.0 1.468682127576
156.2 1.498260455562
156.4 1.521500442773
156.6 1.537506766896
156.8 1.5455585209049998
157.0 1.545151159993
157.2 1.5360247872329995
157.4 1.518164447796
157.6 1.4918169706019997
157.8 1.4574830606959999
158.0 1.4158825640319999
158.2 1.367942100782
158.4 1.314748019544
158.6 1.2575079250369998
158.8 1.1975078405219999
159.0 1.1360618747540001
159.2 1.074469150101
159.4 1.0139725252649998
159.6 0.9557195561199998
159.8 0.9007326765229998
160.0 0.849882180577
160.2 0.8038667767829999
160.4 0.7632107329589999
160.6 0.728257149714
160.8 0.699173995804
161.0 0.675969232503
161.2 0.658507742656
161.4 0.646540176927
161.6 0.6397233156569999
161.8 0.6376500141660001
162.0 0.6398820136100001
162.2 0.645971562712
162.4 0.6554878796889999
162.6 0.668023893301
162.8 0.683220546877
163.0 0.7007607947419999
163.2 0.7203761622819999
163.4 0.741829331478
163.6 0.7649120266740002
163.8 0.789420156975
164.0 0.8151409957619999
164.2 0.8418344302469999
164.4 0.869217296648
164.6 0.8969450346969999
164.8 0.9246104461679998
165.0 0.9517340396329997
165.2 0.9777677338710002
165.4 1.0021148450529997
165.6 1.024126953609
165.8 1.043142099792
166.0 1.058503178398
166.2 1.0695964277569998
166.4 1.075863259207
166.6 1.0768527570260003
166.8 1.072232832834
167.0 1.061817386369
167.2 1.0455884821399999
167.4 1.023698019826
167.6 0.9964711900179999
167.8 0.9644038170370001
168.0 0.9281407836519999
168.2 0.8884556329189999
168.4 0.846227128817
168.6 0.8023995530699999
168.8 0.7579539352210001
169.0 0.7138653592599997
169.2 0.6710684185610001
169.4 0.6304340256839999
169.6 0.592726475648
169.8 0.558590924017
170.0 0.52852926814
170.2 0.502898872751
170.4 0.481905785736
170.6 0.46560775065400006
170.8 0.453927506885
171.0 0.4466694610840001
171.2 0.443540152637
171.4 0.444172085319
171.6 0.4481478731959999
171.8 0.45502709208399994
172.0 0.4643672931169999
172.2 0.4757449118300001
172.4 0.48877318404399994
172.6 0.503110837276
172.8 0.5184705528590001
173.0 0.534615418416
173.2 0.5513610527560001
173.4 0.5685568315289998
173.6 0.5860820134720001
173.8 0.6038276614529999
174.0 0.621677790145
174.2 0.6394972670059997
174.4 0.657113987372
174.6 0.6743153882549999
174.8 0.690835739418
175.0 0.706357579977
175.2 0.72051569007
175.4 0.7329091747449998
175.6 0.743114270199
175.8 0.750700965993
176.0 0.7552656592410001
176.2 0.756441965377
176.4 0.7539309366170002
176.6 0.74752090704
176.8 0.7371092422389998
177.0 0.7227098253520001
177.2 0.7044684197369999
177.4 0.6826536134200001
177.6 0.6576579092329999
177.8 0.629987105956
178.0 0.600238176557
178.2 0.569078895007
178.4 0.5372214437269999
178.6 0.5053926044609999
178.8 0.47431056394500004
179.0 0.4446509171779999
179.2 0.41702637519700003
179.4 0.391966164093
179.6 0.3698950230060001
179.8 0.35112593058399993
180.0 0.335855718762
180.2 0.32416237502699996
180.4 0.3160122923159999
180.6 0.311271684971
180.8 0.3097200959680001
181.0 0.311069201168
181.2 0.31498156110200004
181.4 0.321090320304
181.6 0.32902176903900004
181.8 0.33841094238399994
182.0 0.34891726752100005
182.2 0.36023546873699996
182.4 0.37210635078199994
182.6 0.3843183663219999
182.8 0.3967066496749999
183.0 0.40914835308600017
183.2 0.421554527087
183.4 0.43385941383100013
183.6 0.44600861420400006
183.8 0.45794284659999984
184.0 0.4695909807349999
184.2 0.480855049207
184.4 0.491604371752
184.6 0.501668192833
184.8 0.510843438125
185.0 0.518888699908
185.2 0.5255389949639999
185.4 0.5305149133360001
185.6 0.5335392337459999
185.8 0.534349294945
186.0 0.532719977028
186.2 0.528476478976
186.4 0.5215101474299999
186.6 0.5117905954799999
186.8 0.499376089435
187.0 0.4844126866230001
187.2 0.46713983141399995
187.4 0.447878358882
187.6 0.42702361211100004
187.8 0.40502865357600004
188.0 0.38239220472399993
188.2 0.35963122354300003
188.4 0.337268488052
188.6 0.31580485402799996
188.8 0.29570369567700006
189.0 0.277376391772
189.2 0.26116262346600005
189.4 0.2473250145880001
189.6 0.23603929947299995
189.8 0.2273959629710001
190.0 0.22139774811200003
190.2 0.217970117801
190.4 0.21696773844800005
190.6 0.21818717428700005
190.8 0.22138067220200003
191.0 0.226272341662
191.2 0.23256909189700004
191.4 0.23998227049399998
191.6 0.24823212339900003
191.8 0.257064516877
192.0 0.26625543658499995
192.2 0.275618230116
192.4 0.285002770063
192.6 0.294295120756
192.8 0.3034140456680001
193.0 0.31230123806099996
193.2 0.32091640010499994
193.4 0.3292267978169999
193.6 0.33719753804200003
193.8 0.3447814248270001
194.0 0.35191514519200007
194.2 0.35851198545999996
194.4 0.36446135975200006
194.6 0.36962640223300003
194.8 0.37385092704000017
195.0 0.37696393605800005
195.2 0.37878933677500004
195.4 0.379154672619
195.6 0.37790546886400006
195.8 0.374913946693
196.0 0.37009126737200004
196.2 0.363399093213
196.4 0.354854935798
196.6 0.3445348491819999
196.8 0.332578602109
197.0 0.319186008125
197.2 0.304610028597
197.4 0.28915179982999994
197.6 0.2731472344320002
197.8 0.256954601305
198.0 0.240941804919
198.2 0.22547007313100006
198.4 0.210883022682
198.6 0.19748937066100014
198.8 0.185555626003
199.0 0.17529444623100002
199.2 0.1668598519449999
199.4 0.160343028591
199.6 0.15577475754800002
199.8 0.15312228142600004
200.0 0.152300395752


==> data/3d-data/output-col-4x2/actuators/ac-1000.dat <==
x y u
4.0 8.0 0.004421164911756759
4.0 24.0 -0.03497349990630536
12.0 0.0 -0.038300195120371194
12.0 16.0 -0.025954788636017634
20.0 8.0 -0.04814042825724914
20.0 24.0 -0.05672411517932965
28.0 0.0 0.09680300309738121
28.0 16.0 0.10319228152658108


==> data/3d-data/output-col-4x2/actuators/ac-500.dat <==
x y u
4.0 8.0 -2.2555279584716375
4.0 24.0 -1.6603558836618344
12.0 0.0 0.11754699454797185
12.0 16.0 -0.23882307076242693
20.0 8.0 2.743131022979275
20.0 24.0 1.289135876363268
28.0 0.0 -0.31986905815675304
28.0 16.0 0.33767798505195745


==> data/3d-data/output-col-4x2/actuators/ac-510.dat <==
x y u
4.0 8.0 -1.5295372384288886
4.0 24.0 -0.3753477318205721
12.0 0.0 -0.7302642228556049
12.0 16.0 -0.7858044778068243
20.0 8.0 1.1684497323225562
20.0 24.0 0.29080058420362276
28.0 0.0 1.034344893005371
28.0 16.0 0.9994124795655417


==> data/3d-data/output-col-4x2/actuators/ac-550.dat <==
x y u
4.0 8.0 1.1372110055995748
4.0 24.0 0.3045148067304417
12.0 0.0 0.35041075942142064
12.0 16.0 0.5111427713782575
20.0 8.0 -0.9870436472954611
20.0 24.0 -0.5095232282448876
28.0 0.0 -0.42219210093894644
28.0 16.0 -0.4118834736017883


==> data/3d-data/output-col-4x2/actuators/ac-650.dat <==
x y u
4.0 8.0 0.37581829862992927
4.0 24.0 0.2182427650675119
12.0 0.0 0.4605276097442017
12.0 16.0 0.38720199547595635
20.0 8.0 -0.5831937130255953
20.0 24.0 -0.1868604312790596
28.0 0.0 -0.33167919840599047
28.0 16.0 -0.31538221912217795


==> data/3d-data/output-col-4x2/actuators/ac-850.dat <==
x y u
4.0 8.0 -0.058576569936028916
4.0 24.0 -0.01315665865801893
12.0 0.0 0.23938448447482488
12.0 16.0 0.2027346563876058
20.0 8.0 -0.11806869126040861
20.0 24.0 -0.07509869844130605
28.0 0.0 -0.0898208838530754
28.0 16.0 -0.08547293738516695


==> data/3d-data/output-col-4x2/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 15.03080940965
100.4 14.590383018871
100.6 14.372240861018
100.8 14.269463168118
101.0 14.195379914296
101.2 14.11596848436
101.4 14.018871847424997
101.6 13.899114268076
101.8 13.754787133436
102.0 13.585222866084
102.2 13.389363747074
102.4 13.164750469824
102.6 12.908361090890999
102.8 12.619244290059001
103.0 12.301160860645
103.2 11.963573439056999
103.4 11.621003275462
103.6 11.291198727996
103.8 10.992239932859
104.0 10.738385459127999
104.2 10.53631043597
104.4 10.384094074776002
104.6 10.273518784831001
104.8 10.193637962006001
105.0 10.133527311358
105.2 10.083786974863
105.4 10.037282157207
105.6 9.989351580224001
105.8 9.937284832610999
106.0 9.879366570116
106.2 9.814083766356001
106.4 9.739962089088
106.6 9.655985306292001
106.8 9.562268167469998
107.0 9.460574853751
107.2 9.354462070897
107.4 9.24902803738
107.6 9.150361058308
107.8 9.064761405168
108.0 8.997835280296
108.2 8.953693353582
108.4 8.934303783678
108.6 8.939307471195
108.8 8.966069539183
109.0 9.009987849575
109.2 9.065012121717
109.4 9.124170622617
109.6 9.180094554479
109.8 9.225382909478
110.0 9.252890701736
110.2 9.255946790081001
110.4 9.228613757756001
110.6 9.166043907020999
110.8 9.06491067591
111.0 8.923885127081
111.2 8.743990841007
111.4 8.528815915822001
111.6 8.284416833068
111.8 8.018954708231
112.0 7.7420555091139995
112.2 7.464062480901001
112.4 7.195159620849999
112.6 6.944593834851
112.8 6.720026742427001
113.0 6.527029760064999
113.2 6.368856894915
113.4 6.246451267237999
113.6 6.158610520450001
113.8 6.102361845442999
114.0 6.073338889271
114.2 6.066207149504
114.4 6.0750581586550005
114.6 6.093709464885002
114.8 6.1160268025899995
115.0 6.136221306072999
115.2 6.149140306100001
115.4 6.150563586145999
115.6 6.137465690062999
115.8 6.108210131442
116.0 6.062611763982
116.2 6.001919410283
116.4 5.928621454623
116.6 5.846172896385
116.8 5.758628575302
117.0 5.670256538046
117.2 5.585132139349
117.4 5.506782764234001
117.6 5.437915141155
117.8 5.380187177832
118.0 5.334097545035
118.2 5.298989350219999
118.4 5.2731091050389995
118.6 5.25377199934
118.8 5.237582975697
119.0 5.220728736787001
119.2 5.199287742448
119.4 5.1695294076859994
119.6 5.128202678876001
119.8 5.0727789498060005
120.0 5.001639871060999
120.2 4.914194293734
120.4 4.810923342171
120.6 4.693361087387
120.8 4.563978191981
121.0 4.426043372499
121.2 4.28342868544
121.4 4.1403602145909995
121.6 4.001201654061999
121.8 3.8701776002329993
122.0 3.751169681166
122.2 3.6474782740849996
122.4 3.5616431112490003
122.6 3.4952963375430004
122.8 3.4490419305150004
123.0 3.4224209629930002
123.2 3.413922043995
123.4 3.4210628582090004
123.6 3.440540968454
123.8 3.4684466142130006
124.0 3.5005276971759995
124.2 3.5324996694519992
124.4 3.5603204689809997
124.6 3.5804932743149998
124.8 3.5902621868920006
125.0 3.5877995581279993
125.2 3.572227612083
125.4 3.543648747291
125.6 3.503018926706001
125.8 3.4520189479859997
126.0 3.3928466786010008
126.2 3.328037556867
126.4 3.2602241209320004
126.6 3.1919712662349995
126.8 3.1256049109210005
127.0 3.0630865340629994
127.2 3.005901119364
127.4 2.955018072177
127.6 2.910857879452
127.8 2.87330670386
128.0 2.841759395224
128.2 2.8152005634240003
128.4 2.7922878994590006
128.6 2.771473694608
128.8 2.751124280625
129.0 2.729640347875
129.2 2.7055713841779996
129.4 2.677734096619
129.6 2.6452756066120005
129.8 2.6077463451
130.0 2.56512791796
130.2 2.51783554725
130.4 2.4666927243110006
130.6 2.412855407096
130.8 2.357765757692
131.0 2.303015488183
131.2 2.250245569885
131.4 2.201040555162
131.6 2.156789950925
131.8 2.11861706669
132.0 2.0872803215720004
132.2 2.0631322341139997
132.4 2.046102768945
132.6 2.0357021412000003
132.8 2.031061032504
133.0 2.031001500298
133.2 2.03412020973
133.4 2.0388733834190003
133.6 2.043694451426
133.8 2.047069872084
134.0 2.0476460232119997
134.2 2.04429077125
134.4 2.0361606333260003
134.6 2.022722229814
134.8 2.003795292257
135.0 1.979523239012
135.2 1.9503686103030002
135.4 1.9170631362120003
135.6 1.8805608846489998
135.8 1.8419663781820002
136.0 1.8024643148269999
136.2 1.763239010725
136.4 1.725406181362
136.6 1.6899309474379998
136.8 1.657587531655
137.0 1.62890658119
137.2 1.6041646034739998
137.4 1.583375998423
137.6 1.5663049705460002
137.8 1.5525075356809996
138.0 1.5413729406560002
138.2 1.5321663539900001
138.4 1.5240998272600002
138.6 1.516374612726
138.8 1.508231139897
139.0 1.498998754978
139.2 1.488131338753
139.4 1.475220965793
139.6 1.4600292839029998
139.8 1.442489770001
140.0 1.422706422848
140.2 1.400943101639
140.4 1.377604878272
140.6 1.353208387268
140.8 1.328352490793
141.0 1.3036702899689998
141.2 1.279794521185
141.4 1.2573056221749999
141.6 1.236703470631
141.8 1.2183614902980002
142.0 1.202509623763
142.2 1.1892186289220001
142.4 1.178401773688
142.6 1.169817363458
142.8 1.16310336088
143.0 1.157787456036
143.2 1.1533425502609997
143.4 1.1492126589129998
143.6 1.144853034374
143.8 1.139765428466
144.0 1.133530118011
144.2 1.1258257939840002
144.4 1.1164372910920002
144.6 1.1052762794249997
144.8 1.092369715074
145.0 1.077852551221
145.2 1.06195712409
145.4 1.0449949206109999
145.6 1.027330441097
145.8 1.0093586186399999
146.0 0.9914880236920001
146.2 0.974108471731
146.4 0.9575693846999999
146.6 0.9421673802709999
146.8 0.9281237754460001
147.0 0.9155802019870001
147.2 0.9045823588829999
147.4 0.895093402628
147.6 0.8869838804419999
147.8 0.880047161555
148.0 0.8740229681180001
148.2 0.868594839762
148.4 0.8634252625329998
148.6 0.8581774586869998
148.8 0.8525272957550001
149.0 0.8461949245089999
149.2 0.838952442543
149.4 0.8306444539089999
149.6 0.82119568175
149.8 0.8106110395659998
150.0 0.7989839659669999
150.2 0.7864753372269999
150.4 0.7733103941820001
150.6 0.7597669185760001
150.8 0.7461462323120001
151.0 0.7327575778719999
151.2 0.719905023773
151.4 0.7078556937309999
151.6 0.6968341369900001
151.8 0.6870053517960002
152.0 0.6784633679779999
152.2 0.6712301529379999
152.4 0.6652556147679999
152.6 0.660421329127
152.8 0.6565486781309998
153.0 0.653411974154
153.2 0.6507554487860001
153.4 0.648303719697
153.6 0.6457848691450001
153.8 0.642940569758
154.0 0.63954487123
154.2 0.6354128784860001
154.4 0.630414916428
154.6 0.6244806909850001
154.8 0.617595861758
155.0 0.609806182603
155.2 0.601217091658
155.4 0.5919739880720001
155.6 0.5822647211580001
155.8 0.5722940875070002
156.0 0.5622871431939999
156.2 0.55246152376
156.4 0.5430206031229999
156.6 0.534140069449
156.8 0.5259616860799998
157.0 0.5185809413370001
157.2 0.5120432936850001
157.4 0.5063431421610001
157.6 0.5014256072830001
157.8 0.4971912763809999
158.0 0.493502961541
158.2 0.49019012301599996
158.4 0.487072891825
158.6 0.48396094771699993
158.8 0.4806771115619998
159.0 0.47706083415700007
159.2 0.4729862286480001
159.4 0.4683632577679998
159.6 0.46315079961999994
159.8 0.45735098052399986
160.0 0.45101506955099996
160.2 0.44423724561800004
160.4 0.4371427110420001
160.6 0.4298849163669999
160.8 0.422632006669
161.0 0.415553778155
161.2 0.408814019765
161.4 0.40255135132099995
161.6 0.396884116176
161.8 0.39188769672400003
162.0 0.38760184798100006
162.2 0.38402254493
162.4 0.38110626252199997
162.6 0.37876818592
162.8 0.3768938765029999
163.0 0.3753436932940001
163.2 0.3739613095209998
163.4 0.3725842112690001
163.6 0.37105369812100003
163.8 0.3692200809360001
164.0 0.36696002506500003
164.2 0.36417503851
164.4 0.360802477782
164.6 0.3568167385919999
164.8 0.3522303403349999
165.0 0.347094949902
165.2 0.341496129503
165.4 0.33554599548600006
165.6 0.329380935325
165.8 0.323147947581
166.0 0.31699925399499995
166.2 0.31107894019399995
166.4 0.30552107326
166.6 0.30042974038
166.8 0.29588643965500006
167.0 0.29193525591399994
167.2 0.28858640290000004
167.4 0.285814065267
167.6 0.28355789825799993
167.8 0.2817328674650001
168.0 0.2802279203679999
168.2 0.27892137700499986
168.4 0.2776826109140001
168.6 0.276384752619
168.8 0.2749137204339999
169.0 0.27317137465499997
169.2 0.27108236360899995
169.4 0.268604059487
169.6 0.265719705194
169.8 0.262443698603
170.0 0.25881999452399995
170.2 0.25491661799700016
170.4 0.250820674742
170.6 0.24663181071900006
170.8 0.24245769443
171.0 0.23840323767199995
171.2 0.23456496826399997
171.4 0.23102659210899995
171.6 0.22785074765599997
171.8 0.22507748579500014
172.0 0.2227207795370001
172.2 0.2207676901959999
172.4 0.21918127893
172.6 0.21790094443900002
172.8 0.21684875350600002
173.0 0.21593276361
173.2 0.21505420123300006
173.4 0.21411390177199993
173.6 0.21301865389499997
173.8 0.21168667126600005
174.0 0.21005245266700007
174.2 0.208074494405
174.4 0.20573121018700002
174.6 0.20302793940100006
174.8 0.19999551739399998
175.0 0.19668563100599992
175.2 0.19316873583599997
175.4 0.18953030108600005
175.6 0.18586366064000004
175.8 0.18226497856700002
176.0 0.17882681435100006
176.2 0.17563087974600003
176.4 0.17274592556800003
176.6 0.170220085213
176.8 0.16808011415699997
177.0 0.16633092767899993
177.2 0.16495143651100008
177.4 0.16390225960100002
177.6 0.16312271379199994
177.8 0.162540808084
178.0 0.16207230210799994
178.2 0.16163159067400007
178.4 0.16113332902900007
178.6 0.16049980417099996
178.8 0.15966549282200004
179.0 0.1585806983129999
179.2 0.15721393556199992
179.4 0.15555472588399996
179.6 0.15361118860700002
179.8 0.15141227560799997
180.0 0.14900347728200003
180.2 0.14644327851599998
180.4 0.14380069276500007
180.6 0.14114914457099995
180.8 0.138561030075
181.0 0.13610567730199996
181.2 0.13384172801799998
181.4 0.13181510587800002
181.6 0.13005728104899994
181.8 0.12858079594500005
182.0 0.12738202418900002
182.2 0.12643792876599996
182.4 0.12571060439600001
182.6 0.1251501127889999
182.8 0.12469500389200004
183.0 0.12428058307999999
183.2 0.12384037487900001
183.4 0.12331052199800004
183.6 0.12263642496600004
183.8 0.12177403379100007
184.0 0.12069307094900004
184.2 0.11938000144600007
184.4 0.11783631637700005
184.6 0.11608084147299991
184.8 0.11414806429400003
185.0 0.11208294970999998
185.2 0.10994192247000001
185.4 0.10778431766400004
185.6 0.10567317816800002
185.8 0.10366665495199998
186.0 0.101817213177
186.2 0.10016789542000001
186.4 0.09874840815199999
186.6 0.097573467028
186.8 0.09664369321699999
187.0 0.09594409301899998
187.2 0.09544493904500002
187.4 0.095107289349
187.6 0.09488063037399996
187.8 0.09471074823199997
188.0 0.09454086019199999
188.2 0.09431555795299998
188.4 0.09398500154699993
188.6 0.093508630097
188.8 0.09285601202999991
189.0 0.09200918936300002
189.2 0.090964410903
189.4 0.089731173015
189.6 0.08833161718299998
189.8 0.08679887353400006
190.0 0.08517515544400003
190.2 0.08350812124000002
190.4 0.08184736913399994
190.6 0.08024348801399994
190.8 0.07874043776500005
191.0 0.07737751575899998
191.2 0.07618323288300002
191.4 0.07517579067700003
191.6 0.07436046669399995
191.8 0.07373147200300001
192.0 0.07326972329999996
192.2 0.07294741161399997
192.4 0.07272714738900007
192.6 0.072567100783
192.8 0.07242208422799998
193.0 0.07224698280599998
193.2 0.07200135952000003
193.4 0.07164932049
193.6 0.07116341581700006
193.8 0.070527503878
194.0 0.069734704101
194.2 0.06879065789500002
194.4 0.06771105890100004
194.6 0.06652120673699997
194.8 0.06525364318900001
195.0 0.06394647868299998
195.2 0.06264021150400001
195.4 0.06137484601599998
195.6 0.06018914775300001
195.8 0.05911492043399998
196.0 0.058176614210999955
196.2 0.057390154108999974
196.4 0.05676290123800001
196.6 0.05629076939699999
196.8 0.055959766673
197.0 0.05574792481799998
197.2 0.055626419878000016
197.4 0.055560898966
197.6 0.05551487289499997
197.8 0.05545151182399999
198.0 0.05533627153899997
198.2 0.05513881996599998
198.4 0.054835401768
198.6 0.05440956540300001
198.8 0.05385484502199997
199.0 0.05317235116999999
199.2 0.05237318362199999
199.4 0.051474990575999975
199.6 0.050503606677999954
199.8 0.04948748889100002
200.0 0.048459811899000005


==> data/3d-data/output-col-4x4/actuators/ac-1000.dat <==
x y u
4.0 4.0 0.005524368398235874
4.0 12.0 0.00408000133960496
4.0 20.0 -0.0003066284404035755
4.0 28.0 0.0011371159169267907
12.0 0.0 -0.0013450966665985384
12.0 8.0 -0.0021987966887048295
12.0 16.0 -0.0005116994113968125
12.0 24.0 0.0003378016561801797
20.0 4.0 -0.011108458600323863
20.0 12.0 -0.011725982256989658
20.0 20.0 -0.013591024437190513
20.0 28.0 -0.012979754311604159
28.0 0.0 0.009636221044393291
28.0 8.0 0.007521724955048343
28.0 16.0 0.011712067610567296
28.0 24.0 0.013824106805313763


==> data/3d-data/output-col-4x4/actuators/ac-500.dat <==
x y u
4.0 4.0 -1.4562317335028951
4.0 12.0 -1.338860432693195
4.0 20.0 -0.970388824764344
4.0 28.0 -1.0940123642208779
12.0 0.0 0.06313157795871738
12.0 8.0 0.2738512480843652
12.0 16.0 -0.14754836900188217
12.0 24.0 -0.36471854602661835
20.0 4.0 1.7400579833902188
20.0 12.0 1.4942622713599274
20.0 20.0 0.7470804769685806
20.0 28.0 0.9939980588468083
28.0 0.0 -0.18263098919250303
28.0 8.0 -0.602352986664664
28.0 16.0 0.21916766703387958
28.0 24.0 0.615665007007673


==> data/3d-data/output-col-4x4/actuators/ac-510.dat <==
x y u
4.0 4.0 -0.9794556734605323
4.0 12.0 -0.7748142659105169
4.0 20.0 -0.1532387897285183
4.0 28.0 -0.3585097840296948
12.0 0.0 -0.429611082988737
12.0 8.0 -0.38795887383481986
12.0 16.0 -0.4701667920109234
12.0 24.0 -0.5107191262319346
20.0 4.0 0.7462603471886371
20.0 12.0 0.5924636555920693
20.0 20.0 0.119838636786699
20.0 28.0 0.2768784606082667
28.0 0.0 0.6212300267518791
28.0 8.0 0.6434476684690945
28.0 16.0 0.5954618149514397
28.0 24.0 0.5653704883456101


==> data/3d-data/output-col-4x4/actuators/ac-550.dat <==
x y u
4.0 4.0 0.6131734432407321
4.0 12.0 0.4954514404609999
4.0 20.0 0.13654988971498525
4.0 28.0 0.25526040462669436
12.0 0.0 0.21828851991854076
12.0 8.0 0.13910726328234457
12.0 16.0 0.2871573779449456
12.0 24.0 0.3491764653825132
20.0 4.0 -0.5168244145100453
20.0 12.0 -0.4493585944692471
20.0 20.0 -0.234757274754894
20.0 28.0 -0.30750012451900355
28.0 0.0 -0.25950379944129875
28.0 8.0 -0.2763266923397042
28.0 16.0 -0.24205305583171077
28.0 24.0 -0.2233510483739355


==> data/3d-data/output-col-4x4/actuators/ac-650.dat <==
x y u
4.0 4.0 0.09373953787793773
4.0 12.0 0.0873631479071646
4.0 20.0 0.06774701602220033
4.0 28.0 0.07419301909433033
12.0 0.0 0.225224998632919
12.0 8.0 0.2784102664360373
12.0 16.0 0.1733058286697445
12.0 24.0 0.12109439328252936
20.0 4.0 -0.21562588427816115
20.0 12.0 -0.17270017548162592
20.0 20.0 -0.046499889944230356
20.0 28.0 -0.08738917825172736
28.0 0.0 -0.14987922779617432
28.0 8.0 -0.1577770084109077
28.0 16.0 -0.14215096095605384
28.0 24.0 -0.13448102720598287


==> data/3d-data/output-col-4x4/actuators/ac-850.dat <==
x y u
4.0 4.0 -0.03218046743164621
4.0 12.0 -0.029417909521077035
4.0 20.0 -0.02092087286575034
4.0 28.0 -0.023732633581057053
12.0 0.0 0.05149095039713841
12.0 8.0 0.053997216166844934
12.0 16.0 0.049033722522906734
12.0 24.0 0.0465156448698646
20.0 4.0 -0.003146770799940828
20.0 12.0 -0.005540227805843773
20.0 20.0 -0.012740588327566877
20.0 28.0 -0.010369248089678847
28.0 0.0 -0.016674836656306594
28.0 8.0 -0.0187997136065225
28.0 16.0 -0.014611931272539881
28.0 24.0 -0.012557904758487327


==> data/3d-data/output-col-4x4/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 14.917666966569001
100.4 14.146181467445
100.6 13.567916286198999
100.8 13.119623745997
101.0 12.727387998058001
101.2 12.355212793531
101.4 11.979681013179
101.6 11.584888861004
101.8 11.166400962232998
102.0 10.728385130300001
102.2 10.27851612748
102.4 9.826822894623
102.6 9.386132838868999
102.8 8.970248564310001
103.0 8.589329465049001
103.2 8.24687556891
103.4 7.942049168868
103.6 7.674690104031
103.8 7.4474997056909995
104.0 7.263847622661
104.2 7.124599831498999
104.4 7.027179320687001
104.6 6.966596996498
104.8 6.936450234242999
105.0 6.929158724223
105.2 6.936110660042
105.4 6.948175808689
105.6 6.956558555129
105.8 6.953444726229001
106.0 6.932293695614
106.2 6.887805429007
106.4 6.816176800558001
106.6 6.715411894903
106.8 6.585507180316999
107.0 6.428274891907
107.2 6.247136366168
107.4 6.047161618368
107.6 5.835231982561001
107.8 5.619985140023
108.0 5.411205310754999
108.2 5.218713275432
108.4 5.051090259911001
108.6 4.914546303522
108.8 4.812175391763
109.0 4.743823691060999
109.2 4.706422633302
109.4 4.694650279305
109.6 4.701727391429001
109.8 4.720054159727
110.0 4.7418111418910005
110.2 4.759400191114
110.4 4.765905164705
110.6 4.755467463337
110.8 4.72364844263
111.0 4.667725585497
111.2 4.58687725176
111.4 4.482261957939
111.6 4.356878879116
111.8 4.215264420299
112.0 4.063067453115
112.2 3.906544065036
112.4 3.7520717834540003
112.6 3.605700532916001
112.8 3.4727717566830005
113.0 3.357607387982
113.2 3.2632800758040004
113.4 3.1914381908469998
113.6 3.142205048238
113.8 3.1141682435769997
114.0 3.1044717536119997
114.2 3.1090388284869994
114.4 3.122869656485
114.6 3.1404533702259996
114.8 3.156207560191
115.0 3.164915184349
115.2 3.162140588931
115.4 3.1445184824209997
115.6 3.109968159613
115.8 3.0577690673119995
116.0 2.9885817499370004
116.2 2.9042872027669997
116.4 2.807849780494
116.6 2.70306605655
116.8 2.5942840773739997
117.0 2.486084599774
117.2 2.382961343439
117.4 2.288981442534
117.6 2.20748783704
117.8 2.1408349677630003
118.0 2.0902361843370003
118.2 2.055692437677
118.4 2.0360435886259998
118.6 2.0291169380799996
118.8 2.031956322766
119.0 2.041079092794
119.2 2.052772432148
119.4 2.063377067038
119.6 2.06952870348
119.8 2.06837309229
120.0 2.057743241498
120.2 2.036271474346
120.4 2.003466041833
120.6 1.959706404816
120.8 1.9062041888969996
121.0 1.8448801456560002
121.2 1.7781918458380002
121.4 1.708935106725
121.6 1.640007449113
121.8 1.5741901719840001
122.0 1.513946512177
122.2 1.4612529161230003
122.4 1.41748752665
122.6 1.383367851388
122.8 1.3589306078280001
123.0 1.343575441868
123.2 1.336126158307
123.4 1.334939945636
123.6 1.338045664279
123.8 1.3432808954970001
124.0 1.348454885407
124.2 1.351511590709
124.4 1.350660326004
124.6 1.3445085997159998
124.8 1.3321393606790002
125.0 1.3131544461709999
125.2 1.28768739127
125.4 1.256351819183
125.6 1.220182057661
125.8 1.1805275924590002
126.0 1.138933900904
126.2 1.097029015747
126.4 1.0563982645330001
126.6 1.0184749437910001
126.8 0.9844601709749998
127.0 0.9552317011539998
127.2 0.931320470833
127.4 0.912878563191
127.6 0.899690344648
127.8 0.8912008896420001
128.0 0.8865817544879999
128.2 0.8847901291090001
128.4 0.884660271842
128.6 0.884995220804
128.8 0.8846463852819999
129.0 0.882598016961
129.2 0.8780364716019999
129.4 0.870389815855
129.6 0.859358163026
129.8 0.844917772184
130.0 0.827302096018
130.2 0.8069764442530001
130.4 0.7845738958079999
130.6 0.7608504113789999
130.8 0.7366218512959999
131.0 0.712700108577
131.2 0.6898386878079998
131.4 0.66868492955
131.6 0.64974554176
131.8 0.6333575636969999
132.0 0.6196756261429999
132.2 0.6086759375639998
132.4 0.6001695715859999
132.6 0.5938197769879998
132.8 0.589176165272
133.0 0.585717103049
133.2 0.5828846799890001
133.4 0.5801307147129998
133.6 0.5769502908639998
133.8 0.572919297326
134.0 0.567715474651
134.2 0.5611303144149999
134.4 0.5530814006560001
134.6 0.543597700704
134.8 0.532816327863
135.0 0.520960523135
135.2 0.5083158240340001
135.4 0.495205663848
135.6 0.4819701114860001
135.8 0.46893743743899985
136.0 0.4564089509869999
136.2 0.44463461028299994
136.4 0.4338085093059999
136.6 0.42405237055600004
136.8 0.4154217109720001
137.0 0.407900663386
137.2 0.40141209692700003
137.4 0.3958268753509999
137.6 0.39097933182
137.8 0.38667778123100005
138.0 0.3827236835790001
138.2 0.378920082769
138.4 0.37509100709300003
138.6 0.371083122647
138.8 0.3667795604480001
139.0 0.36209712530300014
139.2 0.356991221694
139.4 0.35145014079799997
139.6 0.34549855631500004
139.8 0.339181257738
140.0 0.332568198784
140.2 0.32573898411099994
140.4 0.3187836900359999
140.6 0.3117939505520001
140.8 0.304858174439
141.0 0.29805664410000005
141.2 0.291462264896
141.4 0.2851333385149999
141.6 0.27911461538399995
141.8 0.2734410833440001
142.0 0.26812945326
142.2 0.26318824392699997
142.4 0.25861126387699995
142.6 0.254383101897
142.8 0.25047795470900003
143.0 0.24686376720099995
143.2 0.24350084656000004
143.4 0.24034305494199992
143.6 0.23733982407199997
143.8 0.23443689693600003
144.0 0.231580686611
144.2 0.22871404926200004
144.4 0.22578381218799998
144.6 0.22274098445399998
144.8 0.21954468355999995
145.0 0.21616090178800001
145.2 0.212569747927
145.4 0.20876426127899994
145.6 0.20475139505
145.8 0.20055451683200004
146.0 0.19621163499800004
146.2 0.19177347473399997
146.4 0.18730187255400008
146.6 0.182866214641
146.8 0.17853743273300002
147.0 0.17438816478900002
147.2 0.17048327185199993
147.4 0.16687908890600003
147.6 0.16361622771500003
147.8 0.16071930778900007
148.0 0.15819335533300002
148.2 0.15602344599300008
148.4 0.15417397011200001
148.6 0.15259090646700008
148.8 0.151205668426
149.0 0.14993790752100003
149.2 0.148703038894
149.4 0.14741354124799994
149.6 0.14598958297200004
149.8 0.14436104799100002
150.0 0.14247379794
150.2 0.1402929821759999
150.4 0.13780712254600003
150.6 0.135026368645
150.8 0.13198413296
151.0 0.12873572573000003
151.2 0.12534941286799997
151.4 0.121908374496
151.6 0.11850104085699997
151.8 0.115216465233
152.0 0.11213808136700001
152.2 0.109336905237
152.4 0.10686771375400002
152.6 0.104765508652
152.8 0.10304121782200001
153.0 0.10168409587099998
153.2 0.10065882165199998
153.4 0.09991045042300002
153.6 0.09936755234200001
153.8 0.09894691159399993
154.0 0.098559541862
154.2 0.098116997066
154.4 0.09753743805100001
154.6 0.09675061612199999
154.8 0.095703411222
155.0 0.09436197717799996
155.2 0.092716415843
155.4 0.09077852638299994
155.6 0.088582311427
155.8 0.08618048265300005
156.0 0.08364046304599992
156.2 0.08104198937200002
156.4 0.07846684866699996
156.6 0.07599773588199996
156.8 0.07370999665800002
157.0 0.071666376647
157.2 0.06991467232999998
157.4 0.06848240099799996
157.6 0.06737698785300003
157.8 0.06658456343200003
158.0 0.06607031423599999
158.2 0.06578445515699999
158.4 0.06566109352900001
158.6 0.06562802125300002
158.8 0.06560811652200002
159.0 0.06552615647200002
159.2 0.06531409229900004
159.4 0.06491465059700001
159.6 0.06428735814699998
159.8 0.06340774162200002
160.0 0.06227108961300001
160.2 0.06089181092100002
160.4 0.059301001201000035
160.6 0.057546188247000016
160.8 0.05568451934199999
161.0 0.05378275756499997
161.2 0.05190809429799999
161.4 0.050126431126000015
161.6 0.04849707312399996
161.8 0.04706816319100003
162.0 0.045874211698999995
162.2 0.04493428902400005
162.4 0.04424985017899999
162.6 0.04380609219000003
162.8 0.043573220808000024
163.0 0.043508353897999966
163.2 0.043558765257999975
163.4 0.04366651197899998
163.6 0.04377150752999998
163.8 0.04381633574299999
164.0 0.04374922648999997
164.2 0.043529763459000004
164.4 0.04312845751599999
164.6 0.042530008943
164.8 0.04173397028800001
165.0 0.040754484044
165.2 0.039618326747999984
165.4 0.03836258973800001
165.6 0.03703340721300001
165.8 0.03568125156499998
166.0 0.034356742456000025
166.2 0.03310851372299999
166.4 0.03198027346700001
166.6 0.031005700568000012
166.8 0.030208534285999983
167.0 0.029600019604999975
167.2 0.02917955385499999
167.4 0.028933741091
167.6 0.02883826083599999
167.8 0.028860259583
168.0 0.028959681923000004
168.2 0.02909327454499998
168.4 0.029217985121000024
168.6 0.029291300525000005
168.8 0.029277942415
169.0 0.029148209377000016
169.2 0.028883336714000018
169.4 0.028474290293999983
169.6 0.027920948697000007
169.8 0.02723660514699998
170.0 0.02644116719199999
170.2 0.02556300811700004
170.4 0.024635705792000025
170.6 0.023695345939000016
170.8 0.02277874757899999
171.0 0.021920808363999997
171.2 0.021150745456000007
171.4 0.020492651489000015
171.6 0.019961900349000014
171.8 0.019566054256999976
172.0 0.019302687359999977
172.2 0.01916200948899998
172.4 0.019125808940999967
172.6 0.01917003952799999
172.8 0.019266086538999982
173.0 0.01938372561899999
173.2 0.019491467656000013
173.4 0.019561009370999992
173.6 0.01956675243700001
173.8 0.019489220627999994
174.0 0.01931535053999999
174.2 0.01903941909600001
174.4 0.018662805376000006
174.6 0.01819424124199999
174.8 0.017648332767999993
175.0 0.017045672807000013
175.2 0.016409262597999998
175.4 0.015765149376999986
175.6 0.015138280136999983
175.8 0.01455256755600002
176.0 0.014029323025999975
176.2 0.013583991595000022
176.4 0.013227592898999978
176.6 0.012964642742999995
176.8 0.012793909776999996
177.0 0.012707966228999976
177.2 0.01269410071499999
177.4 0.012735706801000016
177.6 0.012813065605999981
177.8 0.01290487726600002
178.0 0.012989665912999994
178.2 0.013047802880000013
178.4 0.013061825558000003
178.6 0.013018129932999972
178.8 0.012907649889999987
179.0 0.01272621385899999
179.2 0.012475205800999992
179.4 0.012160174793000009
179.6 0.011791495982999995
179.8 0.011382847213999995
180.0 0.010950392114999999
180.2 0.010511718455000008
180.4 0.010084243721999996
180.6 0.009684681625999999
180.8 0.009327388841000024
181.0 0.009023315696000013
181.2 0.008780336131999992
181.4 0.008601563395999995
181.6 0.008486572413999995
181.8 0.008430188033
182.0 0.008424040202999996
182.2 0.008456880903999986
182.4 0.008515129668999994
182.6 0.008584340281000025
182.8 0.008649626285000002
183.0 0.008697280389999992
183.2 0.008715103038999996
183.4 0.008693732762
183.6 0.008626447033999996
183.8 0.008510384502000002
184.0 0.008345933832
184.2 0.008136744576000006
184.4 0.007889733189999994
184.6 0.007614080758000014
184.8 0.007320925162000023
185.0 0.007022225282000011
185.2 0.006730166002999997
185.4 0.006456127747000006
185.6 0.006210403291999995
185.8 0.006000735224000013
186.0 0.005832814252000007
186.2 0.00570924779800001
186.4 0.005629665521000001
186.6 0.0055911495959999995
186.8 0.005588094296999991
187.0 0.005612796247999995
187.2 0.005656050644999989
187.4 0.005707867902000002
187.6 0.005758124057999993
187.8 0.0057970860459999884
188.0 0.005816113170000011
188.2 0.005808572092999997
188.4 0.005769505565000016
188.6 0.00569660169299999
188.8 0.00558992473299999
189.0 0.005451588162999999
189.2 0.0052864299860000095
189.4 0.005100480385999993
189.6 0.00490135085700001
189.8 0.004697292804999996
190.0 0.004496754898999995
190.2 0.004307898830000009
190.4 0.004137802813
190.6 0.003992400610999994
190.8 0.003875524850000014
191.0 0.003789320576999986
191.2 0.003733882729999993
191.4 0.0037074020479999953
191.6 0.0037060786270000133
191.8 0.003724702133999992
192.0 0.0037569114599999938
192.2 0.0037960575869999975
192.4 0.003834709769000008
192.6 0.0038661849000000133
192.8 0.0038843387569999985
193.0 0.0038842938310000123
193.2 0.003862559663000004
193.4 0.003817184640999988
193.6 0.003747955541000008
193.8 0.0036565301970000064
194.0 0.003545644901000009
194.2 0.0034198215159999996
194.4 0.003284030763999991
194.6 0.0031441332779999984
194.8 0.003006039934999998
195.0 0.002875568979999999
195.2 0.002757716581000003
195.4 0.0026565859150000032
195.6 0.002575226808999996
195.8 0.002515244191999995
196.0 0.002476878842999996
196.2 0.0024588042529999927
196.4 0.002458636501999993
196.6 0.0024728684429999944
196.8 0.002497083021999998
197.0 0.0025263848490000053
197.2 0.0025559602219999986
197.4 0.0025807424729999955
197.6 0.0025965940249999993
197.8 0.0025998880720000134
198.0 0.002588168107000008
198.2 0.002559757856999997
198.4 0.0025148039580000087
198.6 0.0024539591619999884
198.8 0.0023793501679999977
199.0 0.0022937305519999934
199.2 0.0022010730350000016
199.4 0.002105045235000005
199.6 0.0020099482910000033
199.8 0.0019197933270000073
200.0 0.0018382492840000016


==> data/3d-data/output-row-2x2/actuators/ac-1000.dat <==
x y u
8.0 8.0 -0.2217644092117482
0.0 24.0 1.0387352871439752
24.0 8.0 -0.08218616569482116
16.0 24.0 -0.04803195941211008


==> data/3d-data/output-row-2x2/actuators/ac-500.dat <==
x y u
8.0 8.0 -1.7948934050922292
0.0 24.0 -1.8698705871190446
24.0 8.0 2.404521480051585
16.0 24.0 1.6313521750109814


==> data/3d-data/output-row-2x2/actuators/ac-510.dat <==
x y u
8.0 8.0 -2.0676834149861554
0.0 24.0 0.44401597318181374
24.0 8.0 2.5212967834005333
16.0 24.0 -0.31743623128360315


==> data/3d-data/output-row-2x2/actuators/ac-550.dat <==
x y u
8.0 8.0 2.3374600398199945
0.0 24.0 0.06595073702323524
24.0 8.0 -1.1598112662896223
16.0 24.0 -0.5375238831707604


==> data/3d-data/output-row-2x2/actuators/ac-650.dat <==
x y u
8.0 8.0 1.8737817478229837
0.0 24.0 -0.34639170953199216
24.0 8.0 -0.7540460912652756
16.0 24.0 -0.4994492442704858


==> data/3d-data/output-row-2x2/actuators/ac-850.dat <==
x y u
8.0 8.0 0.31453655835462885
0.0 24.0 -0.5969967226396005
24.0 8.0 -0.47401903767271913
16.0 24.0 0.33363134326618527


==> data/3d-data/output-row-2x2/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 15.252480374933999
100.4 15.34799476759
100.6 15.593694006984
100.8 15.873164080824
101.0 16.120012100914
101.2 16.315230656039
101.4 16.456789344513
101.6 16.547027563068
101.8 16.589231381499
102.0 16.586918863927
102.2 16.543817010414998
102.4 16.463441799909
102.6 16.347282116736
102.8 16.193876342984
103.0 16.001167174728
103.2 15.770649802245
103.4 15.509004357495
103.6 15.226421630507001
103.8 14.933857857195001
104.0 14.641091808789
104.2 14.355826750618
104.4 14.083675074961999
104.6 13.828594295873001
104.8 13.593401501784
105.0 13.380007547925
105.2 13.189609822973999
105.4 13.023147876882
105.6 12.881915753378
105.8 12.768029278337
106.0 12.684250853545
106.2 12.633380738205002
106.4 12.617444045673999
106.6 12.637186276493999
106.8 12.691856571433998
107.0 12.779191493612
107.2 12.895447196349
107.4 13.035534145444
107.6 13.193362591326999
107.8 13.362521323923001
108.0 13.536915143632
108.2 13.711304599325999
108.4 13.881469099046
108.6 14.044126127261
108.8 14.196698448049002
109.0 14.337184691986
109.2 14.464124292907
109.4 14.57669343329
109.6 14.674753223142002
109.8 14.758837269152998
110.0 14.829968650645
110.2 14.889376629948
110.4 14.938235219359
110.6 14.977383100133999
110.8 15.007073913993999
111.0 15.026851225524002
111.2 15.035440035639002
111.4 15.030801694849
111.6 15.010245758843
111.8 14.970676164013
112.0 14.908922385220999
112.2 14.822079620192
112.4 14.707912355118001
112.6 14.565124711363
112.8 14.393526002555
113.0 14.194050154375002
113.2 13.968671314421002
113.4 13.720225896406001
113.6 13.452167515926998
113.8 13.16841197799
114.0 12.873166531408998
114.2 12.570853406278
114.4 12.266070289642
114.6 11.963559362546
114.8 11.668196054572
115.0 11.384860867362
115.2 11.118368238262
115.4 10.873165664419
115.6 10.653177995805999
115.8 10.461463280915
116.0 10.300051581958
116.2 10.169759756192999
116.4 10.070103282317998
116.6 9.99935867142
116.8 9.954683915508
117.0 9.932341674155001
117.2 9.927958735116
117.4 9.936805441305
117.6 9.95410567069
117.8 9.975262741794001
118.0 9.996114592884
118.2 10.013115279007
118.4 10.023478784408
118.6 10.025257457089001
118.8 10.017354555773
119.0 9.999517699815
119.2 9.972188036342
119.4 9.936392814953999
119.6 9.893475200663001
119.8 9.84494801144
120.0 9.792241269739
120.2 9.73654911421
120.4 9.678711989642
120.6 9.619117440237002
120.8 9.557697736154001
121.0 9.493907138691
121.2 9.426806994391999
121.4 9.355109252116002
121.6 9.277293047187
121.8 9.191713000115001
122.0 9.096770507689
122.2 8.991017551761
122.4 8.873323705345001
122.6 8.743005593717001
122.8 8.599920590027
123.0 8.444577357008
123.2 8.278148243956
123.4 8.102515321407001
123.6 7.920208659903
123.8 7.734360863405
124.0 7.548580280746
124.2 7.366775427825
124.4 7.192972786196001
124.6 7.031073007557
124.8 6.88462492008
125.0 6.756584358849
125.2 6.649090217004
125.4 6.56332919488
125.6 6.499429223798
125.8 6.456395325659001
126.0 6.432225741158
126.2 6.423987415018999
126.4 6.428059873502999
126.6 6.440386355956001
126.8 6.456772775434
127.0 6.473221997283
127.2 6.486223272263
127.4 6.493021147943001
127.6 6.491798298613
127.8 6.481786808021001
128.0 6.463251447754
128.2 6.437427126789999
128.4 6.406287042924999
128.6 6.372329939886001
128.8 6.338251595693
129.0 6.30665684619
129.2 6.279763387611999
129.4 6.259158251192
129.6 6.245619316727
129.8 6.239057115955001
130.0 6.238474147439001
130.2 6.24211949422
130.4 6.247607701964
130.6 6.252170997732
130.8 6.252920139565
131.0 6.247104228143
131.2 6.232348138878001
131.4 6.206852431110001
131.6 6.169534344243
131.8 6.120074555651
132.0 6.058946054364999
132.2 5.987323421785001
132.4 5.906975128345
132.6 5.820137591624
132.8 5.729323498037
133.0 5.637153532245
133.2 5.546201756233
133.4 5.458826400855
133.6 5.377067363334
133.8 5.302504499568
134.0 5.236213074008999
134.2 5.17871130952
134.4 5.129962270946
134.6 5.089373276633
134.8 5.055887295997
135.0 5.028041116684999
135.2 5.004081527763001
135.4 4.982114912096999
135.6 4.960205902088999
135.8 4.936573807777
136.0 4.909692088611
136.2 4.878414284207
136.4 4.842080493705001
136.6 4.800553747035
136.8 4.7542604564649995
137.0 4.7041397007
137.2 4.6515719616
137.4 4.598285858051
137.6 4.546201828301
137.8 4.497291958988001
138.0 4.453401371092999
138.2 4.416133704396
138.4 4.386687197175
138.6 4.365815947534999
138.8 4.3537469338040005
139.0 4.350185331268
139.2 4.354355446131001
139.4 4.365075290866001
139.6 4.380856204265
139.8 4.400005026174
140.0 4.420781442768
140.2 4.44149166421
140.4 4.460611391147999
140.6 4.476861175273
140.8 4.489292854472
141.0 4.497310352036999
141.2 4.500682167752
141.4 4.499544547759999
141.6 4.494364686693
141.8 4.4858865791969995
142.0 4.475075726481999
142.2 4.463039284155
142.4 4.450958239944001
142.6 4.439983942581
142.8 4.431153783232
143.0 4.425323359326001
143.2 4.423078798812
143.4 4.4246915253950005
143.6 4.4300696800970005
143.8 4.438768374595
144.0 4.449988916704
144.2 4.462635234672
144.4 4.475385627795
144.6 4.486762445511999
144.8 4.4952681212089995
145.0 4.499467573296
145.2 4.498121099426
145.4 4.490283331134001
145.6 4.475377336337
145.8 4.453284306146999
146.0 4.424375353745
146.2 4.389508373482
146.4 4.350009592021
146.6 4.307624205208
146.8 4.264401791348
147.0 4.2225894357
147.2 4.184489497051
147.4 4.15230107792
147.6 4.1279731174370005
147.8 4.113066892916001
148.0 4.108658235619001
148.2 4.115235871523
148.4 4.132681152473
148.6 4.160275965472
148.8 4.196740606782
149.0 4.240339489415
149.2 4.288989360927999
149.4 4.340407658092
149.6 4.392272514507
149.8 4.442363993219001
150.0 4.488708644767
150.2 4.529677722518
150.4 4.5640979944360005
150.6 4.591265961435999
150.8 4.610972639491001
151.0 4.623475881972
151.2 4.629443972528
151.4 4.629844620441
151.6 4.625886163631999
151.8 4.618860796667001
152.0 4.610057340802
152.2 4.600628582640001
152.4 4.591511745159999
152.6 4.583335669904
152.8 4.576392437285
153.0 4.570601503429
153.2 4.565511999732
153.4 4.56037689972
153.6 4.554179871101
153.8 4.54576329133
154.0 4.533904309475
154.2 4.517462948541
154.4 4.495449647218999
154.6 4.467160209795001
154.8 4.432225042251
155.0 4.3906819852600005
155.2 4.342979827104
155.4 4.289967414053
155.6 4.232868651292
155.8 4.17320521677
156.0 4.112706424404999
156.2 4.053231884762
156.4 3.996642096383
156.6 3.944737250038
156.8 3.8991405851299996
157.0 3.8612275768750006
157.2 3.8320640754529998
157.4 3.8123750021540004
157.6 3.80250191007
157.8 3.802421638254
158.0 3.8117463768609996
158.2 3.829766857349
158.4 3.855502873404
158.6 3.8877637499790003
158.8 3.925235858214
159.0 3.966540191269
159.2 4.010328231479
159.4 4.055352777027
159.6 4.100532413639
159.8 4.145006264206001
160.0 4.1881667087470005
160.2 4.229671292771
160.4 4.269454143908
160.6 4.307694956324
160.8 4.344775038072
161.0 4.381228303286
161.2 4.4176711125859995
161.4 4.454725512701
161.6 4.492945706632
161.8 4.532735872005
162.0 4.574278004932999
162.2 4.617498258108
162.4 4.6620107104790005
162.6 4.707130519307
162.8 4.7518758098900005
163.0 4.79502524575
163.2 4.835170960716001
163.4 4.8708325976880005
163.6 4.900542281644
163.8 4.922958291984999
164.0 4.936985954653
164.2 4.941868542041
164.4 4.93726851975
164.6 4.923327393196001
164.8 4.900704304691001
165.0 4.870562481347999
165.2 4.834542113246
165.4 4.794715584351
165.6 4.7534632766469995
165.8 4.713397506703
166.0 4.677199974883
166.2 4.6475097925640005
166.4 4.626745498387001
166.6 4.617005140121
166.8 4.61992157162
167.0 4.636566085722
167.2 4.6673930142549995
167.4 4.7121958866360005
167.6 4.7701309739980005
167.8 4.839755300359
168.0 4.91912184832
168.2 5.005876254906
168.4 5.097437240452001
168.6 5.191103373424
168.8 5.284235130017
169.0 5.3743949046849995
169.2 5.4594581760450005
169.4 5.537721648391001
169.6 5.6079610798470005
169.8 5.6694428505409995
170.0 5.721941460338
170.2 5.765667785564
170.4 5.801221875327
170.6 5.829491387646001
170.8 5.85155031307
171.0 5.868549229447
171.2 5.881615918235
171.4 5.891748321746
171.6 5.899754625529
171.8 5.906181618
172.0 5.911282044662
172.2 5.915030375076
172.4 5.917149758673
172.6 5.9171453239559995
172.8 5.914384688477
173.0 5.908205822125
173.2 5.897993742014
173.4 5.883286009123
173.6 5.863827053497
173.8 5.839672851943
174.0 5.811200058721
174.2 5.779127898406999
174.4 5.744495249430999
174.6 5.70863771231
174.8 5.673102065305
175.0 5.639589146125
175.2 5.609849852438
175.4 5.585601982479
175.6 5.568428338144001
175.8 5.559721537473
176.0 5.560577015461
176.2 5.5717699749200005
176.4 5.593700867463
176.6 5.626391364528001
176.8 5.669477365303
177.0 5.722245655286999
177.2 5.783675505379
177.4 5.85250469123
177.6 5.927300659919
177.8 6.006542561534999
178.0 6.088722341519
178.2 6.172415473889999
178.4 6.256364007018
178.6 6.339551073841999
178.8 6.4212309232110005
179.0 6.500965661851
179.2 6.578630300314
179.4 6.654399687605
179.6 6.728678039561999
179.8 6.802070700852999
180.0 6.875272118373001
180.2 6.948997705417
180.4 7.02386926307
180.6 7.100332417941
180.8 7.178557479701
181.0 7.258387004277001
181.2 7.339301106987
181.4 7.420392348184
181.6 7.5004175075870005
181.8 7.577852170644
182.0 7.650969704463
182.2 7.718006561783001
182.4 7.777238139025
182.6 7.8271700982959995
182.8 7.866638208435001
183.0 7.894953448174
183.2 7.911985758312
183.4 7.918215050374
183.6 7.914776388276
183.8 7.903410730262
184.0 7.886457471611001
184.2 7.866723094144
184.4 7.847382881384001
184.6 7.831820158483
184.8 7.823459176388
185.0 7.825609743306
185.2 7.841260534488001
185.4 7.872950821303
185.6 7.922595943431001
185.8 7.991385575149
186.0 8.079701876028
186.2 8.187081545663
186.4 8.312209642751
186.6 8.452981363424001
186.8 8.606595302831
187.0 8.76968120318
187.2 8.938492557507
187.4 9.109059283773998
187.6 9.277408069736001
187.8 9.439762393776
188.0 9.592691318952
188.2 9.733311903592
188.4 9.859352325414001
188.6 9.969278497179001
188.8 10.06228604167
189.0 10.138327324605001
189.2 10.198033296503
189.4 10.242643118732
189.6 10.273873616071999
189.8 10.293782739605
190.0 10.304625009105
190.2 10.308689572069
190.4 10.308174152548998
190.6 10.305019193726
190.8 10.300867412701
191.0 10.296953678417
191.2 10.294097998753
191.4 10.292729440803999
191.6 10.292929432806
191.8 10.294520068469
192.0 10.297163238673999
192.2 10.300476336957999
192.4 10.304167124289
192.6 10.308099684203
192.8 10.312399060387
193.0 10.317487523338
193.2 10.324105529814998
193.4 10.33330528698
193.6 10.346355026501001
193.8 10.364719469692002
194.0 10.389943673125
194.2 10.423540847747999
194.4 10.466912255577
194.6 10.521255619643
194.8 10.587494055046
195.0 10.666189078112001
195.2 10.757537067977
195.4 10.861338533597
195.6 10.976984868615
195.8 11.103490852796998
196.0 11.239532032165
196.2 11.383459630577
196.4 11.533437260407
196.6 11.687435589156
196.8 11.843396115454
197.0 11.999313959241999
197.2 12.153326620858
197.4 12.303840420916
197.6 12.449624718294
197.8 12.589866787837
198.0 12.724224580595997
198.2 12.852828367631
198.4 12.976226472958
198.6 13.095324075791
198.8 13.211276240758
199.0 13.325320885404
199.2 13.438649190860001
199.4 13.552255201227
199.6 13.666798261907001
199.8 13.782495172026
200.0 13.899090462557


==> data/3d-data/output-row-2x4/actuators/ac-1000.dat <==
x y u
8.0 4.0 -0.040278915589705436
0.0 12.0 0.06791635883747499
8.0 20.0 -0.02969089988370902
0.0 28.0 0.05561160311515898
24.0 4.0 0.02230107127879568
16.0 12.0 -0.05954898679008066
24.0 20.0 0.03990961830001424
16.0 28.0 -0.055890214773846016


==> data/3d-data/output-row-2x4/actuators/ac-500.dat <==
x y u
8.0 4.0 -1.0661890073618947
0.0 12.0 -1.9911564327695257
8.0 20.0 -1.4937022788715704
0.0 28.0 -1.0559222633069343
24.0 4.0 1.5500693087570157
16.0 12.0 1.5905621245101589
24.0 20.0 1.6767023896165578
16.0 28.0 0.8255252086523213


==> data/3d-data/output-row-2x4/actuators/ac-510.dat <==
x y u
8.0 4.0 -1.3448742294735285
0.0 12.0 -0.3023240751699515
8.0 20.0 -1.0020561570474806
0.0 28.0 0.22635173814595305
24.0 4.0 1.725353479608438
16.0 12.0 0.07222988806007279
24.0 20.0 0.8072747695202299
16.0 28.0 -0.15521664533382734


==> data/3d-data/output-row-2x4/actuators/ac-550.dat <==
x y u
8.0 4.0 1.4243752293149217
0.0 12.0 0.09378224860869475
8.0 20.0 0.7242215479564826
0.0 28.0 -0.022059464118079603
24.0 4.0 -0.7040042176485002
16.0 12.0 -0.7000303548550062
24.0 20.0 -0.6455209071617672
16.0 28.0 -0.18608891145702758


==> data/3d-data/output-row-2x4/actuators/ac-650.dat <==
x y u
8.0 4.0 0.912885299428529
0.0 12.0 -0.17681564617854734
8.0 20.0 0.4260086236026406
0.0 28.0 -0.11155487433090158
24.0 4.0 -0.3284226265425634
16.0 12.0 -0.30890137026132614
24.0 20.0 -0.30672686701876034
16.0 28.0 -0.11322507853143152


==> data/3d-data/output-row-2x4/actuators/ac-850.dat <==
x y u
8.0 4.0 0.15751031141699662
0.0 12.0 -0.12239277239050074
8.0 20.0 0.17378179602670724
0.0 28.0 -0.13158017420160611
24.0 4.0 -0.13919838312576374
16.0 12.0 0.07657872921248055
24.0 20.0 -0.034798384779258035
16.0 28.0 0.02127150148821999


==> data/3d-data/output-row-2x4/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 15.042722922595
100.4 14.632223595093002
100.6 14.437474402657
100.8 14.350746062077999
101.0 14.291590699883
101.2 14.232871880221
101.4 14.167868680107997
101.6 14.095775711923
101.8 14.017778564499999
102.0 13.935520403778
102.2 13.84843983963
102.4 13.75172116574
102.6 13.637344602936
102.8 13.497119101759
103.0 13.325210616943
103.2 13.119735123346999
103.4 12.883373455172999
103.6 12.623186350673002
103.8 12.349108825451001
104.0 12.070811508353
104.2 11.794137430346
104.4 11.51969574433
104.6 11.244602034175
104.8 10.965734133953
105.0 10.682066671634999
105.2 10.395586614229998
105.4 10.111146105976001
105.6 9.835795415837
105.8 9.577668270423
106.0 9.344470153210999
106.2 9.142231556405001
106.4 8.974572139381
106.6 8.842960859931999
106.8 8.747294390193
107.0 8.686489275596
107.2 8.658692483368
107.4 8.66125370176
107.6 8.690626410269001
107.8 8.742320591618
108.0 8.810919268476
108.2 8.890146343601
108.4 8.973083640038999
108.6 9.052561631369
108.8 9.121735861987002
109.0 9.174689007161
109.2 9.207011461340999
109.4 9.216270036405998
109.6 9.202160180165
109.8 9.166352245050998
110.0 9.111993304987001
110.2 9.043014965721
110.4 8.963424762564001
110.6 8.876753884323001
110.8 8.785754449834
111.0 8.692307671165
111.2 8.597559879934
111.4 8.502067566207
111.6 8.40599765049
111.8 8.309191260372998
112.0 8.211150982424
112.2 8.11103151279
112.4 8.007554736675
112.6 7.8990388345580005
112.8 7.783475772815001
113.0 7.658737824579001
113.2 7.522871650023
113.4 7.374462613144001
113.6 7.212973604114001
113.8 7.039027987459
114.0 6.85457285982
114.2 6.662842179286999
114.4 6.468202625929
114.6 6.2758201443549995
114.8 6.091278999310999
115.0 5.920106159125
115.2 5.7673607489880006
115.4 5.637225766926
115.6 5.532730499761
115.8 5.455527800346
116.0 5.40581974124
116.2 5.382367824334
116.4 5.38254723264
116.6 5.402536603675999
116.8 5.437493932412
117.0 5.481847311481999
117.2 5.529604975009001
117.4 5.574718989195999
117.6 5.611456879985001
117.8 5.634780849939999
118.0 5.640699561410999
118.2 5.626494578872
118.4 5.590879378319
118.6 5.534037320495001
118.8 5.457528950737
119.0 5.364109437405
119.2 5.257477091876
119.4 5.141942395645
119.6 5.022109978211
119.8 4.902553805625
120.0 4.787491535199
120.2 4.6805485311920005
120.4 4.584525604851001
120.6 4.501270297422
120.8 4.4315852886460005
121.0 4.375224731136
121.2 4.330951007174001
121.4 4.296682667109001
121.6 4.269652152139
121.8 4.246662551303
122.0 4.224330488455
122.2 4.199358942962
122.4 4.168791824195
122.6 4.1302123244010005
122.8 4.081934714087
123.0 4.0230953842120005
123.2 3.953726257571
123.4 3.8747418926119996
123.6 3.787856895076
123.8 3.69550030558
124.0 3.6006274736319996
124.2 3.506513655262
124.4 3.416542317626
124.6 3.333931671077001
124.8 3.261512916849
125.0 3.2015004232550006
125.2 3.1553179620409995
125.4 3.12346906943
125.6 3.1055090225549997
125.8 3.100053473375
126.0 3.1048969396060007
126.2 3.11717133498
126.4 3.1335576835009995
126.6 3.150569671624
126.8 3.1647722902899993
127.0 3.1730544628299997
127.2 3.172823774895001
127.4 3.162172127723
127.6 3.1399710967359997
127.8 3.1059181623340004
128.0 3.0605194658090005
128.2 3.0050134145090004
128.4 2.9412762431140003
128.6 2.871651932389
128.8 2.798809669764
129.0 2.7255483243370002
129.2 2.654608095871
129.4 2.5885143957109995
129.6 2.5293949446049995
129.8 2.478855058045
130.0 2.4378869708780004
130.2 2.4068074072279995
130.4 2.385259932756
130.6 2.3722480385830003
130.8 2.366238034231
131.0 2.3652714196469997
131.2 2.367135905957
131.4 2.3695117753119996
131.6 2.3701646475410003
131.8 2.367075987239
132.0 2.3585897512039997
132.2 2.343497612588
132.4 2.321109419314
132.6 2.291267053506
132.8 2.254335254708
133.0 2.2111511524339997
133.2 2.162966773889
133.4 2.111345102745
133.6 2.058043991209
133.8 2.0049225496069996
134.0 1.9538012293690001
134.2 1.9063531245840002
134.4 1.8639902194559999
134.6 1.827781206227
134.8 1.798379477427
135.0 1.775988771343
135.2 1.7603525214070002
135.4 1.7507871856239996
135.6 1.746234676111
135.8 1.7453554304869998
136.0 1.746630688032
136.2 1.748474906862
136.4 1.7493575299010002
136.6 1.7479116452009997
136.8 1.7430242599919996
137.0 1.7339078451949996
137.2 1.7201350169019998
137.4 1.7016523705799995
137.6 1.6787613948189999
137.8 1.652076416943
138.0 1.6224566355259995
138.2 1.590942599778
138.4 1.5586550712939995
138.6 1.526723297378
138.8 1.496205957786
139.0 1.468011488141
139.2 1.4428604977689998
139.4 1.42122925385
139.6 1.4033445633000001
139.8 1.389166486525
140.0 1.378413767126
140.2 1.3705784779519998
140.4 1.3649797264469998
140.6 1.3608037932319998
140.8 1.3571749384110001
141.0 1.353190698307
141.2 1.3480150201769998
141.4 1.3409015143110001
141.6 1.331259788627
141.8 1.3186868924570003
142.0 1.302983476457
142.2 1.284175566489
142.4 1.262503173782
142.6 1.238399638405
142.8 1.2124575103939998
143.0 1.185395983925
143.2 1.157997053581
143.4 1.1310651401160001
143.6 1.1053660326180001
143.8 1.0815847882290002
144.0 1.0602767644489999
144.2 1.041843855378
144.4 1.0265090946550002
144.6 1.014317918444
144.8 1.005130686537
145.0 0.9986557370520002
145.2 0.9944579044340001
145.4 0.9920070767970002
145.6 0.9907045169780001
145.8 0.989926016604
146.0 0.9890652140759999
146.2 0.9875603813429998
146.4 0.9849318060830001
146.6 0.9808044309530002
146.8 0.9749226835439999
147.0 0.9671626144329999
147.2 0.9575236347160001
147.4 0.946128559296
147.6 0.933207186283
147.8 0.9190647754860002
148.0 0.904072543897
148.2 0.888627148603
148.4 0.873126544589
148.6 0.8579516468460002
148.8 0.8434308211149999
149.0 0.8298317389790001
149.2 0.817345174512
149.4 0.806073607886
149.6 0.7960382679489999
149.8 0.787183032732
150.0 0.779375799564
150.2 0.7724264074559999
150.4 0.7661084019550001
150.6 0.7601621936719999
150.8 0.7543266497040002
151.0 0.7483437958829999
151.2 0.7419868371619999
151.4 0.735061418919
151.6 0.7274278002779999
151.8 0.7190015372170002
152.0 0.709761730973
152.2 0.699749635977
152.4 0.6890648354700001
152.6 0.677862176476
152.8 0.666338663516
153.0 0.654719454268
153.2 0.6432465946179999
153.4 0.6321611167890001
153.6 0.621687396342
153.8 0.61202159901
154.0 0.60331521226
154.2 0.595668863829
154.4 0.5891286907800002
154.6 0.583678608552
154.8 0.5792452120630001
155.0 0.575707481085
155.2 0.5728948755650001
155.4 0.5706120924550001
155.6 0.5686368755140001
155.8 0.566740980339
156.0 0.5647024104939999
156.2 0.562315058019
156.4 0.5594001320849998
156.6 0.555813446648
156.8 0.5514540864449999
157.0 0.546266334407
157.2 0.540241577198
157.4 0.533416503499
157.6 0.525870782378
157.8 0.5177225260299999
158.0 0.5091166037020001
158.2 0.5002239989870001
158.4 0.4912263373
158.6 0.48230649433199996
158.8 0.473643978721
159.0 0.465393605216
159.2 0.457695764118
159.4 0.4506495151069999
159.6 0.4443205911519999
159.8 0.4387354299599998
160.0 0.4338744536450001
160.2 0.42968101787800006
160.4 0.426064166831
160.6 0.42290285534200006
160.8 0.4200559671330001
161.0 0.4173688219929999
161.2 0.414689734804
161.4 0.411870579552
161.6 0.40878722122699984
161.8 0.4053365418049999
162.0 0.40145119250499994
162.2 0.39709928767600006
162.4 0.3922861769559999
162.6 0.38705352881900007
162.8 0.381474542004
163.0 0.37565137897300005
163.2 0.3697064621059999
163.4 0.36377061776499997
163.6 0.357977582393
163.8 0.3524566744580001
164.0 0.34731905888899994
164.2 0.3426538228849999
164.4 0.33852226334800006
164.6 0.334953397047
164.8 0.33194232303199994
165.0 0.3294493311719999
165.2 0.32740431283800003
165.4 0.3257106679120001
165.6 0.32425044905399997
165.8 0.32289190236700005
166.0 0.32149964991800006
166.2 0.31993949298299995
166.4 0.3180910067180001
166.6 0.3158499299839999
166.8 0.3131421409029999
167.0 0.30991963684699986
167.2 0.3061697805890001
167.4 0.30191514447199996
167.6 0.297209687848
167.8 0.29213717350099994
168.0 0.2868060213930001
168.2 0.281341517494
168.4 0.275879363722
168.6 0.27055406999600007
168.8 0.26549694329600004
169.0 0.26081907651
169.2 0.25661045165099994
169.4 0.25293315473800004
169.6 0.24981799107799993
169.8 0.24725957519999997
170.0 0.24522337773899994
170.2 0.24364268776499998
170.4 0.24242474100799993
170.6 0.24145929907999997
170.8 0.24062442675900003
171.0 0.23979494499799997
171.2 0.23884891742800005
171.4 0.237680733934
171.6 0.23620018073899998
171.8 0.2343452360339999
172.0 0.232081094497
172.2 0.22940336814799991
172.4 0.22633772868299998
172.6 0.22293661197100006
172.8 0.21927458669299987
173.0 0.21544713785400002
173.2 0.21155793635799996
173.4 0.207715388655
173.6 0.204024656448
173.8 0.20057941380599995
174.0 0.19745828192300002
174.2 0.19471808794700002
174.4 0.19239124873199998
174.6 0.1904816760889999
174.8 0.18896899736900002
175.0 0.18780708513100008
175.2 0.18692744755200003
175.4 0.18624739376999994
175.6 0.18566912130999996
175.8 0.18509358256800007
176.0 0.18442227670799993
176.2 0.18356510161999995
176.4 0.182446387484
176.6 0.18100875477400002
176.8 0.17921930798899996
177.0 0.177068087557
177.2 0.17457163530599995
177.4 0.171768185398
177.6 0.16871979120800004
177.8 0.16550247151800002
178.0 0.16220616294300005
178.2 0.15892416755400007
178.4 0.155750213642
178.6 0.152771379147
178.8 0.15006026350799992
179.0 0.14767503290800005
179.2 0.14565099066700005
179.4 0.14400104615599996
179.6 0.14271566538799996
179.8 0.1417626872649999
180.0 0.141090443642
180.2 0.14063138683100002
180.4 0.14030687951100002
180.6 0.140032381324
180.8 0.139723961362
181.0 0.1393029853139999
181.2 0.13869953628800005
181.4 0.13786196229899997
181.6 0.136753030276
181.8 0.13535731091100003
182.0 0.13367854214500002
182.2 0.131742475489
182.4 0.12958880453100008
182.6 0.12727468071100007
182.8 0.124866136147
183.0 0.12243634295200001
183.2 0.120057516418
183.4 0.11779962877100002
183.6 0.11572358642600002
183.8 0.113876641976
184.0 0.1122932436869999
184.2 0.11098865493800003
184.4 0.10996139582499997
184.6 0.10919082619
184.8 0.10864199073000007
185.0 0.10826459233099997
185.2 0.108000106146
185.4 0.10778392189199996
185.6 0.10754862356100009
185.8 0.10723124528799997
186.0 0.10677513179799995
186.2 0.10613388020900003
186.4 0.105276174591
186.6 0.10418523775100001
186.8 0.10286092155499998
187.0 0.101319656733
187.2 0.09959180264400003
187.4 0.09772107789000004
187.6 0.09576118714599997
187.8 0.093770385532
188.0 0.09181122696699996
188.2 0.08994094898900007
188.4 0.08821177882299996
188.6 0.08666881326399999
188.8 0.08534244866200003
189.0 0.08425080496899998
189.2 0.083395648287
189.4 0.08276605859700002
189.6 0.08233529427799997
189.8 0.08206754093099998
190.0 0.08191568981600005
190.2 0.08182788795099999
190.4 0.08175002198300002
190.6 0.081628948683
190.8 0.081417155243
191.0 0.08107329268800001
191.2 0.08056682006900003
191.4 0.079879924889
191.6 0.07900669661299996
191.8 0.07795443327499997
192.0 0.07674293608100002
192.2 0.075402008986
192.4 0.07397035200499999
192.6 0.072492450248
192.8 0.07101524015400001
193.0 0.06958455172399997
193.2 0.06824347453899997
193.4 0.06702833713699996
193.6 0.06596706978999999
193.8 0.06507673427400001
194.0 0.06436430248500001
194.2 0.06382400154800003
194.4 0.063438763014
194.6 0.06318350434399997
194.8 0.06302489750899998
195.0 0.062922971993
195.2 0.06283664770899997
195.4 0.06272371852999997
195.6 0.06254589072900003
195.8 0.06226968016399999
196.0 0.061869493112000004
196.2 0.06132901237900001
196.4 0.060641846395999996
196.6 0.05981154253499997
196.8 0.05885328610399998
197.0 0.05778897662900001
197.2 0.056648673648999975
197.4 0.055468274812000014
197.6 0.054284593300999995
197.8 0.05313572168900002
198.0 0.052057163061
198.2 0.05107966713100002
198.4 0.05022728395099999
198.6 0.04951572444699997
198.8 0.04895206859699995
199.0 0.04853376602900002
199.2 0.048249111322999985
199.4 0.04807885123299995
199.6 0.04799679149499998
199.8 0.04797143327100002
200.0 0.04796964082100004


==> data/3d-data/output-row-4x2/actuators/ac-1000.dat <==
x y u
4.0 8.0 -0.0663598852892614
0.0 24.0 0.44314396085048763
12.0 8.0 -0.8758337146961943
8.0 24.0 -0.40824439262530776
20.0 8.0 -0.07755888923429566
16.0 24.0 -0.4737759183321251
28.0 8.0 0.8827170593121754
24.0 24.0 0.6151356451342722


==> data/3d-data/output-row-4x2/actuators/ac-500.dat <==
x y u
4.0 8.0 -1.8077768335056192
0.0 24.0 -0.6615394649994075
12.0 8.0 0.04769547772785118
8.0 24.0 -1.321093557935791
20.0 8.0 2.2497712348336085
16.0 24.0 0.2439917903372966
28.0 8.0 -0.507058113846214
24.0 24.0 1.5232603325773497


==> data/3d-data/output-row-4x2/actuators/ac-510.dat <==
x y u
4.0 8.0 -1.1450515551806069
0.0 24.0 0.41493952120358435
12.0 8.0 -0.7313462962622446
8.0 24.0 -0.9517044313103052
20.0 8.0 0.8879497819082447
16.0 24.0 -0.407674267836027
28.0 8.0 0.9645019602135307
24.0 24.0 0.8451125748462778


==> data/3d-data/output-row-4x2/actuators/ac-550.dat <==
x y u
4.0 8.0 0.7537928854222705
0.0 24.0 -0.0035344794595461304
12.0 8.0 0.2565405911219967
8.0 24.0 0.6950708507026675
20.0 8.0 -0.7547047009837569
16.0 24.0 -0.08845911455368416
28.0 8.0 -0.28289007313143133
24.0 24.0 -0.43708889181800875


==> data/3d-data/output-row-4x2/actuators/ac-650.dat <==
x y u
4.0 8.0 0.09867271237454538
0.0 24.0 -0.06472424475580328
12.0 8.0 0.5794614657535941
8.0 24.0 0.5277076576542448
20.0 8.0 -0.5314650863276369
16.0 24.0 -0.18789047491470828
28.0 8.0 -0.1556224003759718
24.0 24.0 -0.1964582518434882


==> data/3d-data/output-row-4x2/actuators/ac-850.dat <==
x y u
4.0 8.0 -0.347635013564514
0.0 24.0 -0.22964306961182562
12.0 8.0 0.9592511335184964
8.0 24.0 0.37645308894893487
20.0 8.0 -0.5087945143809148
16.0 24.0 0.02170361768564337
28.0 8.0 -0.049007490597817116
24.0 24.0 -0.3369610018670199


==> data/3d-data/output-row-4x2/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 15.059436797178
100.4 14.647732769905998
100.6 14.410760920087
100.8 14.278654814250999
101.0 14.183906651541001
101.2 14.096197361733
101.4 14.000609483289
101.6 13.887820732870999
101.8 13.753565331435002
102.0 13.600055679301999
102.2 13.434837805395
102.4 13.267030096223
102.6 13.103897822518999
102.8 12.950875153548001
103.0 12.813901321647998
103.2 12.69997939013
103.4 12.615030353954
103.6 12.561501271623
103.8 12.537771672665
104.0 12.539284926928001
104.2 12.560163432336001
104.4 12.594639322390002
104.6 12.637832781008001
104.8 12.685548518363
105.0 12.733400656401
105.2 12.776240248126
105.4 12.808408842225
105.6 12.824552330591999
105.8 12.820073838096
106.0 12.791124866259
106.2 12.73438478083
106.4 12.647259629623
106.6 12.528466909734
106.8 12.378795880892
107.0 12.201548731750002
107.2 12.002501610267
107.4 11.789487815202
107.6 11.571771298993001
107.8 11.359250057368
108.0 11.161548573355
108.2 10.987112271416
108.4 10.842359083854
108.6 10.731108661872
108.8 10.654388481875
109.0 10.610546887189
109.2 10.595759536997
109.4 10.604700550122
109.6 10.631187566170999
109.8 10.668819015182
110.0 10.711330922271
110.2 10.752967896798001
110.4 10.788726038194
110.6 10.814625406089
110.8 10.827920127142999
111.0 10.827254508362001
111.2 10.812684979954
111.4 10.785453857364
111.6 10.74769146794
111.8 10.702033018389
112.0 10.651188523896
112.2 10.597654572449
112.4 10.543498235949
112.6 10.49023533162
112.8 10.438806381126
113.0 10.389609320117
113.2 10.342620758722
113.4 10.297533240075001
113.6 10.253847118745
113.8 10.211037366969
114.0 10.16853985689
114.2 10.12579113124
114.4 10.082126109194
114.6 10.036759733205
114.8 9.988691409653999
115.0 9.936752599433
115.2 9.879594221979
115.4 9.815767077404
115.6 9.743844587731001
115.8 9.66249707745
116.0 9.570643278613
116.2 9.467591688605001
116.4 9.3531607582
116.6 9.227791081911999
116.8 9.09258441387
117.0 8.949311280580998
117.2 8.800288317717001
117.4 8.648295859891
117.6 8.496389580011
117.8 8.347729960001
118.0 8.205420086745
118.2 8.072345353155
118.4 7.951039311132
118.6 7.843537844965999
118.8 7.751284317621
119.0 7.675036535165
119.2 7.614845983893
119.4 7.570034108035999
119.6 7.5392753054020005
119.8 7.520699129141
120.0 7.512018073624
120.2 7.510712798928001
120.4 7.51417976594
120.6 7.519892933752
120.8 7.525543167934
121.0 7.529134807932001
121.2 7.529083811657
121.4 7.524253326145001
121.6 7.513988835714001
121.8 7.4981136945469995
122.0 7.476881543324001
122.2 7.450939840510001
122.4 7.4212174912519995
122.6 7.388836166580999
122.8 7.354990691688
123.0 7.320829338296001
123.2 7.287341167517999
123.4 7.255226038344
123.6 7.2248459813090005
123.8 7.196145295125
124.0 7.1686209099010005
124.2 7.141354717624
124.4 7.113056413382999
124.6 7.082173441143
124.8 7.047006882331999
125.0 7.005851631032
125.2 6.957173848358
125.4 6.8997459966450005
125.6 6.8328070835600005
125.8 6.756149357463
126.0 6.670204862171
126.2 6.576087605308
126.4 6.475568155203
126.6 6.371010828223
126.8 6.265253750797
127.0 6.161484446854001
127.2 6.063044785016
127.4 5.973238657075999
127.6 5.89511901137
127.8 5.831312608675
128.0 5.783834398005
128.2 5.753972077016
128.4 5.742170708759
128.6 5.748026862712
128.8 5.770317036021001
129.0 5.8070516605039995
129.2 5.855637238737001
129.4 5.913013069719
129.6 5.975881471849
129.8 6.0408713955549995
130.0 6.1047589672489995
130.2 6.164648032504
130.4 6.21810007771
130.6 6.263259903434999
130.8 6.2989158296
131.0 6.324527018084
131.2 6.340203561385
131.4 6.346630001088
131.6 6.3450035540670005
131.8 6.336873359159
132.0 6.324021720803
132.2 6.308328832353999
132.4 6.291587981649999
132.6 6.275407631287999
132.8 6.26108274877
133.0 6.249510496215
133.2 6.241141249631001
133.4 6.235960585485001
133.6 6.233524387876
133.8 6.233000963778
134.0 6.233267683374
134.2 6.233022609275
134.4 6.230900103765
134.6 6.225595010529
134.8 6.216000085076
135.0 6.201277818348
135.2 6.180975530139
135.4 6.1550614124109995
135.6 6.123933966308
135.8 6.088435989783999
136.0 6.0498108616640005
136.2 6.009611232292
136.4 5.9696557463
136.6 5.931869107519001
136.8 5.898212517125
137.0 5.870548996149
137.2 5.850519944486
137.4 5.839459843568
137.6 5.838299518037999
137.8 5.84753549799
138.0 5.867161896224
138.2 5.89671335629
138.4 5.935270786386001
138.6 5.981531349574
138.8 6.033896571875
139.0 6.090567318145
139.2 6.149651594804
139.4 6.2092843222920004
139.6 6.267736309219
139.8 6.323514404213
140.0 6.3753932409830005
140.2 6.422525613168
140.4 6.464417026373
140.6 6.500940291356001
140.8 6.532304111842
141.0 6.559016507880999
141.2 6.5817765704280005
141.4 6.601440789105999
141.6 6.618914698368
141.8 6.635075275693
142.0 6.650688937089001
142.2 6.666357273397001
142.4 6.682446690939
142.6 6.6990828079149995
142.8 6.716106667272999
143.0 6.73311579774
143.2 6.7494755775529995
143.4 6.764357694480001
143.6 6.776823552883999
143.8 6.785879826235
144.0 6.790564537534001
144.2 6.790017479586999
144.4 6.78356750449
144.6 6.7707970189580005
144.8 6.751564178783999
145.0 6.726081782151
145.2 6.694894954278
145.4 6.658887667318001
145.6 6.619254629437
145.8 6.577460051745
146.0 6.5351620781849995
146.2 6.494160153065
146.4 6.456287823912
146.6 6.423356249499
146.8 6.397046307483
147.0 6.37883683909
147.2 6.369947093174
147.4 6.371261745732999
147.6 6.383299183601
147.8 6.406209511903999
148.0 6.439745207316
148.2 6.483292121290999
148.4 6.535920632424
148.6 6.596416638039
148.8 6.663368841737
149.0 6.735219882877
149.2 6.81035732862
149.4 6.887185714021999
149.6 6.964175692461
149.8 7.039943262999
150.0 7.113263394395
150.2 7.183110385149001
150.4 7.248670220069999
150.6 7.309326652925
150.8 7.364656666153
151.0 7.414412719946999
151.2 7.458473586169999
151.4 7.496832856176999
151.6 7.529573224282
151.8 7.5568085985260005
152.0 7.5786883119490005
152.2 7.595369359177001
152.4 7.6070080580770005
152.6 7.613740563554
152.8 7.6157094577310005
153.0 7.613064635714
153.2 7.605978026439
153.4 7.594680347639
153.6 7.579447117141999
153.8 7.5606657701460005
154.0 7.538819198696
154.2 7.514508049050999
154.4 7.488455091661001
154.6 7.461479593169001
154.8 7.434509440081
155.0 7.4085160169929996
155.2 7.3845206616259995
155.4 7.3635366997550005
155.6 7.346539533296001
155.8 7.33444328353
156.0 7.328060907835
156.2 7.328085660162001
156.4 7.335072012866001
156.6 7.349422851482
156.8 7.371367347634001
157.0 7.400978289292
157.2 7.438124278017
157.4 7.482517896326
157.6 7.533674599038999
157.8 7.590942631199
158.0 7.653524467177999
158.2 7.720470823269
158.4 7.790736772718
158.6 7.863221326478
158.8 7.936765723595
159.0 8.010255185893001
159.2 8.08262716574
159.4 8.152896506950999
159.6 8.22023377064
159.8 8.283942443758
160.0 8.34350317661
160.2 8.398556256094
160.4 8.448918502108
160.6 8.494561049902
160.8 8.535590918755
161.0 8.57222715917
161.2 8.604769641459
161.4 8.633567553420999
161.6 8.658983243011999
161.8 8.681345648137
162.0 8.700927878542
162.2 8.71789584974
162.4 8.732305271606
162.6 8.744072490013
162.8 8.752980396805999
163.0 8.758702686510999
163.2 8.760823358089999
163.4 8.758899259012
163.6 8.752512083504
163.8 8.741315723044
164.0 8.725148708148001
164.2 8.704031875961
164.4 8.678254677174
164.6 8.648396680309
164.8 8.615327434490002
165.0 8.580183292846002
165.2 8.544382014309
165.4 8.509525383192
165.6 8.477356185859
165.8 8.449682937806
166.0 8.428313349564
166.2 8.414925847036997
166.4 8.411068181021
166.6 8.418002701709998
166.8 8.436697430479
167.0 8.467759836997
167.2 8.511404033913001
167.4 8.567431517398001
167.6 8.635273779897
167.8 8.713951166636999
168.0 8.802192398717
168.2 8.898447245084
168.4 9.000977481666
168.6 9.107935166954999
168.8 9.217443537254
169.0 9.327638859456
169.2 9.436778908445
169.4 9.543247401682
169.6 9.645628136001001
169.8 9.74268623039
170.0 9.833405095737
170.2 9.916953949222998
170.4 9.99270668088
170.6 10.060196559702
170.8 10.119114227958
171.0 10.169288767327
171.2 10.210663614742
171.4 10.24328945249
171.6 10.267311454249
171.8 10.282964265311001
172.0 10.290579041961001
172.2 10.290559879698002
172.4 10.283406657233002
172.6 10.269745283798
172.8 10.250288343062
173.0 10.225872055141
173.2 10.197474508522
173.4 10.166168563410999
173.6 10.133145584713999
173.8 10.099681513728001
174.0 10.067113823699
174.2 10.036795753345999
174.4 10.010053278686
174.6 9.988146004555
174.8 9.9722318164
175.0 9.963321760671
175.2 9.962271804248001
175.4 9.969754939
175.6 9.986261411788
175.8 10.012096534155
176.0 10.047402603051001
176.2 10.092130867514001
176.4 10.146063031953002
176.6 10.20881411327
176.8 10.279819935677
177.0 10.358326406539
177.2 10.443426412306
177.4 10.534033846527
177.6 10.628925032951
177.8 10.726757560322
178.0 10.826120103067002
178.2 10.925584857188
178.4 11.023733205909
178.6 11.119242228635999
178.8 11.21090732923
179.0 11.297695950556001
179.2 11.378752357417
179.4 11.453453256198
179.6 11.521400336973
179.8 11.582385487236
180.0 11.636460917396999
180.2 11.683837195885
180.4 11.724929760476002
180.6 11.760292171366999
180.8 11.790574049603002
181.0 11.816478170438
181.2 11.838702380666
181.4 11.857871953356
181.6 11.874455481593001
181.8 11.888734718349
182.0 11.900762289364998
182.2 11.910331569998998
182.4 11.916994985982
182.6 11.920112130094001
182.8 11.918923483962
183.0 11.912631326848999
183.2 11.900511004136003
183.4 11.882027683979999
183.6 11.856931161919
183.8 11.825320033731
184.0 11.787712630885999
184.2 11.745066557855
184.4 11.698764137077
184.6 11.650563976206001
184.8 11.602547809604
185.0 11.557035372825002
185.2 11.516481992993
185.4 11.48336201229
185.6 11.460080550944
185.8 11.448825034531
186.0 11.45150379825
186.2 11.469619842835
186.4 11.504189820542999
186.6 11.555709735733
186.8 11.624081993731
187.0 11.708654738999002
187.2 11.808193478206
187.4 11.920999525355999
187.6 12.04495528773
187.8 12.177663565476
188.0 12.316519319533999
188.2 12.458885955196
188.4 12.602165008932
188.6 12.743898794598001
188.8 12.881843053872
189.0 13.014015882687001
189.2 13.138718830595
189.4 13.254520601406
189.6 13.360289233203002
189.8 13.455139316306
190.0 13.538433489743
190.2 13.609739894509
190.4 13.668832662391
190.6 13.715654794214998
190.8 13.750339223036999
191.0 13.773152569627001
191.2 13.784489908966002
191.4 13.784906103299999
191.6 13.775060615519
191.8 13.755724947181
192.0 13.72781010412
192.2 13.692344346397999
192.4 13.650485506551
192.6 13.603542824925
192.8 13.552930063523
193.0 13.500198042591999
193.2 13.446962539305
193.4 13.394917072067
193.6 13.345707498684998
193.8 13.300944947447999
194.0 13.262122357144
194.2 13.230566820427999
194.4 13.207440410315
194.6 13.193691808888001
194.8 13.190089223584001
195.0 13.197214128787
195.2 13.215489514504998
195.4 13.245192202786999
195.6 13.286435564577
195.8 13.339189793189
196.0 13.40321394884
196.2 13.478080610001001
196.4 13.563081883054
196.6 13.657265674647
196.8 13.759385055852
197.0 13.867946692375998
197.2 13.981220941179998
197.4 14.097331429482999
197.6 14.214306245455
197.8 14.330184490324
198.0 14.443081061942
198.2 14.551278983473999
198.4 14.653283345926
198.6 14.747844188484999
198.8 14.834024738711001
199.0 14.911191711177
199.2 14.979042881775001
199.4 15.03758495257
199.6 15.087137607334
199.8 15.128323690411001
200.0 15.161988880145998


==> data/3d-data/output-row-4x4/actuators/ac-1000.dat <==
x y u
4.0 4.0 0.005697075231890315
0.0 12.0 0.00509935906385563
4.0 20.0 0.0006985971111281885
0.0 28.0 0.005960155418172571
12.0 4.0 0.0043922802985741066
8.0 12.0 0.0036089208001222426
12.0 20.0 0.00623480686343281
8.0 28.0 0.0015635347848954228
20.0 4.0 -0.007399491393748295
16.0 12.0 0.0007436011389307054
20.0 20.0 -0.009247026239815954
16.0 28.0 0.001674879419318512
28.0 4.0 -0.002695281790640594
24.0 12.0 -0.009449949180846264
28.0 20.0 0.002312938734934198
24.0 28.0 -0.00919148006546791


==> data/3d-data/output-row-4x4/actuators/ac-500.dat <==
x y u
4.0 4.0 -1.4593803363793203
0.0 12.0 -1.2028175475340672
4.0 20.0 -0.9622111502150663
0.0 28.0 -0.555365222067634
12.0 4.0 0.1977334428190658
8.0 12.0 -0.7963072265680631
12.0 20.0 -0.40079016416614716
8.0 28.0 -0.8789572396187841
20.0 4.0 1.7243870982529534
16.0 12.0 0.9376792392262439
20.0 20.0 0.7188808232125767
16.0 28.0 0.43662511930040293
28.0 4.0 -0.48791249180869956
24.0 12.0 1.0709611403748605
28.0 20.0 0.6566216773333996
24.0 28.0 1.0201226730289903


==> data/3d-data/output-row-4x4/actuators/ac-510.dat <==
x y u
4.0 4.0 -1.0812707102296555
0.0 12.0 -0.28026275615720386
4.0 20.0 -0.24497704680102123
0.0 28.0 0.12252278317244544
12.0 4.0 -0.42003297455032224
8.0 12.0 -0.8528618837603721
12.0 20.0 -0.5340279779939493
8.0 28.0 -0.7114180102811447
20.0 4.0 0.8342634737404979
16.0 12.0 0.10335534219314431
20.0 20.0 0.2024409040801556
16.0 28.0 -0.07805955339712833
28.0 4.0 0.6696553004672819
24.0 12.0 1.0123618973382116
28.0 20.0 0.5908230359842126
24.0 28.0 0.6655012564141345


==> data/3d-data/output-row-4x4/actuators/ac-550.dat <==
x y u
4.0 4.0 0.6351615761463009
0.0 12.0 0.046421284387246214
4.0 20.0 0.15224368352541817
0.0 28.0 -0.021125901046030723
12.0 4.0 0.1570015171956644
8.0 12.0 0.7179676542940838
12.0 20.0 0.353958478818456
8.0 28.0 0.4747736392732105
20.0 4.0 -0.542654252064406
16.0 12.0 -0.3596560560320724
20.0 20.0 -0.2573684676140411
16.0 28.0 -0.061250569747985706
28.0 4.0 -0.27517444571991967
24.0 12.0 -0.4132201514232817
28.0 20.0 -0.22663581239369138
24.0 28.0 -0.3746000778488079


==> data/3d-data/output-row-4x4/actuators/ac-650.dat <==
x y u
4.0 4.0 0.03607977322925045
0.0 12.0 -0.13864145256549654
4.0 20.0 0.01403534994352009
0.0 28.0 -0.10273321616927934
12.0 4.0 0.28924295567014513
8.0 12.0 0.25213192130940776
12.0 20.0 0.13652002788532497
8.0 28.0 0.15917449645518428
20.0 4.0 -0.18367660714258652
16.0 12.0 -0.010802163834293709
20.0 20.0 -0.006174621610627325
16.0 28.0 0.040095302223904415
28.0 4.0 -0.1493514317636806
24.0 12.0 -0.10798809935147297
28.0 20.0 -0.13434164770128187
24.0 28.0 -0.09206404070241717


==> data/3d-data/output-row-4x4/actuators/ac-850.dat <==
x y u
4.0 4.0 -0.04025519135645073
0.0 12.0 -0.02222008547899534
4.0 20.0 -0.032331051238690706
0.0 28.0 -0.02429636634164111
12.0 4.0 0.02969810970180317
8.0 12.0 -0.012372736308588695
12.0 20.0 0.0253346995358429
8.0 28.0 -0.0030941767932083403
20.0 4.0 0.01499074232501638
16.0 12.0 0.03444017359969912
20.0 20.0 0.0032074138961566577
16.0 28.0 0.020264510675560565
28.0 4.0 -0.004621403272173448
24.0 12.0 9.812038618576402e-05
28.0 20.0 0.003972502097555702
24.0 28.0 0.007218040275085626


==> data/3d-data/output-row-4x4/results.dat <==
0.0 0.0
0.2 0.10561624807699999
0.4 0.10523526574299995
0.6 0.10464198101300001
0.8 0.10385463701699994
1.0 0.10289226185199997
1.2 0.10177521088399999
1.4 0.10052009078700005
1.6 0.099145762328
1.8 0.09766888902100002
2.0 0.09610678484999999
2.2 0.094474916368
2.4 0.09278886445999995
2.6 0.09106399314999997
2.8 0.08931359676100006
3.0 0.087552249449
3.2 0.08579170646200004
3.4 0.08404402459999999
3.6 0.08231983122299999
3.8 0.08062959395299996
4.0 0.07898127617
4.2 0.07738427789500002
4.4 0.07584516684300002
4.6 0.07437041852500001
4.8 0.072965786526
5.0 0.07163556731699997
5.2 0.07038524674600002
5.4 0.069217540485
5.6 0.06813529772700005
5.8 0.06713858507399999
6.0 0.06622906597900002
6.2 0.06540624574199999
6.4 0.06467196710800002
6.6 0.06402551549800002
6.8 0.063467222523
7.0 0.062996569448
7.2 0.06261210016400001
7.4 0.062311400963000016
7.6 0.062092021490999995
7.8 0.061951818634
8.0 0.06188750279599997
8.2 0.06189592642699997
8.4 0.061972834629
8.6 0.062116545222999975
8.8 0.062321655699999964
9.0 0.06258640328300002
9.2 0.062906760096
9.4 0.06327908587400001
9.6 0.06370115473700001
9.8 0.06416897249700007
10.0 0.06468018954699999
10.2 0.06523078148300004
10.4 0.065818616655
10.6 0.06644094497400006
10.8 0.06709444709600001
11.0 0.067777504373
11.2 0.068486691962
11.4 0.06921988059200004
11.6 0.06997492035399999
11.8 0.07074913326900001
12.0 0.07154124611999998
12.2 0.07234800983200004
12.4 0.07316882463399998
12.6 0.07400145799499998
12.8 0.07484347072099998
13.0 0.07569475962400002
13.2 0.07655278177399999
13.4 0.07741700615700003
13.6 0.07828656494399996
13.8 0.079159106527
14.0 0.08003395065799998
14.2 0.080911425424
14.4 0.08178976202700002
14.6 0.08266816528600002
14.8 0.083546978416
15.0 0.08442535315800001
15.2 0.08530324514600002
15.4 0.086180164635
15.6 0.08705537349800002
15.8 0.08793007555799996
16.0 0.08880322253899994
16.2 0.08967576444900002
16.4 0.090546826234
16.6 0.09141736712099997
16.8 0.09228749888500003
17.0 0.093157580351
17.2 0.09402733401400003
17.4 0.09489735352099993
17.6 0.09576797648000003
17.8 0.09664028929500007
18.0 0.097513716683
18.2 0.09838964231499998
18.4 0.09926771604300008
18.6 0.100148974265
18.8 0.10103322683600002
19.0 0.10192120881100002
19.2 0.10281373177700001
19.4 0.10371103290000001
19.6 0.10461314665099997
19.8 0.10552150179000003
20.0 0.10643611950900003
20.2 0.10735640028400004
20.4 0.10828452867500003
20.6 0.10921970519899998
20.8 0.11016255319599996
21.0 0.11111378473600003
21.2 0.11207428095299998
21.4 0.11304300283400001
21.6 0.11402121584500002
21.8 0.11500909723199997
22.0 0.11600669581299988
22.2 0.11701517214699997
22.4 0.11803367349100002
22.6 0.11906277208499993
22.8 0.12010312914699997
23.0 0.12115492219099999
23.2 0.12221814570799996
23.4 0.12329279792000004
23.6 0.12437939804700004
23.8 0.12547870647299994
24.0 0.12658931911900004
24.2 0.12771259974700003
24.4 0.12884880048999997
24.6 0.12999815775400003
24.8 0.131159925746
25.0 0.13233460443200004
25.2 0.13352255401100002
25.4 0.13472380916499999
25.6 0.13593865740000002
25.8 0.13716641317899997
26.0 0.1384084213959999
26.2 0.139663419608
26.4 0.14093361240500002
26.6 0.1422164183880001
26.8 0.14351471105999997
27.0 0.14482683865600002
27.2 0.14615263334999998
27.4 0.14749335478099995
27.6 0.148848224908
27.8 0.15021822477300006
28.0 0.15160285357300002
28.2 0.15300252889000002
28.4 0.154417361071
28.6 0.155847140251
28.8 0.15729226261000004
29.0 0.15875338018200008
29.2 0.16022973425
29.4 0.16172169652999996
29.6 0.163229666313
29.8 0.16475385793700004
30.0 0.16629421124199995
30.2 0.16785138658199986
30.4 0.16942407572499996
30.6 0.17101420667300002
30.8 0.172620794861
31.0 0.17424467770899998
31.2 0.17588644257199992
31.4 0.17754482734099997
31.6 0.17922123772299997
31.8 0.18091504463099994
32.0 0.18262683041900002
32.2 0.184358517859
32.4 0.18610727198799998
32.6 0.18787468233000007
32.8 0.189661219745
33.0 0.191467271376
33.2 0.19329313012500002
33.4 0.19513791180400003
33.6 0.19700241069200003
33.8 0.19888738429900005
34.0 0.2007922820190001
34.2 0.202718667449
34.4 0.20466633190499994
34.6 0.2066339788100001
34.8 0.20862357889400002
35.0 0.21063492487299995
35.2 0.21266787708999996
35.4 0.21472460966800005
35.6 0.21680250105299995
35.8 0.21890396381599997
36.0 0.22102788216099992
36.2 0.223176789032
36.4 0.22534822221499998
36.6 0.22754439568000004
36.8 0.22976504707100004
37.0 0.2320106184339999
37.2 0.2342810185729999
37.4 0.23657711764599998
37.6 0.23889929473699995
37.8 0.24124719204700001
38.0 0.2436223048820001
38.2 0.24602240911200002
38.4 0.24845199672699994
38.6 0.250908454981
38.8 0.2533934664760001
39.0 0.25590637510900005
39.2 0.258447459068
39.4 0.261017763128
39.6 0.26361816850699993
39.8 0.266248805835
40.0 0.26890940680400005
40.2 0.2716010457909999
40.4 0.27432312296499994
40.6 0.2770777608709999
40.8 0.279864961754
41.0 0.282683508937
41.2 0.28553575920799995
41.4 0.288421009661
41.6 0.291340948247
41.8 0.29429414755100003
42.0 0.29728211496800006
42.2 0.30030692541
42.4 0.303366982702
42.6 0.3064631435579999
42.8 0.309595913608
43.0 0.312766172796
43.2 0.315975014213
43.4 0.31922204877400007
43.6 0.32250731908700003
43.8 0.325833301651
44.0 0.32919787437700004
44.2 0.332604012256
44.4 0.33605158588600004
44.6 0.33954020027199994
44.8 0.3430721766059999
45.0 0.34664666218400003
45.2 0.35026544478500005
45.4 0.35392759779099997
45.6 0.357634994381
45.8 0.36138865083399996
46.0 0.36518739095
46.2 0.36903366720299996
46.4 0.372927183906
46.6 0.37687009341
46.8 0.38086111869399997
47.0 0.38490137109
47.2 0.388993153649
47.4 0.39313485159600003
47.6 0.3973292222539999
47.8 0.40157721833400006
48.0 0.40587739074499996
48.2 0.410232822745
48.4 0.414642587066
48.6 0.4191082296580001
48.8 0.4236312314680001
49.0 0.4282113744259999
49.2 0.4328503430780001
49.4 0.4375475215939999
49.6 0.4423064538820001
49.8 0.44712542201199995
50.0 0.45200647689500006
50.2 0.4569514267810001
50.4 0.46195943406499995
50.6 0.46703297506
50.8 0.4721718813930001
51.0 0.4773777183209998
51.2 0.48265178023599997
51.4 0.4879942079279999
51.6 0.493406685572
51.8 0.49889084568
52.0 0.504447230163
52.2 0.510076648596
52.4 0.5157805536969999
52.6 0.5215594220789999
52.8 0.527415575347
53.0 0.533349913099
53.2 0.5393624689309999
53.4 0.545456926043
53.6 0.551631531143
53.8 0.557888834327
54.0 0.564230946248
54.2 0.5706588614089999
54.4 0.5771738097929999
54.6 0.5837762036499999
54.8 0.5904678723329999
55.0 0.597251307891
55.2 0.60412638129
55.4 0.6110962159440001
55.6 0.6181606055569999
55.8 0.6253234025599999
56.0 0.6325825224539999
56.2 0.639942459275
56.4 0.6474043745870001
56.6 0.6549691636110001
56.8 0.662638057709
57.0 0.6704141289769998
57.2 0.678298892477
57.4 0.68629308832
57.6 0.6943982582720001
57.8 0.70261838506
58.0 0.710953222699
58.2 0.7194055327040001
58.4 0.7279763703840001
58.6 0.736667386848
58.8 0.7454829409729999
59.0 0.7544236345780002
59.2 0.763490214098
59.4 0.7726871315219999
59.6 0.7820135407469999
59.8 0.7914734248939997
60.0 0.801070113004
60.2 0.8108030157189998
60.4 0.82067804973
60.6 0.8306936284390001
60.8 0.840852886937
61.0 0.8511606128199999
61.2 0.86161762568
61.4 0.872226565315
61.6 0.8829888719360001
61.8 0.893909755203
62.0 0.904988840028
62.2 0.9162300806699998
62.4 0.9276362075070002
62.6 0.9392103262929998
62.8 0.950954494231
63.0 0.9628717018959999
63.2 0.974964665297
63.4 0.9872361788660001
63.6 0.9996905715459999
63.8 1.012329953107
64.0 1.0251585062280002
64.2 1.038176688994
64.4 1.0513890290119998
64.6 1.0647995617989996
64.8 1.078413502836
65.0 1.0922278673210002
65.2 1.106252522755
65.4 1.1204877862370002
65.6 1.1349382281299998
65.8 1.149609867799
66.0 1.1645005648469997
66.2 1.179617395
66.4 1.1949639271429997
66.6 1.210546672221
66.8 1.226366452099
67.0 1.2424262417079999
67.2 1.258734239644
67.4 1.275289107445
67.6 1.2921019775429998
67.8 1.309171419143
68.0 1.3265046135860001
68.2 1.344104892861
68.4 1.3619783120000002
68.6 1.3801277008180002
68.8 1.398558664955
69.0 1.4172772198480001
69.2 1.4362876145780001
69.4 1.4555925478560003
69.6 1.475201489486
69.8 1.495113596069
70.0 1.5153405968459996
70.2 1.535884098441
70.4 1.5567513525
70.6 1.577945587581
70.8 1.5994750983309998
71.0 1.621341516587
71.2 1.643556940861
71.4 1.6661232391569998
71.6 1.6890471393149997
71.8 1.7123363255830002
72.0 1.7359961160270003
72.2 1.76003150273
72.4 1.7844504444579998
72.6 1.8092562598450002
72.8 1.834466126178
73.0 1.860075859289
73.2 1.8860977830839998
73.4 1.9125349824140003
73.6 1.93939916055
73.8 1.966696433592
74.0 1.9944335090919998
74.2 2.0226197292809998
74.4 2.051260354469
74.6 2.080366221858
74.8 2.109944661019
75.0 2.140002319581
75.2 2.170549246945
75.4 2.201592300264
75.6 2.23314168973
75.8 2.265209418301
76.0 2.29779709402
76.2 2.3309197033910003
76.4 2.3645848255080004
76.6 2.398803614816
76.8 2.433583766825
77.0 2.4689345829210003
77.2 2.5048696197930003
77.4 2.541393895054
77.6 2.578522538412
77.8 2.616266569735
78.0 2.65463370488
78.2 2.693635539527
78.4 2.733282048791
78.6 2.773589329271
78.8 2.814569422389
79.0 2.8562257209759996
79.2 2.898580440504
79.4 2.9416380524820003
79.6 2.9854160758969996
79.8 3.0299237008720006
80.0 3.075175524175
80.2 3.1211877235999994
80.4 3.1679689831259994
80.6 3.215532940255
80.8 3.2638983659370004
81.0 3.313078752319
81.2 3.3630826798240006
81.4 3.4139304270119997
81.6 3.4656345209870003
81.8 3.5182125632479995
82.0 3.5716759796749997
82.2 3.626045469795
82.4 3.681335260763
82.6 3.7375577855200004
82.8 3.7947396932219997
83.0 3.852887474199
83.2 3.9120206997729996
83.4 3.972160457385
83.6 4.03332513575
83.8 4.095529521205
84.0 4.158795718389
84.2 4.223136310313
84.4 4.288577028779
84.6 4.355134354776
84.8 4.422830511222001
85.0 4.491683233686
85.2 4.561714266902
85.4 4.632946555774
85.6 4.705396925274
85.8 4.779092934107
86.0 4.854051901979
86.2 4.930301458229
86.4 5.007859548051
86.6 5.08674853721
86.8 5.166997918093001
87.0 5.248629171304
87.2 5.3316669173080005
87.4 5.416136347788999
87.6 5.502065329058999
87.8 5.589475777344999
88.0 5.678393730237
88.2 5.768849943607999
88.4 5.860868276706
88.6 5.954484684954
88.8 6.049715772267
89.0 6.146597483731
89.2 6.245161112223
89.4 6.345429223121
89.6 6.447435951864
89.8 6.551216127579
90.0 6.656794897171
90.2 6.764208108570999
90.4 6.873485343068
90.6 6.984661646477
90.8 7.097776572921
91.0 7.21285364237
91.2 7.329932269864999
91.4 7.449050595935
91.6 7.570242499035
91.8 7.693542785676
92.0 7.818991043097001
92.2 7.946621549274999
92.4 8.076487052474
92.6 8.208606707388999
92.8 8.343034022613999
93.0 8.479805504499002
93.2 8.618963172918
93.4 8.760547022322001
93.6 8.904603693875002
93.8 9.051174956347
94.0 9.200296140494
94.2 9.352027960458999
94.4 9.506406530937
94.6 9.663480606436
94.8 9.823294886451
95.0 9.985899802154
95.2 10.151342215307
95.4 10.319675008418999
95.6 10.490946380221
95.8 10.665208354404
96.0 10.842511167870999
96.2 11.022905711277001
96.4 11.206450906837999
96.6 11.393201599679
96.8 11.583200864050001
97.0 11.776522734099999
97.2 11.973214001097002
97.4 12.173333714066
97.6 12.376939623789998
97.8 12.584099167697001
98.0 12.794866179791
98.2 13.009302999056
98.4 13.227463967124
98.6 13.449434951359
98.8 13.675264795883
99.0 13.905012232779
99.2 14.138759778175999
99.4 14.376563392022
99.6 14.618496307193999
99.8 14.864632527047998
100.0 15.115029097126001
100.2 14.919685986925998
100.4 14.131112686218
100.6 13.512683605214999
100.8 13.016007301519
101.0 12.57376820458
101.2 12.155227685505999
101.4 11.741372087301
101.6 11.310963355792
101.8 10.847456467557
102.0 10.351883418926
102.2 9.840116619146
102.4 9.330783948377
102.6 8.840301522672
102.8 8.384910989364
103.0 7.980595177254999
103.2 7.639648467907
103.4 7.368510515466
103.6 7.168408716357001
103.8 7.036187025991
104.0 6.963378025334
104.2 6.934854311483
104.4 6.930659927355
104.6 6.931119244793999
104.8 6.921701672936
105.0 6.894273120842
105.2 6.8453907597959995
105.4 6.774303336846
105.6 6.682372040369
105.8 6.573231396460001
106.0 6.452441467896
106.2 6.326397632100001
106.4 6.2012483835209995
106.6 6.082274780056999
106.8 5.973629626728999
107.0 5.878046516775999
107.2 5.796645988257
107.4 5.728822347463
107.6 5.672300543376
107.8 5.623393718437
108.0 5.5774894096439995
108.2 5.5297653525229995
108.4 5.475948427952001
108.6 5.412954287123
108.8 5.339125790902
109.0 5.2542187891
109.2 5.159234448497
109.4 5.056234209624
109.6 4.948139071946999
109.8 4.838479394960999
110.0 4.731004733824999
110.2 4.629187128982
110.4 4.535762959801
110.6 4.452356468995999
110.8 4.379334250489
111.0 4.315794366534
111.2 4.259776669674
111.4 4.20853137942
111.6 4.158823086881999
111.8 4.107308147072
112.0 4.050906881973999
112.2 3.98719846488
112.4 3.9147202736159996
112.6 3.8331664949199995
112.8 3.7434077788949995
113.0 3.647363093948
113.2 3.547714557866
113.4 3.44760528863
113.6 3.3502894353789996
113.8 3.2587911534760003
114.0 3.17561921377
114.2 3.1025303968049998
114.4 3.0403669964619997
114.6 2.9889657405100003
114.8 2.9472005969460007
115.0 2.913107891418
115.2 2.884109401677
115.4 2.857300308348
115.6 2.829775297684
115.8 2.798903526028
116.0 2.76261036027
116.2 2.7195281802610003
116.4 2.669112584531
116.6 2.6116167328640003
116.8 2.5480492079699992
117.0 2.480024935425
117.2 2.409588725019
117.4 2.339009317524
117.6 2.270558138371
117.8 2.2062891549619996
118.0 2.147840487142
118.2 2.096301825346
118.4 2.052114573305
118.6 2.015066738143
118.8 1.9843533185210003
119.0 1.9586812585370001
119.2 1.936439193057
119.4 1.915868778191
119.6 1.8952349587080002
119.8 1.8729967876830003
120.0 1.8479381321080002
120.2 1.8192567636380002
120.4 1.7866087143200002
120.6 1.7501122377779998
120.8 1.710296359281
121.0 1.668034608373
121.2 1.624419020797
121.4 1.5806530027010002
121.6 1.5379184247590003
121.8 1.49727411527
122.0 1.4595502940550003
122.2 1.4253001437340003
122.4 1.3947592159860003
122.6 1.367844888317
122.8 1.344192094192
123.0 1.323208067713
123.2 1.3041500335999998
123.4 1.28620934607
123.6 1.268593883668
123.8 1.250611546852
124.0 1.231717670783
124.2 1.211562808407
124.4 1.190003772993
124.6 1.167091538821
124.8 1.1430537133859997
125.0 1.1182373154879999
125.2 1.0930674386080002
125.4 1.067994642394
125.6 1.0434376759639998
125.8 1.019751193376
126.0 0.997191350135
126.2 0.9759016105840002
126.4 0.955915119783
126.6 0.9371673668930002
126.8 0.9195008519100001
127.0 0.902717280533
127.2 0.886582423251
127.4 0.8708688839450001
127.6 0.8553784210420001
127.8 0.839954454889
128.0 0.824506656766
128.2 0.8090040653
128.4 0.793474184082
128.6 0.7779968713569998
128.8 0.7626799983249999
129.0 0.747643759272
129.2 0.7330012150030001
129.4 0.718836592833
129.6 0.705201195257
129.8 0.6920945378769999
130.0 0.6794721602389999
130.2 0.667250940983
130.4 0.6553185791080001
130.6 0.6435484266230002
130.8 0.631817514643
131.0 0.620024748024
131.2 0.608100084315
131.4 0.5960150013800001
131.6 0.5837919847640002
131.8 0.571493112743
132.0 0.5592190575609999
132.2 0.547100146463
132.4 0.5352754160790001
132.6 0.5238825403449998
132.8 0.513040627813
133.0 0.502834886848
133.2 0.493309060102
133.4 0.4844596433670001
133.6 0.47623334993799993
133.8 0.468534989072
134.0 0.46122811359800003
134.2 0.45416207989699986
134.4 0.4471712683699999
134.6 0.44010020727099997
134.8 0.4328187170680001
135.0 0.42522931469899994
135.2 0.417278730991
135.4 0.408966671474
135.6 0.400337254419
135.8 0.39148103918900007
136.0 0.38252285303899997
136.2 0.37360351106299994
136.4 0.36487556398899995
136.6 0.35648133934500004
136.8 0.34854170235100007
137.0 0.34114483370400006
137.2 0.3343379711300001
137.4 0.328128821924
137.6 0.3224787993150001
137.8 0.31731348089700007
138.0 0.3125288566569999
138.2 0.30800249943099994
138.4 0.3036034491230001
138.6 0.29920467878800006
138.8 0.294696966084
139.0 0.289993259217
139.2 0.2850355801000001
139.4 0.279802626904
139.6 0.274305749067
139.8 0.268586279323
140.0 0.2627106531000001
140.2 0.2567653011169999
140.4 0.25084403058400007
140.6 0.24504072273399996
140.8 0.2394429305330001
141.0 0.23412221612800002
141.2 0.229129683945
141.4 0.22449194925800003
141.6 0.22021308548300006
141.8 0.21627335306599993
142.0 0.21263273777800004
142.2 0.20923777496299997
142.4 0.206023008744
142.6 0.20292205363600008
142.8 0.19986858681799996
143.0 0.196804282848
143.2 0.19368253692400003
143.4 0.19046899140999995
143.6 0.18714480075499995
143.8 0.18370726297200005
144.0 0.1801661821910001
144.2 0.17654386013100007
144.4 0.17287167875800002
144.6 0.169185181947
144.8 0.165524370204
145.0 0.161926973785
145.2 0.15842761652899995
145.4 0.1550547886
145.6 0.15182971517000002
145.8 0.148766913537
146.0 0.14587062413500002
146.2 0.14313789657700002
146.4 0.14055918006999996
146.6 0.13811829378999999
146.8 0.13579601858600004
147.0 0.133568598759
147.2 0.13141234967600005
147.4 0.129303548241
147.6 0.127218862419
147.8 0.125138859727
148.0 0.12304564684799997
148.2 0.12092751234099999
148.4 0.11877627672100005
148.6 0.11658754886200007
148.8 0.11436441139899994
149.0 0.11211103655600001
149.2 0.10983776112199997
149.4 0.10755903611899995
149.6 0.10529059717000001
149.8 0.10304997589300001
150.0 0.100856660669
150.2 0.098726484294
150.4 0.09667641251799998
150.6 0.09471944736899993
150.8 0.09286362264199996
151.0 0.09111379864799998
151.2 0.089469189654
151.4 0.08792312773999997
151.6 0.08646583400299998
151.8 0.08508303353599994
152.0 0.08375569628300002
152.2 0.08246482475100006
152.4 0.08118975761799994
152.6 0.07991165894399994
152.8 0.07861316296600002
153.0 0.07728179855599995
153.2 0.07590818933599999
153.4 0.07449015293499997
153.6 0.07302931531500004
153.8 0.07153375290800004
154.0 0.07001538499600002
154.2 0.068489846209
154.4 0.06697606081499999
154.6 0.06549282625
154.8 0.06405826298800002
155.0 0.06268858635900001
155.2 0.061395806800000015
155.4 0.06018884323200002
155.6 0.05907030512700001
155.8 0.058036736105
156.0 0.057081472081
156.2 0.05619227250799998
156.4 0.055353732976000006
156.6 0.05454820722000003
156.8 0.05375691227
157.0 0.05296292154299999
157.2 0.05215102494000005
157.4 0.05130872403200004
157.6 0.05042801652000001
157.8 0.049505851154999954
158.0 0.04854397833099998
158.2 0.04754840229900003
158.4 0.046529025285000025
158.6 0.045499073048000015
158.8 0.04447323400600003
159.0 0.04346625670399998
159.2 0.04249326259800003
159.4 0.041566263261
159.6 0.04069479715200003
159.8 0.039885492020000024
160.0 0.03913911509499999
160.2 0.038454629066999965
160.4 0.03782593310400004
160.6 0.03724398871699999
160.8 0.036696900044000016
161.0 0.036172959836000024
161.2 0.03565843529700003
161.4 0.03514151457999999
161.6 0.03461139153299997
161.8 0.03405974456099997
162.0 0.03348223837200001
162.2 0.032876243629000046
162.4 0.032243043917
162.6 0.03158721833799999
162.8 0.030915546840000016
163.0 0.030236566839999996
163.2 0.029559930301
163.4 0.028894990938000003
163.6 0.028251592534000017
163.8 0.02763777077900001
164.0 0.027058488888000005
164.2 0.026518613437000023
164.4 0.02601854625400002
164.6 0.02555778154599997
164.8 0.025132085395999995
165.0 0.02473662374599999
165.2 0.024364909289
165.4 0.02400830257300001
165.6 0.023659969815999996
165.8 0.023312008945000025
166.0 0.02295849531299999
166.2 0.022594166393000013
166.4 0.022215825451000024
166.6 0.02182194374199999
166.8 0.021412332656999995
167.0 0.020989669661
167.2 0.020557391682000013
167.4 0.020119859365000006
167.6 0.019682223486999988
167.8 0.019250245034000003
168.0 0.018829104195999983
168.2 0.01842371281199999
168.4 0.018037568385999996
168.6 0.017673379051
168.8 0.017332535896
169.0 0.017015365084000023
169.2 0.016720052041000008
169.4 0.016444201259000042
169.6 0.016184917714000012
169.8 0.015937642455
170.0 0.01569863678700001
170.2 0.015463440376000014
170.4 0.015228242726000001
170.6 0.014989596995999985
170.8 0.014745033226999991
171.0 0.014492805367000004
171.2 0.014232434075999995
171.4 0.013964392857000003
171.6 0.013689359360999994
171.8 0.013409798800999989
172.0 0.013128295951000013
172.2 0.012847678269000008
172.4 0.012571070019000003
172.6 0.012301369989
172.8 0.012041367540000006
173.0 0.011793346983999996
173.2 0.011558462329999998
173.4 0.011337970983999994
173.6 0.011131416571000002
173.8 0.010938337533000018
174.0 0.01075728172899999
174.2 0.010586416199000007
174.4 0.01042316356499999
174.6 0.010265263433000004
174.8 0.010109841926999987
175.0 0.009954656712000015
175.2 0.009797821491999986
175.4 0.009637279930999994
175.6 0.009471997882999988
175.8 0.009301839911000004
176.0 0.009126768188000001
176.2 0.008947529005000003
176.4 0.008765440990000008
176.6 0.008581980702
176.8 0.008399272717000004
177.0 0.008219225683
177.2 0.008043720674000006
177.4 0.007874612144999992
177.6 0.007713349604999992
177.8 0.00756079416900001
178.0 0.0074176395740000135
178.2 0.0072836068799999945
178.4 0.007158436205999992
178.6 0.007041238240999994
178.8 0.006930315872999998
179.0 0.0068243057400000084
179.2 0.006721392585000008
179.4 0.006620032015000003
179.6 0.006518441666999993
179.8 0.006415411762999998
180.0 0.006309656518000001
180.2 0.006200576552000002
180.4 0.0060881718620000025
180.6 0.005972566526999999
180.8 0.005854236150000001
181.0 0.005734157597999992
181.2 0.005613590569000005
181.4 0.005493850411000005
181.6 0.0053761495840000005
181.8 0.005261984130000005
182.0 0.005152322983
182.2 0.005048038972000007
182.4 0.004949867336000009
182.6 0.00485774665
182.8 0.0047717157369999985
183.0 0.004691294160999997
183.2 0.004615827781999984
183.4 0.0045440011679999965
183.6 0.004475029285999991
183.8 0.004407788098000011
184.0 0.0043411055560000035
184.2 0.004273755072999996
184.4 0.004205242913000003
184.6 0.004134809560999998
184.8 0.004062261395999992
185.0 0.003987440097000007
185.2 0.003910703082999997
185.4 0.0038324620689999963
185.6 0.0037535191239999955
185.8 0.003674440391999996
186.0 0.0035964209790000003
186.2 0.003520150011000001
186.4 0.003446303434000004
186.6 0.003375607913000002
186.8 0.003308623829999998
187.0 0.003245495368999993
187.2 0.003186296047999998
187.4 0.0031309510650000074
187.6 0.003079093106000005
187.8 0.003029925942000005
188.0 0.0029831459219999907
188.2 0.002937807610999999
188.4 0.0028932563570000015
188.6 0.0028489620299999964
188.8 0.0028041133079999953
189.0 0.0027583419910000052
189.2 0.0027114598189999935
189.4 0.0026631436880000005
189.6 0.002613604142000001
189.8 0.002563001694999999
190.0 0.002511565303000001
190.2 0.002459868034999996
190.4 0.0024083710270000037
190.6 0.0023576857240000014
190.8 0.0023081990380000054
191.0 0.0022605290050000007
191.2 0.0022149447269999897
191.4 0.0021716293760000024
191.6 0.0021309605950000036
191.8 0.0020926388399999975
192.0 0.0020567629369999995
192.2 0.002022860192999996
192.4 0.0019907784699999985
192.6 0.0019600308460000055
192.8 0.0019301002690000066
193.0 0.0019005992429999999
193.2 0.0018711515960000064
193.4 0.0018414032530000093
193.6 0.0018110362769999954
193.8 0.0017799472560000055
194.0 0.0017480088200000014
194.2 0.0017153342319999997
194.4 0.001681964877000003
194.6 0.0016482236619999977
194.8 0.0016144211410000055
195.0 0.0015808038619999965
195.2 0.001547782933999995
195.4 0.001515657678999998
195.6 0.001484686087999996
195.8 0.001455101798000002
196.0 0.0014270150350000014
196.2 0.001400553381000005
196.4 0.0013756923950000053
196.6 0.0013523697970000007
196.8 0.0013302581740000036
197.0 0.0013092303390000015
197.2 0.001289048266000002
197.4 0.0012693914759999985
197.6 0.0012499449230000022
197.8 0.0012304774359999944
198.0 0.0012107423860000027
198.2 0.0011906514050000045
198.4 0.0011700416340000032
198.6 0.001148928019000001
198.8 0.001127348006000001
199.0 0.0011053529080000026
199.2 0.0010831404710000033
199.4 0.001060964232999997
199.6 0.0010389079750000051
199.8 0.0010173006229999997
200.0 0.0009963160849999955


==> data/K-3d/k-2d-HR.dat <==
0.040000 0.000156 0.000173
0.120000 0.000416 -0.000118
0.200000 0.000377 -0.000113
0.280000 0.000338 -0.000109
0.360000 0.000299 -0.000104
0.440000 0.000262 -0.000099
0.520000 0.000229 -0.000095
0.600000 0.000200 -0.000091
0.680000 0.000174 -0.000087
0.760000 0.000152 -0.000084
0.840000 0.000133 -0.000081
0.920000 0.000116 -0.000079
1.000000 0.000101 -0.000077
1.080000 0.000088 -0.000075
1.160000 0.000076 -0.000074
1.240000 0.000065 -0.000073
1.320000 0.000055 -0.000072
1.400000 0.000046 -0.000071
1.480000 0.000037 -0.000072
1.560000 0.000029 -0.000072
1.640000 0.000021 -0.000073
1.720000 0.000013 -0.000075
1.800000 0.000005 -0.000077
1.880000 -0.000003 -0.000079
1.960000 -0.000010 -0.000082
2.040000 -0.000018 -0.000085
2.120000 -0.000025 -0.000089
2.200000 -0.000031 -0.000092
2.280000 -0.000037 -0.000096
2.360000 -0.000043 -0.000099
2.440000 -0.000048 -0.000103
2.520000 -0.000053 -0.000107
2.600000 -0.000057 -0.000110
2.680000 -0.000060 -0.000114
2.760000 -0.000063 -0.000117
2.840000 -0.000066 -0.000121
2.920000 -0.000068 -0.000125
3.000000 -0.000070 -0.000129
3.080000 -0.000072 -0.000133
3.160000 -0.000073 -0.000138
3.240000 -0.000074 -0.000144
3.320000 -0.000073 -0.000150
3.400000 -0.000071 -0.000158
3.480000 -0.000066 -0.000166
3.560000 -0.000058 -0.000176
3.640000 -0.000046 -0.000188
3.720000 -0.000029 -0.000201
3.800000 -0.000006 -0.000216
3.880000 0.000023 -0.000234
3.960000 0.000059 -0.000253
4.040000 0.000101 -0.000274
4.120000 0.000148 -0.000296
4.200000 0.000199 -0.000319
4.280000 0.000250 -0.000342
4.360000 0.000298 -0.000364
4.440000 0.000339 -0.000383
4.520000 0.000367 -0.000400
4.600000 0.000378 -0.000411
4.680000 0.000368 -0.000416
4.760000 0.000331 -0.000414
4.840000 0.000265 -0.000405
4.920000 0.000170 -0.000386
5.000000 0.000045 -0.000359
5.080000 -0.000105 -0.000325
5.160000 -0.000276 -0.000283
5.240000 -0.000459 -0.000237
5.320000 -0.000646 -0.000187
5.400000 -0.000825 -0.000136
5.480000 -0.000984 -0.000087
5.560000 -0.001115 -0.000043
5.640000 -0.001206 -0.000006
5.720000 -0.001250 0.000022
5.800000 -0.001242 0.000038
5.880000 -0.001182 0.000042
5.960000 -0.001072 0.000034
6.040000 -0.000917 0.000013
6.120000 -0.000726 -0.000019
6.200000 -0.000510 -0.000061
6.280000 -0.000284 -0.000110
6.360000 -0.000060 -0.000164
6.440000 0.000149 -0.000220
6.520000 0.000329 -0.000275
6.600000 0.000473 -0.000327
6.680000 0.000571 -0.000375
6.760000 0.000622 -0.000415
6.840000 0.000624 -0.000448
6.920000 0.000581 -0.000472
7.000000 0.000498 -0.000487
7.080000 0.000382 -0.000495
7.160000 0.000242 -0.000494
7.240000 0.000088 -0.000486
7.320000 -0.000071 -0.000473
7.400000 -0.000227 -0.000456
7.480000 -0.000373 -0.000435
7.560000 -0.000503 -0.000411
7.640000 -0.000615 -0.000387
7.720000 -0.000707 -0.000362
7.800000 -0.000778 -0.000336
7.880000 -0.000829 -0.000312
7.960000 -0.000864 -0.000287
8.040000 -0.000885 -0.000264
8.120000 -0.000895 -0.000241
8.200000 -0.000897 -0.000218
8.280000 -0.000894 -0.000196
8.360000 -0.000889 -0.000174
8.440000 -0.000884 -0.000152
8.520000 -0.000881 -0.000129
8.600000 -0.000879 -0.000106
8.680000 -0.000880 -0.000083
8.760000 -0.000884 -0.000058
8.840000 -0.000890 -0.000033
8.920000 -0.000898 -0.000006
9.000000 -0.000907 0.000022
9.080000 -0.000917 0.000052
9.160000 -0.000927 0.000082
9.240000 -0.000937 0.000114
9.320000 -0.000948 0.000147
9.400000 -0.000958 0.000182
9.480000 -0.000970 0.000218
9.560000 -0.000984 0.000255
9.640000 -0.001001 0.000292
9.720000 -0.001021 0.000331
9.800000 -0.001045 0.000371
9.880000 -0.001073 0.000412
9.960000 -0.001105 0.000455
10.040000 -0.001139 0.000499
10.120000 -0.001173 0.000545
10.200000 -0.001203 0.000595
10.280000 -0.001226 0.000647
10.360000 -0.001240 0.000704
10.440000 -0.001240 0.000765
10.520000 -0.001224 0.000830
10.600000 -0.001194 0.000899
10.680000 -0.001151 0.000972
10.760000 -0.001102 0.001048
10.840000 -0.001057 0.001125
10.920000 -0.001026 0.001202
11.000000 -0.001026 0.001278
11.080000 -0.001070 0.001351
11.160000 -0.001171 0.001420
11.240000 -0.001339 0.001487
11.320000 -0.001572 0.001553
11.400000 -0.001862 0.001622
11.480000 -0.002182 0.001698
11.560000 -0.002496 0.001788
11.640000 -0.002751 0.001901
11.720000 -0.002885 0.002043
11.800000 -0.002833 0.002222
11.880000 -0.002538 0.002444
11.960000 -0.001966 0.002709
12.040000 -0.001122 0.003014
12.120000 -0.000070 0.003350
12.200000 0.001050 0.003701
12.280000 0.002012 0.004046
12.360000 0.002496 0.004359
12.440000 0.002111 0.004615
12.520000 0.000425 0.004793
12.600000 -0.002974 0.004881
12.680000 -0.008393 0.004886
12.760000 -0.015933 0.004836
12.840000 -0.025382 0.004787
12.920000 -0.036131 0.004823
13.000000 -0.047131 0.005051
13.080000 -0.056920 0.005597
13.160000 -0.063745 0.006587
13.240000 -0.065774 0.008130
13.320000 -0.061396 0.010299
13.400000 -0.049547 0.013111
13.480000 -0.030022 0.016507
13.560000 -0.003687 0.020351
13.640000 0.027475 0.024432
13.720000 0.060512 0.028476
13.800000 0.091860 0.032179
13.880000 0.117854 0.035240
13.960000 0.135303 0.037397
14.040000 0.142016 0.038465
14.120000 0.137186 0.038355
14.200000 0.121520 0.037090
14.280000 0.097116 0.034798
14.360000 0.067097 0.031696
14.440000 0.035086 0.028053
14.520000 0.004634 0.024161
14.600000 -0.021289 0.020298
14.680000 -0.040661 0.016695
14.760000 -0.052558 0.013520
14.840000 -0.057122 0.010870
14.920000 -0.055351 0.008767
15.000000 -0.048799 0.007180
15.080000 -0.039253 0.006032
15.160000 -0.028436 0.005224
15.240000 -0.017792 0.004649
15.320000 -0.008369 0.004213
15.400000 -0.000781 0.003834
15.480000 0.004745 0.003457
15.560000 0.008294 0.003048
15.640000 0.010154 0.002594
15.720000 0.010720 0.002099
15.800000 0.010410 0.001575
15.880000 0.009609 0.001041
15.960000 0.008627 0.000518
16.040000 0.007690 0.000021
16.120000 0.006938 -0.000434
16.200000 0.006438 -0.000842
16.280000 0.006197 -0.001197
16.360000 0.006184 -0.001503
16.440000 0.006347 -0.001763
16.520000 0.006621 -0.001984
16.600000 0.006949 -0.002173
16.680000 0.007277 -0.002338
16.760000 0.007569 -0.002485
16.840000 0.007800 -0.002620
16.920000 0.007959 -0.002745
17.000000 0.008046 -0.002863
17.080000 0.008069 -0.002976
17.160000 0.008039 -0.003082
17.240000 0.007972 -0.003183
17.320000 0.007882 -0.003276
17.400000 0.007782 -0.003360
17.480000 0.007681 -0.003436
17.560000 0.007586 -0.003502
17.640000 0.007500 -0.003559
17.720000 0.007424 -0.003606
17.800000 0.007357 -0.003644
17.880000 0.007296 -0.003673
17.960000 0.007237 -0.003695
18.040000 0.007179 -0.003709
18.120000 0.007118 -0.003717
18.200000 0.007053 -0.003720
18.280000 0.006981 -0.003718
18.360000 0.006903 -0.003712
18.440000 0.006819 -0.003701
18.520000 0.006729 -0.003687
18.600000 0.006635 -0.003668
18.680000 0.006538 -0.003647
18.760000 0.006439 -0.003622
18.840000 0.006339 -0.003594
18.920000 0.006238 -0.003562
19.000000 0.006139 -0.003527
19.080000 0.006040 -0.003490
19.160000 0.005943 -0.003449
19.240000 0.005848 -0.003405
19.320000 0.005753 -0.003359
19.400000 0.005660 -0.003310
19.480000 0.005568 -0.003258
19.560000 0.005476 -0.003204
19.640000 0.005382 -0.003146
19.720000 0.005286 -0.003087
19.800000 0.005185 -0.003024
19.880000 0.005078 -0.002958
19.960000 0.004961 -0.002889
20.040000 0.004833 -0.002817
20.120000 0.004689 -0.002743
20.200000 0.004528 -0.002666
20.280000 0.004349 -0.002587
20.360000 0.004149 -0.002506
20.440000 0.003931 -0.002425
20.520000 0.003695 -0.002345
20.600000 0.003448 -0.002267
20.680000 0.003193 -0.002193
20.760000 0.002941 -0.002124
20.840000 0.002699 -0.002063
20.920000 0.002478 -0.002011
21.000000 0.002291 -0.001970
21.080000 0.002146 -0.001941
21.160000 0.002052 -0.001924
21.240000 0.002018 -0.001921
21.320000 0.002045 -0.001930
21.400000 0.002134 -0.001951
21.480000 0.002282 -0.001981
21.560000 0.002480 -0.002018
21.640000 0.002716 -0.002058
21.720000 0.002974 -0.002099
21.800000 0.003239 -0.002136
21.880000 0.003492 -0.002165
21.960000 0.003715 -0.002183
22.040000 0.003892 -0.002187
22.120000 0.004009 -0.002175
22.200000 0.004057 -0.002145
22.280000 0.004031 -0.002096
22.360000 0.003930 -0.002029
22.440000 0.003758 -0.001945
22.520000 0.003522 -0.001846
22.600000 0.003235 -0.001736
22.680000 0.002910 -0.001617
22.760000 0.002563 -0.001494
22.840000 0.002208 -0.001370
22.920000 0.001861 -0.001249
23.000000 0.001533 -0.001133
23.080000 0.001236 -0.001025
23.160000 0.000977 -0.000926
23.240000 0.000759 -0.000839
23.320000 0.000584 -0.000763
23.400000 0.000451 -0.000698
23.480000 0.000356 -0.000645
23.560000 0.000296 -0.000600
23.640000 0.000263 -0.000565
23.720000 0.000252 -0.000536
23.800000 0.000257 -0.000514
23.880000 0.000272 -0.000495
23.960000 0.000292 -0.000480
24.040000 0.000315 -0.000467
24.120000 0.000336 -0.000456
24.200000 0.000354 -0.000445
24.280000 0.000369 -0.000434
24.360000 0.000379 -0.000423
24.440000 0.000386 -0.000413
24.520000 0.000389 -0.000402
24.600000 0.000389 -0.000390
24.680000 0.000386 -0.000379
24.760000 0.000382 -0.000367
24.840000 0.000377 -0.000355
24.920000 0.000372 -0.000344
25.000000 0.000366 -0.000332
25.080000 0.000359 -0.000321
25.160000 0.000353 -0.000310
25.240000 0.000346 -0.000299
25.320000 0.000339 -0.000289
25.400000 0.000332 -0.000279
25.480000 0.000324 -0.000269
25.560000 0.000315 -0.000260
25.640000 0.000306 -0.000251
25.720000 0.000296 -0.000243
25.800000 0.000285 -0.000235
25.880000 0.000274 -0.000228
25.960000 0.000262 -0.000221
26.040000 0.000250 -0.000214
26.120000 0.000237 -0.000207
26.200000 0.000224 -0.000200
26.280000 0.000211 -0.000193
26.360000 0.000198 -0.000186
26.440000 0.000184 -0.000179
26.520000 0.000171 -0.000171
26.600000 0.000158 -0.000164
26.680000 0.000144 -0.000156
26.760000 0.000130 -0.000148
26.840000 0.000116 -0.000140
26.920000 0.000101 -0.000132
27.000000 0.000085 -0.000123
27.080000 0.000067 -0.000115
27.160000 0.000047 -0.000106
27.240000 0.000025 -0.000097
27.320000 -0.000000 -0.000088
27.400000 -0.000029 -0.000079
27.480000 -0.000062 -0.000069
27.560000 -0.000099 -0.000059
27.640000 -0.000141 -0.000049
27.720000 -0.000187 -0.000039
27.800000 -0.000235 -0.000029
27.880000 -0.000285 -0.000019
27.960000 -0.000334 -0.000010
28.040000 -0.000379 -0.000002
28.120000 -0.000415 0.000005
28.200000 -0.000439 0.000009
28.280000 -0.000445 0.000011
28.360000 -0.000429 0.000010
28.440000 -0.000385 0.000006
28.520000 -0.000312 -0.000003
28.600000 -0.000205 -0.000015
28.680000 -0.000065 -0.000032
28.760000 0.000105 -0.000052
28.840000 0.000302 -0.000075
28.920000 0.000518 -0.000100
29.000000 0.000744 -0.000125
29.080000 0.000967 -0.000150
29.160000 0.001175 -0.000172
29.240000 0.001353 -0.000190
29.320000 0.001489 -0.000203
29.400000 0.001570 -0.000208
29.480000 0.001588 -0.000206
29.560000 0.001535 -0.000195
29.640000 0.001411 -0.000176
29.720000 0.001219 -0.000149
29.800000 0.000965 -0.000114
29.880000 0.000661 -0.000075
29.960000 0.000323 -0.000031
30.040000 -0.000033 0.000014
30.120000 -0.000387 0.000057
30.200000 -0.000720 0.000098
30.280000 -0.001016 0.000133
30.360000 -0.001261 0.000161
30.440000 -0.001442 0.000181
30.520000 -0.001554 0.000191
30.600000 -0.001594 0.000193
30.680000 -0.001566 0.000185
30.760000 -0.001475 0.000170
30.840000 -0.001331 0.000148
30.920000 -0.001147 0.000121
31.000000 -0.000935 0.000090
31.080000 -0.000710 0.000058
31.160000 -0.000483 0.000025
31.240000 -0.000268 -0.000006
31.320000 -0.000071 -0.000034
31.400000 0.000099 -0.000059
31.480000 0.000238 -0.000080
31.560000 0.000346 -0.000097
31.640000 0.000423 -0.000109
31.720000 0.000470 -0.000117
31.800000 0.000492 -0.000122
31.880000 0.000493 -0.000124
31.960000 0.000478 -0.000124


==> data/K-3d/k-2d.dat <==
0.250000 -0.065634 0.031325
0.750000 -0.056322 0.028344
1.250000 -0.055016 0.028978
1.750000 -0.062688 0.029031
2.250000 -0.058917 0.031151
2.750000 -0.060424 0.030505
3.250000 -0.059954 0.027457
3.750000 -0.053945 0.026749
4.250000 -0.060114 0.027689
4.750000 -0.066869 0.028863
5.250000 -0.060720 0.029605
5.750000 -0.060329 0.028367
6.250000 -0.061172 0.028116
6.750000 -0.058382 0.028615
7.250000 -0.063244 0.027126
7.750000 -0.062305 0.027066
8.250000 -0.060549 0.028062
8.750000 -0.066734 0.028960
9.250000 -0.066716 0.031329
9.750000 -0.066966 0.031315
10.250000 -0.066196 0.031126
10.750000 -0.063599 0.034880
11.250000 -0.071319 0.038766
11.750000 -0.076109 0.042422
12.250000 -0.065133 0.050767
12.750000 -0.126288 0.057943
13.250000 -0.271305 0.071109
13.750000 0.023382 0.155942
14.250000 0.421808 0.242609
14.750000 0.089731 0.181736
15.250000 -0.224609 0.077852
15.750000 -0.089580 0.045362
16.250000 -0.004322 0.032167
16.750000 -0.014017 0.016675
17.250000 -0.016026 0.011082
17.750000 -0.005827 0.009331
18.250000 -0.015392 0.006395
18.750000 -0.026369 0.008161
19.250000 -0.016756 0.008806
19.750000 -0.017782 0.006609
20.250000 -0.032693 0.012538
20.750000 -0.045942 0.018312
21.250000 -0.045440 0.016052
21.750000 -0.030983 0.016182
22.250000 -0.035207 0.017295
22.750000 -0.048479 0.018162
23.250000 -0.047718 0.024044
23.750000 -0.059475 0.025755
24.250000 -0.055579 0.025637
24.750000 -0.048611 0.028027
25.250000 -0.066552 0.028314
25.750000 -0.060233 0.028366
26.250000 -0.048355 0.027087
26.750000 -0.059263 0.027177
27.250000 -0.064608 0.030418
27.750000 -0.061353 0.030938
28.250000 -0.061113 0.028763
28.750000 -0.052409 0.028450
29.250000 -0.051290 0.028473
29.750000 -0.063167 0.029693
30.250000 -0.063026 0.031604
30.750000 -0.060895 0.029456
31.250000 -0.060798 0.028642
31.750000 -0.059083 0.030634


==> data/K-3d/k-64x128-slice.dat <==
0.25 29.75 -0.002037969960278 -0.0038434301763412
0.75 29.75 0.0025220394857948 -0.0033995603159288
1.25 29.75 -0.0010353430174712 -0.0031517560155684
1.75 29.75 -0.0008030936206996 -0.00184439526518
2.25 29.75 0.0005063524065564 -0.0009270665308
2.75 29.75 -0.0010593742798436 -0.0013001736469488
3.25 29.75 -0.0008396434270456 -0.0015093945362416
3.75 29.75 -0.000816334052516 -0.0006437696731488
4.25 29.75 -0.006210026491184 0.0011889813585488
4.75 29.75 -0.0057533456029328 0.003700887637448
5.25 29.75 -0.0011784334352076 0.005565498053868
5.75 29.75 -0.0037226794696576 0.0077651215720224
6.25 29.75 -9.374519246e-05 0.0102658901852248
6.75 29.75 0.000698630177764 0.0120359314173716
7.25 29.75 0.0003215610770932 0.0135767594013244
7.75 29.75 0.0036924994505348 0.0163369709154972
8.25 29.75 0.0022859000725584 0.019302578897142
8.75 29.75 0.0025146888034744 0.0229629671724352
9.25 29.75 0.00727299078452 0.0267348016937712
9.75 29.75 0.0081643897580696 0.0309095319237768
10.25 29.75 0.0153125927217532 0.037197655348266
10.75 29.75 0.0184765220546132 0.0446311724312196
11.25 29.75 0.0203196736796388 0.0511381431296624
11.75 29.75 0.024758894299642 0.05955582202723
12.25 29.75 0.029920410585886 0.0701930054577268
12.75 29.75 -0.0006392708731468 0.0881051590070164
13.25 29.75 0.0333307391614648 0.1214274467067096
13.75 29.75 0.3525218555241176 0.2096151848140916
14.25 29.75 0.3523915828713304 0.2551279353994996
14.75 29.75 0.0344160286474008 0.1771781071888408
15.25 29.75 0.0023122885177016 0.0900420764141716
15.75 29.75 0.0457363053312436 0.031579207003552
16.25 29.75 0.0522215625428688 -0.0102151822836556
16.75 29.75 0.0522129738318748 -0.035754849198964
17.25 29.75 0.0503008561159992 -0.0492088484876268
17.75 29.75 0.0482044733696104 -0.0556834169706312
18.25 29.75 0.035782141842534 -0.0561907749108808
18.75 29.75 0.03034776232705 -0.051956024364232
19.25 29.75 0.0299236327235696 -0.0484890153913608
19.75 29.75 0.0214732194845852 -0.0429658897784932
20.25 29.75 0.0101061506305236 -0.0336537370200924
20.75 29.75 0.0046222474991144 -0.0279345001296204
21.25 29.75 0.0090046635055496 -0.0236034100675008
21.75 29.75 0.0099833017254912 -0.0171689713879844
22.25 29.75 0.0042243570822652 -0.01229169892295
22.75 29.75 0.0022161871909896 -0.0066153555261596
23.25 29.75 0.0003762294090888 -0.0004116385799096
23.75 29.75 -0.0058891878581972 0.0026878008743416
24.25 29.75 0.0006567513342448 0.005784830331736
24.75 29.75 -0.004072398352246 0.0074483086910844
25.25 29.75 -0.0093730010774772 0.0074782185621596
25.75 29.75 -0.0011033299344728 0.0069568001531744
26.25 29.75 -0.001743373440496 0.0055263064581604
26.75 29.75 -0.0050617136523992 0.0058597803540404
27.25 29.75 -0.0027896875412112 0.0058800247018848
27.75 29.75 0.000190216258012 0.0041117744496576
28.25 29.75 0.001340973877366 0.0026367259044
28.75 29.75 0.0056967187029316 0.0013005160290496
29.25 29.75 0.0025195376486524 -0.0003290287251012
29.75 29.75 -0.0021419702429372 -0.0001344662213992
30.25 29.75 -0.00042114189594 -0.0009185757313108
30.75 29.75 -0.0015199200609244 -0.0026521376183268
31.25 29.75 -0.0004913514330676 -0.002332349243148
31.75 29.75 -0.0016481681921304 -0.0026965621833848


==> data/critical-contour/compile_commands.json <==
[
  {
    "arguments": [
      "/usr/bin/gcc",
      "-O3",
      "-Wall",
      "-Wall",
      "-Wextra",
      "-pedantic",
      "-Wno-implicit-function-declaration",
      "-Wno-unused-parameter",
      "-c",
      "-I",
      "/usr/local/include",
      "-I",
      ".",
      "-o",
      "obj/main.o",
      "src/main.c"
    ],
    "directory": "/Users/oscarholroyd/work/phd/thesis/thesis/data/critical-contour",
    "file": "/Users/oscarholroyd/work/phd/thesis/thesis/data/critical-contour/src/main.c",
    "output": "/Users/oscarholroyd/work/phd/thesis/thesis/data/critical-contour/obj/main.o"
  }
]


==> data/critical-contour/out/kl-12.0-0.010-32-32-1.047198.dat <==
k l
0.000000 0.000000
0.021853 0.085208
0.043707 0.164360
0.065560 0.234828
0.087413 0.296815
0.109266 0.351526
0.131120 0.400223
0.152973 0.443955
0.174826 0.483546
0.196680 0.519627
0.218533 0.552693
0.240386 0.583131
0.262240 0.611250
0.284093 0.637303
0.305946 0.661496
0.327799 0.684003
0.349653 0.704969
0.371506 0.724518
0.393359 0.742757
0.415213 0.759779
0.437066 0.775666
0.458919 0.790488
0.480773 0.804308
0.502626 0.817183
0.524479 0.829162
0.546332 0.840291
0.568186 0.850610
0.590039 0.860154
0.611892 0.868957
0.633746 0.877048
0.655599 0.884455
0.677452 0.891201
0.699305 0.897309
0.721159 0.902799
0.743012 0.907689
0.764865 0.911998
0.786719 0.915738
0.808572 0.918926
0.830425 0.921573
0.852279 0.923692
0.874132 0.925292
0.895985 0.926383
0.917838 0.926975
0.939692 0.927074
0.961545 0.926689
0.983398 0.925825
1.005252 0.924489
1.027105 0.922685
1.048958 0.920419
1.070812 0.917693
1.092665 0.914512
1.114518 0.910878
1.136371 0.906794
1.158225 0.902263
1.180078 0.897285
1.201931 0.891862
1.223785 0.885996
1.245638 0.879685
1.267491 0.872931
1.289345 0.865734
1.311198 0.858092
1.333051 0.850006
1.354904 0.841473
1.376758 0.832492
1.398611 0.823062
1.420464 0.813181
1.442318 0.802846
1.464171 0.792054
1.486024 0.780802
1.507877 0.769087
1.529731 0.756906
1.551584 0.744253
1.573437 0.731125
1.595291 0.717516
1.617144 0.703421
1.638997 0.688834
1.660851 0.673746
1.682704 0.658152
1.704557 0.642040
1.726410 0.625400
1.748264 0.608221
1.770117 0.590488
1.791970 0.572184
1.813824 0.553288
1.835677 0.533775
1.857530 0.513615
1.879384 0.492770
1.901237 0.471193
1.923090 0.448823
1.944943 0.425583
1.966797 0.401369
1.988650 0.376045
2.010503 0.349422
2.032357 0.321231
2.054210 0.291074
2.076063 0.258323
2.097916 0.221896
2.119770 0.179639
2.141623 0.125902
2.163476 0.000000


==> data/critical-contour/out/kl-12.0-0.020-32-32-1.047198.dat <==
k l
0.000000 0.000000
0.030905 0.120480
0.061810 0.232277
0.092716 0.331615
0.123621 0.418759
0.154526 0.495413
0.185431 0.563368
0.216337 0.624121
0.247242 0.678847
0.278147 0.728461
0.309052 0.773677
0.339958 0.815062
0.370863 0.853073
0.401768 0.888083
0.432673 0.920402
0.463578 0.950287
0.494484 0.977959
0.525389 1.003603
0.556294 1.027382
0.587199 1.049433
0.618105 1.069879
0.649010 1.088826
0.679915 1.106368
0.710820 1.122587
0.741725 1.137556
0.772631 1.151342
0.803536 1.164001
0.834441 1.175586
0.865346 1.186144
0.896252 1.195716
0.927157 1.204340
0.958062 1.212050
0.988967 1.218877
1.019873 1.224849
1.050778 1.229989
1.081683 1.234322
1.112588 1.237866
1.143493 1.240642
1.174399 1.242665
1.205304 1.243951
1.236209 1.244512
1.267114 1.244362
1.298020 1.243512
1.328925 1.241970
1.359830 1.239747
1.390735 1.236851
1.421641 1.233287
1.452546 1.229063
1.483451 1.224184
1.514356 1.218655
1.545261 1.212481
1.576167 1.205664
1.607072 1.198209
1.637977 1.190118
1.668882 1.181393
1.699788 1.172037
1.730693 1.162051
1.761598 1.151438
1.792503 1.140197
1.823408 1.128331
1.854314 1.115841
1.885219 1.102728
1.916124 1.088992
1.947029 1.074636
1.977935 1.059660
2.008840 1.044067
2.039745 1.027857
2.070650 1.011034
2.101556 0.993600
2.132461 0.975558
2.163366 0.956911
2.194271 0.937663
2.225176 0.917818
2.256082 0.897382
2.286987 0.876361
2.317892 0.854758
2.348797 0.832582
2.379703 0.809837
2.410608 0.786530
2.441513 0.762667
2.472418 0.738251
2.503324 0.713287
2.534229 0.687775
2.565134 0.661714
2.596039 0.635096
2.626944 0.607911
2.657850 0.580137
2.688755 0.551745
2.719660 0.522688
2.750565 0.492902
2.781471 0.462293
2.812376 0.430731
2.843281 0.398026
2.874186 0.363902
2.905091 0.327940
2.935997 0.289469
2.966902 0.247325
2.997807 0.199177
3.028712 0.138878
3.059618 0.000000


==> data/critical-contour/out/kl-12.0-0.025-32-32-0.157080.dat <==
k l
0.000000 0.000000
0.020853 0.015040
0.041706 0.030054
0.062559 0.045015
0.083412 0.059898
0.104265 0.074677
0.125118 0.089329
0.145972 0.103830
0.166825 0.118159
0.187678 0.132294
0.208531 0.146216
0.229384 0.159908
0.250237 0.173353
0.271090 0.186536
0.291943 0.199444
0.312796 0.212064
0.333649 0.224386
0.354502 0.236401
0.375355 0.248101
0.396208 0.259478
0.417062 0.270527
0.437915 0.281243
0.458768 0.291623
0.479621 0.301662
0.500474 0.311359
0.521327 0.320712
0.542180 0.329720
0.563033 0.338382
0.583886 0.346699
0.604739 0.354670
0.625592 0.362296
0.646445 0.369579
0.667298 0.376519
0.688151 0.383118
0.709005 0.389377
0.729858 0.395299
0.750711 0.400884
0.771564 0.406136
0.792417 0.411056
0.813270 0.415646
0.834123 0.419908
0.854976 0.423845
0.875829 0.427458
0.896682 0.430751
0.917535 0.433724
0.938388 0.436380
0.959241 0.438721
0.980095 0.440749
1.000948 0.442466
1.021801 0.443875
1.042654 0.444976
1.063507 0.445772
1.084360 0.446265
1.105213 0.446456
1.126066 0.446346
1.146919 0.445938
1.167772 0.445233
1.188625 0.444231
1.209478 0.442935
1.230331 0.441345
1.251185 0.439462
1.272038 0.437287
1.292891 0.434822
1.313744 0.432065
1.334597 0.429018
1.355450 0.425681
1.376303 0.422053
1.397156 0.418134
1.418009 0.413924
1.438862 0.409422
1.459715 0.404626
1.480568 0.399534
1.501421 0.394144
1.522275 0.388454
1.543128 0.382460
1.563981 0.376157
1.584834 0.369541
1.605687 0.362606
1.626540 0.355344
1.647393 0.347747
1.668246 0.339804
1.689099 0.331504
1.709952 0.322832
1.730805 0.313771
1.751658 0.304299
1.772511 0.294391
1.793364 0.284017
1.814218 0.273138
1.835071 0.261707
1.855924 0.249665
1.876777 0.236935
1.897630 0.223417
1.918483 0.208978
1.939336 0.193430
1.960189 0.176502
1.981042 0.157772
2.001895 0.136527
2.022748 0.111367
2.043601 0.078659
2.064454 0.000000


==> data/critical-contour/out/kl-12.0-0.025-32-32-0.471239.dat <==
k l
0.000000 0.000000
0.031790 0.062610
0.063580 0.124618
0.095370 0.185466
0.127161 0.244670
0.158951 0.301843
0.190741 0.356703
0.222531 0.409067
0.254321 0.458836
0.286111 0.505981
0.317901 0.550528
0.349691 0.592537
0.381482 0.632096
0.413272 0.669307
0.445062 0.704281
0.476852 0.737129
0.508642 0.767964
0.540432 0.796893
0.572222 0.824019
0.604013 0.849438
0.635803 0.873242
0.667593 0.895513
0.699383 0.916330
0.731173 0.935763
0.762963 0.953879
0.794753 0.970737
0.826544 0.986393
0.858334 1.000897
0.890124 1.014296
0.921914 1.026632
0.953704 1.037944
0.985494 1.048268
1.017284 1.057637
1.049074 1.066079
1.080865 1.073623
1.112655 1.080295
1.144445 1.086116
1.176235 1.091108
1.208025 1.095290
1.239815 1.098681
1.271605 1.101297
1.303396 1.103152
1.335186 1.104261
1.366976 1.104636
1.398766 1.104289
1.430556 1.103231
1.462346 1.101471
1.494136 1.099020
1.525927 1.095884
1.557717 1.092072
1.589507 1.087592
1.621297 1.082449
1.653087 1.076651
1.684877 1.070204
1.716667 1.063112
1.748457 1.055382
1.780248 1.047018
1.812038 1.038026
1.843828 1.028410
1.875618 1.018176
1.907408 1.007328
1.939198 0.995871
1.970988 0.983811
2.002779 0.971152
2.034569 0.957901
2.066359 0.944063
2.098149 0.929644
2.129939 0.914650
2.161729 0.899087
2.193519 0.882964
2.225310 0.866287
2.257100 0.849063
2.288890 0.831301
2.320680 0.813009
2.352470 0.794195
2.384260 0.774866
2.416050 0.755031
2.447840 0.734697
2.479631 0.713871
2.511421 0.692559
2.543211 0.670763
2.575001 0.648486
2.606791 0.625727
2.638581 0.602481
2.670371 0.578738
2.702162 0.554482
2.733952 0.529688
2.765742 0.504321
2.797532 0.478331
2.829322 0.451650
2.861112 0.424182
2.892902 0.395796
2.924693 0.366306
2.956483 0.335442
2.988273 0.302803
3.020063 0.267751
3.051853 0.229187
3.083643 0.184918
3.115433 0.129185
3.147223 0.000000


==> data/critical-contour/out/kl-12.0-0.025-32-32-0.785398.dat <==
k l
0.000000 0.000000
0.033734 0.098425
0.067468 0.193992
0.101202 0.284536
0.134936 0.368854
0.168671 0.446574
0.202405 0.517852
0.236139 0.583113
0.269873 0.642883
0.303607 0.697694
0.337341 0.748047
0.371075 0.794390
0.404809 0.837120
0.438543 0.876585
0.472277 0.913087
0.506012 0.946888
0.539746 0.978219
0.573480 1.007278
0.607214 1.034242
0.640948 1.059263
0.674682 1.082476
0.708416 1.104001
0.742150 1.123943
0.775884 1.142396
0.809618 1.159443
0.843353 1.175158
0.877087 1.189607
0.910821 1.202849
0.944555 1.214938
0.978289 1.225922
1.012023 1.235844
1.045757 1.244741
1.079491 1.252650
1.113225 1.259603
1.146959 1.265626
1.180694 1.270748
1.214428 1.274990
1.248162 1.278374
1.281896 1.280919
1.315630 1.282643
1.349364 1.283561
1.383098 1.283687
1.416832 1.283035
1.450566 1.281616
1.484300 1.279441
1.518035 1.276518
1.551769 1.272857
1.585503 1.268465
1.619237 1.263349
1.652971 1.257515
1.686705 1.250969
1.720439 1.243717
1.754173 1.235762
1.787907 1.227108
1.821641 1.217761
1.855376 1.207723
1.889110 1.196998
1.922844 1.185589
1.956578 1.173500
1.990312 1.160733
2.024046 1.147292
2.057780 1.133181
2.091514 1.118403
2.125248 1.102963
2.158982 1.086865
2.192717 1.070113
2.226451 1.052714
2.260185 1.034673
2.293919 1.015998
2.327653 0.996695
2.361387 0.976774
2.395121 0.956242
2.428855 0.935111
2.462589 0.913389
2.496323 0.891090
2.530058 0.868224
2.563792 0.844804
2.597526 0.820842
2.631260 0.796351
2.664994 0.771341
2.698728 0.745825
2.732462 0.719810
2.766196 0.693304
2.799930 0.666308
2.833664 0.638822
2.867399 0.610836
2.901133 0.582333
2.934867 0.553285
2.968601 0.523648
3.002335 0.493358
3.036069 0.462321
3.069803 0.430406
3.103537 0.397422
3.137271 0.363093
3.171006 0.326998
3.204740 0.288466
3.238474 0.246337
3.272208 0.198287
3.305942 0.138200
3.339676 0.000000


==> data/critical-contour/out/kl-12.0-0.025-32-32-1.047198.dat <==
k l
0.000000 0.000000
0.034553 0.134689
0.069106 0.259604
0.103659 0.370490
0.138212 0.467638
0.172765 0.552955
0.207319 0.628452
0.241872 0.695812
0.276425 0.756363
0.310978 0.811139
0.345531 0.860950
0.380084 0.906443
0.414637 0.948139
0.449190 0.986463
0.483743 1.021770
0.518296 1.054354
0.552850 1.084465
0.587403 1.112316
0.621956 1.138090
0.656509 1.161946
0.691062 1.184020
0.725615 1.204433
0.760168 1.223289
0.794721 1.240681
0.829274 1.256691
0.863827 1.271392
0.898380 1.284848
0.932934 1.297116
0.967487 1.308248
1.002040 1.318290
1.036593 1.327283
1.071146 1.335265
1.105699 1.342267
1.140252 1.348321
1.174805 1.353454
1.209358 1.357689
1.243911 1.361049
1.278465 1.363553
1.313018 1.365220
1.347571 1.366064
1.382124 1.366102
1.416677 1.365344
1.451230 1.363804
1.485783 1.361492
1.520336 1.358416
1.554889 1.354585
1.589442 1.350007
1.623996 1.344688
1.658549 1.338633
1.693102 1.331849
1.727655 1.324338
1.762208 1.316106
1.796761 1.307156
1.831314 1.297490
1.865867 1.287112
1.900420 1.276024
1.934973 1.264228
1.969526 1.251726
2.004080 1.238522
2.038633 1.224616
2.073186 1.210011
2.107739 1.194710
2.142292 1.178716
2.176845 1.162031
2.211398 1.144659
2.245951 1.126604
2.280504 1.107872
2.315057 1.088468
2.349611 1.068398
2.384164 1.047670
2.418717 1.026292
2.453270 1.004274
2.487823 0.981625
2.522376 0.958357
2.556929 0.934483
2.591482 0.910016
2.626035 0.884970
2.660588 0.859361
2.695141 0.833201
2.729695 0.806508
2.764248 0.779294
2.798801 0.751572
2.833354 0.723353
2.867907 0.694643
2.902460 0.665445
2.937013 0.635755
2.971566 0.605559
3.006119 0.574833
3.040672 0.543536
3.075226 0.511607
3.109779 0.478955
3.144332 0.445450
3.178885 0.410899
3.213438 0.375024
3.247991 0.337396
3.282544 0.297332
3.317097 0.253645
3.351650 0.203958
3.386203 0.142006
3.420757 0.000000


==> data/critical-contour/out/kl-12.0-0.025-32-32-1.099557.dat <==
k l
0.000000 0.000000
0.034683 0.143921
0.069365 0.275146
0.104048 0.389357
0.138731 0.487980
0.173414 0.573808
0.208096 0.649339
0.242779 0.716505
0.277462 0.776754
0.312145 0.831183
0.346827 0.880635
0.381510 0.925772
0.416193 0.967123
0.450875 1.005117
0.485558 1.040110
0.520241 1.072396
0.554924 1.102225
0.589606 1.129808
0.624289 1.155328
0.658972 1.178942
0.693654 1.200786
0.728337 1.220978
0.763020 1.239623
0.797703 1.256812
0.832385 1.272627
0.867068 1.287139
0.901751 1.300412
0.936434 1.312503
0.971116 1.323462
1.005799 1.333336
1.040482 1.342165
1.075164 1.349985
1.109847 1.356829
1.144530 1.362727
1.179213 1.367706
1.213895 1.371789
1.248578 1.374999
1.283261 1.377354
1.317943 1.378872
1.352626 1.379568
1.387309 1.379458
1.421992 1.378553
1.456674 1.376865
1.491357 1.374405
1.526040 1.371180
1.560723 1.367200
1.595405 1.362471
1.630088 1.357000
1.664771 1.350792
1.699453 1.343852
1.734136 1.336184
1.768819 1.327793
1.803502 1.318681
1.838184 1.308851
1.872867 1.298306
1.907550 1.287048
1.942233 1.275079
1.976915 1.262402
2.011598 1.249017
2.046281 1.234928
2.080963 1.220136
2.115646 1.204643
2.150329 1.188453
2.185012 1.171567
2.219694 1.153991
2.254377 1.135727
2.289060 1.116780
2.323742 1.097156
2.358425 1.076862
2.393108 1.055904
2.427791 1.034291
2.462473 1.012033
2.497156 0.989139
2.531839 0.965622
2.566522 0.941493
2.601204 0.916767
2.635887 0.891458
2.670570 0.865581
2.705252 0.839152
2.739935 0.812185
2.774618 0.784695
2.809301 0.756696
2.843983 0.728199
2.878666 0.699210
2.913349 0.669734
2.948032 0.639766
2.982714 0.609295
3.017397 0.578296
3.052080 0.546729
3.086762 0.514534
3.121445 0.481621
3.156128 0.447857
3.190811 0.413054
3.225493 0.376928
3.260176 0.339053
3.294859 0.298743
3.329541 0.254806
3.364224 0.204858
3.398907 0.142609
3.433590 0.000000


==> data/critical-contour/out/kl-12.0-0.025-32-32-1.413717.dat <==
k l
0.000000 0.000000
0.035346 0.239923
0.070692 0.402003
0.106039 0.522027
0.141385 0.618902
0.176731 0.700838
0.212077 0.772073
0.247424 0.835103
0.282770 0.891546
0.318116 0.942528
0.353462 0.988869
0.388809 1.031194
0.424155 1.069996
0.459501 1.105669
0.494847 1.138536
0.530193 1.168867
0.565540 1.196888
0.600886 1.222793
0.636232 1.246748
0.671578 1.268894
0.706925 1.289357
0.742271 1.308245
0.777617 1.325654
0.812963 1.341666
0.848309 1.356357
0.883656 1.369792
0.919002 1.382030
0.954348 1.393123
0.989694 1.403118
1.025041 1.412055
1.060387 1.419973
1.095733 1.426906
1.131079 1.432882
1.166426 1.437929
1.201772 1.442072
1.237118 1.445332
1.272464 1.447729
1.307810 1.449280
1.343157 1.450001
1.378503 1.449907
1.413849 1.449009
1.449195 1.447320
1.484542 1.444848
1.519888 1.441603
1.555234 1.437593
1.590580 1.432824
1.625926 1.427302
1.661273 1.421033
1.696619 1.414020
1.731965 1.406267
1.767311 1.397778
1.802658 1.388556
1.838004 1.378601
1.873350 1.367917
1.908696 1.356503
1.944043 1.344363
1.979389 1.331496
2.014735 1.317904
2.050081 1.303587
2.085427 1.288546
2.120774 1.272782
2.156120 1.256297
2.191466 1.239092
2.226812 1.221170
2.262159 1.202532
2.297505 1.183182
2.332851 1.163124
2.368197 1.142363
2.403544 1.120904
2.438890 1.098755
2.474236 1.075924
2.509582 1.052420
2.544928 1.028254
2.580275 1.003438
2.615621 0.977985
2.650967 0.951910
2.686313 0.925230
2.721660 0.897961
2.757006 0.870120
2.792352 0.841726
2.827698 0.812795
2.863044 0.783346
2.898391 0.753392
2.933737 0.722944
2.969083 0.692011
3.004429 0.660592
3.039776 0.628679
3.075122 0.596251
3.110468 0.563274
3.145814 0.529688
3.181161 0.495405
3.216507 0.460297
3.251853 0.424172
3.287199 0.386747
3.322545 0.347588
3.357892 0.306000
3.393238 0.260772
3.428584 0.209474
3.463930 0.145698
3.499277 0.000000


==> data/critical-contour/out/kl-12.0-0.030-32-32-1.047198.dat <==
k l
0.000000 0.000000
0.037851 0.147530
0.075702 0.284283
0.113553 0.405561
0.151404 0.511678
0.189255 0.604728
0.227106 0.686927
0.264957 0.760131
0.302808 0.825810
0.340659 0.885112
0.378510 0.938938
0.416361 0.988009
0.454212 1.032905
0.492063 1.074103
0.529914 1.111995
0.567765 1.146911
0.605616 1.179128
0.643467 1.208884
0.681318 1.236380
0.719169 1.261790
0.757020 1.285266
0.794871 1.306940
0.832722 1.326925
0.870573 1.345324
0.908424 1.362225
0.946276 1.377707
0.984127 1.391840
1.021978 1.404685
1.059829 1.416297
1.097680 1.426727
1.135531 1.436019
1.173382 1.444210
1.211233 1.451338
1.249084 1.457434
1.286935 1.462527
1.324786 1.466641
1.362637 1.469801
1.400488 1.472026
1.438339 1.473336
1.476190 1.473748
1.514041 1.473275
1.551892 1.471932
1.589743 1.469730
1.627594 1.466680
1.665445 1.462793
1.703296 1.458075
1.741147 1.452535
1.778998 1.446179
1.816849 1.439013
1.854700 1.431043
1.892551 1.422272
1.930402 1.412706
1.968253 1.402347
2.006104 1.391199
2.043955 1.379266
2.081806 1.366549
2.119657 1.353053
2.157508 1.338779
2.195359 1.323731
2.233210 1.307912
2.271061 1.291325
2.308912 1.273976
2.346763 1.255868
2.384614 1.237007
2.422465 1.217399
2.460316 1.197051
2.498167 1.175972
2.536018 1.154171
2.573869 1.131659
2.611720 1.108449
2.649571 1.084553
2.687422 1.059989
2.725273 1.034771
2.763124 1.008921
2.800975 0.982456
2.838827 0.955400
2.876678 0.927774
2.914529 0.899603
2.952380 0.870910
2.990231 0.841719
3.028082 0.812054
3.065933 0.781936
3.103784 0.751383
3.141635 0.720411
3.179486 0.689030
3.217337 0.657240
3.255188 0.625035
3.293039 0.592394
3.330890 0.559279
3.368741 0.525630
3.406592 0.491358
3.444443 0.456328
3.482294 0.420348
3.520145 0.383131
3.557996 0.344243
3.595847 0.302989
3.633698 0.258164
3.671549 0.207357
3.709400 0.144217
3.747251 0.000000


==> data/critical-contour/out/kl-12.0-0.040-32-32-1.047198.dat <==
k l
0.000000 0.000000
0.043707 0.170321
0.087413 0.328034
0.131120 0.467640
0.174826 0.589489
0.218533 0.696026
0.262240 0.789841
0.305946 0.873117
0.349653 0.947588
0.393359 1.014615
0.437066 1.075269
0.480773 1.130408
0.524479 1.180723
0.568186 1.226778
0.611892 1.269040
0.655599 1.307897
0.699305 1.343674
0.743012 1.376649
0.786719 1.407056
0.830425 1.435097
0.874132 1.460946
0.917838 1.484754
0.961545 1.506650
1.005252 1.526751
1.048958 1.545156
1.092665 1.561953
1.136371 1.577220
1.180078 1.591027
1.223785 1.603434
1.267491 1.614497
1.311198 1.624263
1.354904 1.632775
1.398611 1.640072
1.442318 1.646190
1.486024 1.651157
1.529731 1.655003
1.573437 1.657751
1.617144 1.659423
1.660851 1.660040
1.704557 1.659619
1.748264 1.658175
1.791970 1.655722
1.835677 1.652273
1.879384 1.647838
1.923090 1.642427
1.966797 1.636049
2.010503 1.628712
2.054210 1.620421
2.097916 1.611183
2.141623 1.601003
2.185330 1.589885
2.229036 1.577835
2.272743 1.564856
2.316449 1.550952
2.360156 1.536126
2.403863 1.520384
2.447569 1.503728
2.491276 1.486163
2.534982 1.467694
2.578689 1.448328
2.622396 1.428071
2.666102 1.406930
2.709809 1.384915
2.753515 1.362037
2.797222 1.338308
2.840929 1.313741
2.884635 1.288354
2.928342 1.262165
2.972048 1.235195
3.015755 1.207468
3.059462 1.179009
3.103168 1.149850
3.146875 1.120020
3.190581 1.089554
3.234288 1.058490
3.277995 1.026865
3.321701 0.994721
3.365408 0.962099
3.409114 0.929041
3.452821 0.895587
3.496527 0.861778
3.540234 0.827651
3.583941 0.793238
3.627647 0.758566
3.671354 0.723655
3.715060 0.688516
3.758767 0.653145
3.802474 0.617525
3.846180 0.581619
3.889887 0.545366
3.933593 0.508671
3.977300 0.471395
4.021007 0.433334
4.064713 0.394192
4.108420 0.353519
4.152126 0.310601
4.195833 0.264204
4.239540 0.211872
4.283246 0.147137
4.326953 0.000000


==> data/critical-contour/out/kl-12.0-0.050-32-32-1.047198.dat <==
k l
0.000000 0.000000
0.048865 0.190390
0.097731 0.366501
0.146596 0.522107
0.195462 0.657601
0.244327 0.775750
0.293193 0.879496
0.342058 0.971330
0.390924 1.053233
0.439789 1.126763
0.488655 1.193152
0.537520 1.253379
0.586385 1.308235
0.635251 1.358363
0.684116 1.404291
0.732982 1.446459
0.781847 1.485232
0.830713 1.520921
0.879578 1.553786
0.928444 1.584052
0.977309 1.611911
1.026175 1.637528
1.075040 1.661046
1.123906 1.682590
1.172771 1.702270
1.221636 1.720180
1.270502 1.736407
1.319367 1.751022
1.368233 1.764093
1.417098 1.775677
1.465964 1.785826
1.514829 1.794585
1.563695 1.801996
1.612560 1.808096
1.661426 1.812915
1.710291 1.816483
1.759156 1.818826
1.808022 1.819966
1.856887 1.819924
1.905753 1.818717
1.954618 1.816361
2.003484 1.812872
2.052349 1.808260
2.101215 1.802536
2.150080 1.795711
2.198946 1.787793
2.247811 1.778788
2.296676 1.768704
2.345542 1.757546
2.394407 1.745320
2.443273 1.732030
2.492138 1.717681
2.541004 1.702276
2.589869 1.685821
2.638735 1.668320
2.687600 1.649777
2.736466 1.630199
2.785331 1.609592
2.834197 1.587964
2.883062 1.565322
2.931927 1.541678
2.980793 1.517044
3.029658 1.491434
3.078524 1.464864
3.127389 1.437355
3.176255 1.408929
3.225120 1.379610
3.273986 1.349430
3.322851 1.318419
3.371717 1.286615
3.420582 1.254059
3.469447 1.220794
3.518313 1.186869
3.567178 1.152334
3.616044 1.117244
3.664909 1.081655
3.713775 1.045625
3.762640 1.009213
3.811506 0.972476
3.860371 0.935471
3.909237 0.898251
3.958102 0.860865
4.006967 0.823355
4.055833 0.785756
4.104698 0.748091
4.153564 0.710375
4.202429 0.672604
4.251295 0.634759
4.300160 0.596799
4.349026 0.558657
4.397891 0.520230
4.446757 0.481370
4.495622 0.441863
4.544487 0.401401
4.593353 0.359521
4.642218 0.315493
4.691084 0.268062
4.739949 0.214738
4.788815 0.148980
4.837680 0.000000


==> data/critical-contour/out/kl-16.0-0.025-32-32-1.047198.dat <==
k l
0.000000 0.000000
0.040216 0.180548
0.080433 0.340254
0.120649 0.474670
0.160865 0.587799
0.201082 0.684365
0.241298 0.768025
0.281514 0.841423
0.321731 0.906482
0.361947 0.964630
0.402163 1.016955
0.442380 1.064301
0.482596 1.107334
0.522812 1.146589
0.563029 1.182501
0.603245 1.215426
0.643462 1.245661
0.683678 1.273451
0.723894 1.299006
0.764111 1.322503
0.804327 1.344093
0.844543 1.363905
0.884760 1.382051
0.924976 1.398629
0.965192 1.413723
1.005409 1.427406
1.045625 1.439744
1.085841 1.450793
1.126058 1.460603
1.166274 1.469219
1.206490 1.476680
1.246707 1.483021
1.286923 1.488271
1.327139 1.492459
1.367356 1.495608
1.407572 1.497739
1.447788 1.498872
1.488005 1.499023
1.528221 1.498206
1.568437 1.496435
1.608654 1.493720
1.648870 1.490071
1.689087 1.485497
1.729303 1.480005
1.769519 1.473601
1.809736 1.466291
1.849952 1.458079
1.890168 1.448968
1.930385 1.438964
1.970601 1.428067
2.010817 1.416282
2.051034 1.403611
2.091250 1.390056
2.131466 1.375620
2.171683 1.360307
2.211899 1.344120
2.252115 1.327063
2.292332 1.309141
2.332548 1.290362
2.372764 1.270734
2.412981 1.250265
2.453197 1.228968
2.493413 1.206857
2.533630 1.183948
2.573846 1.160262
2.614062 1.135820
2.654279 1.110649
2.694495 1.084779
2.734711 1.058244
2.774928 1.031082
2.815144 1.003333
2.855361 0.975045
2.895577 0.946265
2.935793 0.917047
2.976010 0.887445
3.016226 0.857516
3.056442 0.827319
3.096659 0.796912
3.136875 0.766350
3.177091 0.735690
3.217308 0.704981
3.257524 0.674270
3.297740 0.643595
3.337957 0.612987
3.378173 0.582469
3.418389 0.552051
3.458606 0.521732
3.498822 0.491493
3.539038 0.461302
3.579255 0.431100
3.619471 0.400806
3.659687 0.370301
3.699904 0.339415
3.740120 0.307907
3.780336 0.275419
3.820553 0.241388
3.860769 0.204856
3.900985 0.163922
3.941202 0.113605
3.981418 0.000000


==> data/critical-contour/out/kl-20.0-0.025-32-32-1.047198.dat <==
k l
0.000000 0.000000
0.045175 0.224884
0.090350 0.413867
0.135525 0.565588
0.180701 0.689375
0.225876 0.792835
0.271051 0.881103
0.316226 0.957654
0.361401 1.024916
0.406576 1.084638
0.451751 1.138112
0.496926 1.186318
0.542102 1.230011
0.587277 1.269780
0.632452 1.306098
0.677627 1.339341
0.722802 1.369818
0.767977 1.397784
0.813152 1.423448
0.858327 1.446989
0.903503 1.468553
0.948678 1.488269
0.993853 1.506243
1.039028 1.522570
1.084203 1.537328
1.129378 1.550587
1.174553 1.562407
1.219729 1.572840
1.264904 1.581933
1.310079 1.589723
1.355254 1.596247
1.400429 1.601535
1.445604 1.605612
1.490779 1.608501
1.535954 1.610223
1.581130 1.610794
1.626305 1.610229
1.671480 1.608540
1.716655 1.605737
1.761830 1.601829
1.807005 1.596823
1.852180 1.590723
1.897355 1.583535
1.942531 1.575261
1.987706 1.565902
2.032881 1.555461
2.078056 1.543937
2.123231 1.531331
2.168406 1.517642
2.213581 1.502869
2.258757 1.487014
2.303932 1.470075
2.349107 1.452053
2.394282 1.432952
2.439457 1.412774
2.484632 1.391524
2.529807 1.369210
2.574982 1.345843
2.620158 1.321438
2.665333 1.296012
2.710508 1.269589
2.755683 1.242198
2.800858 1.213873
2.846033 1.184658
2.891208 1.154602
2.936383 1.123762
2.981559 1.092205
3.026734 1.060006
3.071909 1.027247
3.117084 0.994018
3.162259 0.960418
3.207434 0.926547
3.252609 0.892510
3.297785 0.858415
3.342960 0.824366
3.388135 0.790465
3.433310 0.756807
3.478485 0.723478
3.523660 0.690555
3.568835 0.658103
3.614010 0.626174
3.659186 0.594805
3.704361 0.564020
3.749536 0.533830
3.794711 0.504230
3.839886 0.475204
3.885061 0.446719
3.930236 0.418729
3.975411 0.391172
4.020587 0.363971
4.065762 0.337023
4.110937 0.310200
4.156112 0.283335
4.201287 0.256204
4.246462 0.228488
4.291637 0.199704
4.336813 0.169050
4.381988 0.134954
4.427163 0.093327
4.472338 0.000000


==> data/critical-contour/out/kl-4.0-0.025-32-32-1.047198.dat <==
k l
0.000000 0.000000
0.018629 0.039642
0.037258 0.078915
0.055887 0.117480
0.074516 0.155052
0.093145 0.191413
0.111774 0.226410
0.130403 0.259957
0.149032 0.292012
0.167661 0.322578
0.186290 0.351681
0.204919 0.379367
0.223548 0.405692
0.242177 0.430717
0.260806 0.454507
0.279435 0.477124
0.298064 0.498629
0.316693 0.519081
0.335322 0.538533
0.353951 0.557037
0.372580 0.574639
0.391209 0.591382
0.409838 0.607308
0.428468 0.622452
0.447097 0.636848
0.465726 0.650528
0.484355 0.663520
0.502984 0.675850
0.521613 0.687543
0.540242 0.698620
0.558871 0.709103
0.577500 0.719009
0.596129 0.728357
0.614758 0.737162
0.633387 0.745439
0.652016 0.753202
0.670645 0.760462
0.689274 0.767232
0.707903 0.773522
0.726532 0.779341
0.745161 0.784698
0.763790 0.789603
0.782419 0.794061
0.801048 0.798080
0.819677 0.801665
0.838306 0.804823
0.856935 0.807558
0.875564 0.809874
0.894193 0.811776
0.912822 0.813266
0.931451 0.814347
0.950080 0.815022
0.968709 0.815292
0.987338 0.815159
1.005967 0.814623
1.024596 0.813685
1.043225 0.812344
1.061854 0.810599
1.080483 0.808451
1.099112 0.805896
1.117741 0.802933
1.136370 0.799558
1.154999 0.795768
1.173628 0.791559
1.192257 0.786927
1.210886 0.781865
1.229515 0.776368
1.248144 0.770429
1.266774 0.764039
1.285403 0.757189
1.304032 0.749871
1.322661 0.742071
1.341290 0.733779
1.359919 0.724980
1.378548 0.715658
1.397177 0.705796
1.415806 0.695374
1.434435 0.684371
1.453064 0.672761
1.471693 0.660517
1.490322 0.647606
1.508951 0.633993
1.527580 0.619635
1.546209 0.604485
1.564838 0.588487
1.583467 0.571574
1.602096 0.553669
1.620725 0.534678
1.639354 0.514489
1.657983 0.492960
1.676612 0.469916
1.695241 0.445130
1.713870 0.418302
1.732499 0.389020
1.751128 0.356692
1.769757 0.320412
1.788386 0.278654
1.807015 0.228457
1.825644 0.162193
1.844273 0.000000


==> data/critical-contour/out/kl-8.0-0.025-32-32-1.047198.dat <==
k l
0.000000 0.000000
0.027757 0.087596
0.055515 0.172102
0.083272 0.251385
0.111030 0.324515
0.138787 0.391451
0.166545 0.452609
0.194302 0.508566
0.222060 0.559908
0.249817 0.607172
0.277575 0.650820
0.305332 0.691251
0.333090 0.728797
0.360847 0.763743
0.388605 0.796329
0.416362 0.826760
0.444120 0.855213
0.471877 0.881841
0.499635 0.906775
0.527392 0.930132
0.555150 0.952014
0.582907 0.972511
0.610665 0.991704
0.638422 1.009663
0.666180 1.026453
0.693937 1.042132
0.721695 1.056752
0.749452 1.070359
0.777210 1.082997
0.804967 1.094703
0.832725 1.105514
0.860482 1.115460
0.888240 1.124573
0.915997 1.132878
0.943755 1.140400
0.971512 1.147161
0.999270 1.153182
1.027027 1.158482
1.054785 1.163078
1.082542 1.166986
1.110300 1.170220
1.138057 1.172794
1.165815 1.174718
1.193572 1.176005
1.221330 1.176665
1.249087 1.176705
1.276845 1.176135
1.304602 1.174962
1.332360 1.173191
1.360117 1.170830
1.387875 1.167882
1.415632 1.164353
1.443390 1.160245
1.471147 1.155563
1.498905 1.150308
1.526662 1.144482
1.554420 1.138087
1.582177 1.131124
1.609935 1.123592
1.637692 1.115492
1.665450 1.106823
1.693207 1.097583
1.720965 1.087771
1.748722 1.077383
1.776480 1.066418
1.804237 1.054871
1.831995 1.042738
1.859752 1.030016
1.887510 1.016697
1.915267 1.002777
1.943025 0.988248
1.970782 0.973102
1.998540 0.957332
2.026297 0.940927
2.054055 0.923877
2.081812 0.906169
2.109570 0.887790
2.137327 0.868726
2.165085 0.848958
2.192842 0.828466
2.220599 0.807229
2.248357 0.785219
2.276114 0.762406
2.303872 0.738754
2.331629 0.714221
2.359387 0.688755
2.387144 0.662295
2.414902 0.634764
2.442659 0.606067
2.470417 0.576086
2.498174 0.544665
2.525932 0.511600
2.553689 0.476614
2.581447 0.439320
2.609204 0.399145
2.636962 0.355198
2.664719 0.305948
2.692477 0.248372
2.720234 0.174559
2.747992 0.000000


==> data/critical-contour/out/kl-grid.dat <==
k l
0 0
0 1
0 2
0 3
0 4
0 5
0 6
0 7
0 8
0 9
1 0
1 1
1 2
1 3
1 4
1 5
1 6
1 7
1 8
1 9
2 0
2 1
2 2
2 3
2 4
2 5
2 6
2 7
2 8
2 9
3 0
3 1
3 2
3 3
3 4
3 5
3 6
3 7
3 8
3 9
4 0
4 1
4 2
4 3
4 4
4 5
4 6
4 7
4 8
4 9
5 0
5 1
5 2
5 3
5 4
5 5
5 6
5 7
5 8
5 9
6 0
6 1
6 2
6 3
6 4
6 5
6 6
6 7
6 8
6 9
7 0
7 1
7 2
7 3
7 4
7 5
7 6
7 7
7 8
7 9
8 0
8 1
8 2
8 3
8 4
8 5
8 6
8 7
8 8
8 9
9 0
9 1
9 2
9 3
9 4
9 5
9 6
9 7
9 8
9 9

